Predicting Human Performance in Vertical Hierarchical Menu Selection in Immersive AR Using Hand-gesture and Head-gaze

There are currently limited guidelines on designing user interfaces (UI) for immersive augmented reality (AR) applications. Designers must reflect on their experience designing UI for desktop and mobile applications and conjecture how a UI will influence AR users' performance. In this work, we introduce a predictive model for determining users' performance for a target UI without the subsequent involvement of participants in user studies. The model is trained on participants' responses to objective performance measures such as consumed endurance (CE) and pointing time (PT) using hierarchical drop-down menus. Large variability in the depth and context of the menus is ensured by randomly and dynamically creating the hierarchical drop-down menus and associated user tasks from words contained in the lexical database WordNet. Subjective performance bias is reduced by incorporating the users' non-verbal standard performance WAIS-IV during the model training. The semantic information of the menu is encoded using the Universal Sentence Encoder. We present the results of a user study that demonstrates that the proposed predictive model achieves high accuracy in predicting the CE on hierarchical menus of users with various cognitive abilities. To the best of our knowledge, this is the first work on predicting CE in designing UI for immersive AR applications.

==> kinect/LeftBoneLengths.csv <==
Upper arm length,Lower arm length
282.6746,299.247
282.6779,299.2428
282.6819,299.2416
282.6852,299.2472
282.6882,299.2452
282.6926,299.2311
282.6957,299.2298
282.7021,299.1997
282.705,299.2032
282.7022,299.118
282.6997,299.035
282.7156,299.0222
282.7307,299.0275
282.7359,299.004
282.7415,299.0352
282.746,299.0649
282.7557,299.0507
282.7645,299.0302
282.7688,299.027
282.7714,298.9069
282.7708,298.7769
282.7755,298.7626
282.7816,298.7396
282.7936,298.7083
282.804,298.765
282.8156,298.8307
282.8266,298.6897
282.8387,298.5567
282.8481,298.5019
282.8567,298.4365
282.8651,298.3764
282.8693,298.3225
282.8738,298.2863
282.8825,298.2546
282.8951,298.281
282.9067,298.314
282.9164,298.3671
282.9262,298.4159
282.9377,298.4435
282.9526,298.4664
282.9674,298.4946
282.9711,298.6143
282.9803,298.7464
282.9908,298.8523
282.9884,299.0305
282.9872,299.1989
282.9632,299.3344
282.9327,299.4612
282.91,299.5937
282.8818,299.795
282.8532,299.9935
282.8,300.0629
282.7121,300.2623
282.6263,300.4671
282.5102,300.6786
282.396,300.8807
282.2281,301.0698
282.0329,301.2842
281.8491,301.5035
281.6544,301.5903
281.4617,301.6803
281.2405,301.776
280.9156,301.9652
280.6102,302.1377
280.2522,302.2971
279.8945,302.4705
279.5213,302.7526
279.1451,302.8641
278.7622,302.9578
278.4484,303.017
278.1404,303.0941
277.915,303.0911
277.6963,303.236
277.4771,303.3787
277.2961,303.6013
277.112,303.8326
276.9756,304.0275
276.948,304.1157
276.9207,304.2024
276.9642,304.3531
276.9982,304.4944
277.0931,304.6085
277.2229,304.7847
277.3584,304.9572
277.461,305.1561
277.5689,305.3621
277.6522,305.5906
277.7477,305.6612
277.8442,305.7359
277.9282,305.813
278.0139,305.8944
278.1045,305.9725
278.1869,306.0508
278.2685,306.1587
278.3344,306.2676
278.391,306.3773
278.4239,306.4081
278.4497,306.4351
278.4769,306.4954
278.4918,306.5555
278.499,306.6306
278.5126,306.6679
278.5212,306.7105
278.5341,306.806
278.526,306.9015
278.5255,306.9593
278.5339,306.9918
278.542,307.0237
278.5645,306.9922
278.5932,306.8949
278.6374,306.7737
278.6804,306.7419
278.7233,306.71
278.768,306.6402
278.814,306.5708
278.854,306.4884
278.888,306.4658
278.9145,306.4088
278.9307,306.2985
278.9474,306.187
278.9556,306.1212
278.9539,306.1324
278.9593,306.144
278.9467,306.215
278.9274,306.3035
278.8977,306.418
278.8783,306.4709
278.8592,306.5247
278.8439,306.6305
278.8318,306.698
278.8247,306.7555
278.8173,306.842
278.8186,306.9632
278.8385,307.0194
278.8738,307.0477
278.9059,307.067
278.9381,306.9462
278.9702,306.826
278.9837,306.6629
279.0166,306.4335
279.0397,306.2044
279.0457,306.007
279.0519,305.8097
279.0554,305.6146
279.0612,305.4842
279.0539,305.3533
279.061,305.1609
279.0691,304.9687
279.0621,304.9266
279.0491,304.9365
279.0326,304.9474
279.0103,305.1074
278.9898,305.2667
278.9551,305.4893
278.8871,305.7849
278.8191,306.0814
278.7296,306.344
278.6414,306.6092
278.5291,306.8267
278.4139,306.9933
278.3012,307.1586
278.1671,307.358
278.0413,307.5582
277.9432,307.6048
277.8438,307.5378
277.7521,307.4722
277.6527,307.4031
277.5557,307.333
277.4841,307.2253
277.4306,306.9703
277.3774,306.7144
277.3313,306.6311
277.2882,306.5504
277.2654,306.3715
277.2387,306.2787
277.2123,306.1826
277.1841,306.0597
277.1618,305.9377
277.1028,305.8778
277.0615,305.8467
277.0202,305.8231
277.002,305.7879
276.9959,305.745
276.9827,305.6983
276.9739,305.7359
276.9641,305.7726
276.9713,305.68
276.9943,305.5526
277.0177,305.5146
277.0558,305.4088
277.0926,305.3018
277.1488,305.2077
277.233,305.1181
277.3244,305.0374
277.4086,304.9247
277.4929,304.8125
277.5743,304.7508
277.6776,304.6446
277.7791,304.5404
277.906,304.5376
278.0339,304.5306
278.1659,304.4803
278.3096,304.4371
278.4557,304.393
278.5922,304.3617
278.7289,304.3321
278.8448,304.2606
278.9479,304.1805
279.0501,304.0999
279.1488,304.1013
279.2436,304.1031
279.3113,304.0074
279.3476,303.9773
279.3851,303.9476
279.3807,303.8871
279.3767,303.8257
279.3748,303.8102
279.3515,303.7828
279.3246,303.756
279.2935,303.7984
279.2615,303.8373
279.202,303.9262
279.1284,303.9973
279.0547,304.0753
278.9894,304.1844
278.935,304.2933
278.8851,304.4161
278.844,304.5536
278.8045,304.6902
278.7775,304.8012
278.7526,304.9151
278.728,305.0215
278.6935,305.1365
278.6588,305.2489
278.6176,305.368
278.5751,305.4879
278.5375,305.6686
278.5016,305.8773
278.4493,306.0402
278.3938,306.1664
278.3152,306.2706
278.2239,306.4262
278.1156,306.5355
278.0115,306.6451
277.9016,306.7399
277.7773,306.8183
277.6293,306.864
277.4962,306.9365
277.3666,306.9958
277.2474,306.9887
277.1096,306.9558
276.9991,306.8852
276.8939,306.8105
276.8013,306.7679
276.709,306.7276
276.6379,306.6411
276.5878,306.4935
276.5506,306.371
276.5113,306.2539
276.4767,306.1386
276.4605,306.031
276.4558,305.9538
276.4532,305.8758
276.4541,305.7862
276.4536,305.7046
276.4695,305.6456
276.4724,305.5655
276.4745,305.485
276.4777,305.4684
276.4764,305.4095
276.4697,305.4151
276.4604,305.4225
276.4523,305.437
276.4254,305.4693
276.381,305.5037
276.3286,305.5424
276.3078,305.5405
276.2843,305.5338
276.2585,305.4893
276.2299,305.4638
276.1971,305.4353
276.1708,305.4156
276.1456,305.3934
276.1288,305.3962
276.1315,305.4402
276.1357,305.5019
276.1421,305.564
276.1485,305.6162
276.2462,305.6833
276.3621,305.7393
276.4747,305.7813
276.5565,305.7956
276.6396,305.8224
276.7249,306.0167
276.8121,306.1837
276.9278,306.2796
277.0341,306.3423
277.1459,306.4035
277.2375,306.4457
277.2984,306.4531
277.3603,306.4638
277.4039,306.4184
277.4475,306.3748
277.4081,306.3597
277.3076,306.3842
277.2021,306.4361
277.0652,306.5376
276.9309,306.6396
276.7526,306.7816
276.6307,306.8679
276.5517,307.0466
276.4776,307.2584
276.4116,307.4663
276.44,307.4919
276.5578,307.3138
276.6717,307.1311
276.8485,307.0989
277.0272,307.0649
277.286,306.8226
277.6416,306.4132
278.0069,306.0048
278.4466,305.4176
278.8867,304.8276
279.3992,304.3257
279.8518,303.7137
280.2424,303.0833
280.631,302.3745
281.0245,301.6613
281.3339,301.0991
281.5941,300.7727
281.8508,300.4396
282.0721,300.0198
282.2926,299.5856
282.4612,299.316
282.6034,299.2943
282.7392,299.2928
282.8398,299.6258
282.9373,299.9698
282.9806,300.0671
283.0315,300.1299
283.0822,300.1987
283.1187,300.2733
283.1528,300.3715
283.1852,300.4901
283.1892,300.6097
283.1942,300.7254
283.2052,300.7573
283.2228,300.7917
283.2228,300.8837
283.2329,300.8163
283.2429,300.7513
283.2803,300.5711
283.3339,300.3708
283.3938,300.1894
283.4631,300.1575
283.5327,300.1244
283.6121,300.1844
283.7079,300.3045
283.809,300.392
283.8952,300.4355
283.9815,300.4794
284.0338,300.4816
284.0709,300.5278
284.1122,300.4967
284.1125,300.4494
284.1122,300.402
284.0779,300.5602
283.9894,300.5002
283.9008,300.4402
283.7908,300.4035
283.6812,300.3676
283.5173,300.3552
283.3087,300.2544
283.1016,300.153
282.8914,300.1484
282.6812,300.1413
282.4625,300.3145
282.2065,300.466
281.9507,300.6246
281.6968,300.8224
281.4346,301.0154
281.1349,301.0293
280.8607,301.2599
280.5873,301.4889
280.3257,301.8641
280.0681,302.2405
279.8618,302.5621
279.6774,302.9107
279.4958,303.2576
279.3264,303.4659
279.1555,303.6769
278.9732,303.9272
278.8239,304.0346
278.6764,304.1419
278.562,304.3725
278.451,304.6017
278.384,304.6886
278.3352,304.8358
278.2893,304.9922
278.2488,305.0631
278.2106,305.1187
278.1441,305.1104
278.0506,305.1205
277.9592,305.1258
277.8651,305.1879
277.7691,305.2576
277.6878,305.2806
277.6096,305.4155
277.5253,305.5159
277.4097,305.5713
277.2958,305.6389
277.1866,305.6234
277.0909,305.5747
276.9705,305.6024
276.8496,305.5951
276.7361,305.5409
276.6355,305.5275
276.5651,305.4855
276.5031,305.4184
276.4471,305.3856
276.3767,305.3253
276.3321,305.3165
276.2877,305.2984
276.2495,305.3267
276.2371,305.3072
276.2177,305.2838
276.1985,305.4249
276.1716,305.5651
276.1621,305.6844
276.1512,305.8036
276.1269,305.9809
276.1176,306.2506
276.1074,306.5227
276.0879,306.8274
276.0678,307.1304
276.0763,307.4313
276.063,307.6524
276.0472,307.8747
276.0303,308.1227
276.012,308.3403
275.9927,308.5463
275.9564,308.7503
275.9203,308.9603
275.8813,308.9813
275.8072,309.062
275.7394,309.1411
275.6612,309.1496
275.5363,309.2117
275.404,309.2578
275.2693,309.2901
275.1146,309.3641
274.9586,309.4056
274.802,309.4301
274.6351,309.405
274.4832,309.4739
274.331,309.5783
274.2018,309.5088
274.0671,309.4518
273.9577,309.5502
273.8803,309.5984
273.8024,309.6438
273.7435,309.5236
273.7315,309.3681
273.7461,309.1751
273.7751,308.9542
273.8067,308.7343
273.8388,308.5933
273.8727,308.456
273.9106,308.3697
273.9304,308.2361
273.9481,308.063
273.9519,307.9752
273.9631,307.8873
273.9939,307.7571
274.041,307.5744
274.0847,307.3959
274.1272,307.5464
274.1846,307.6982
274.2244,307.8057
274.2662,307.9894
274.3251,308.1664
274.3837,308.3009
274.4464,308.4367
274.5107,308.4955
274.5528,308.5083
274.602,308.5613
274.6579,308.6189
274.7106,308.6773
274.7398,308.7788
274.7794,308.9606
274.8199,309.1473
274.8765,309.1661
274.9392,309.1882
275.0115,309.5179
275.1013,309.9485
275.1914,310.3778
275.2989,310.7268
275.3911,310.7616
275.4757,310.8328
275.5563,310.9098
275.6369,310.9921
275.6797,311.0586
275.6756,311.1195
275.6652,311.1602
275.6585,311.0996
275.6522,311.0442
275.6562,310.9663
275.7054,310.7457
275.7606,310.283
275.831,309.7198
275.9047,309.1591
275.9557,308.4066
276.0327,307.9345
276.116,307.4615
276.2194,307.0194
276.3253,306.5793
276.4646,306.1661
276.6429,305.7361
276.8243,305.3048
276.9821,304.8121
277.1416,304.3158
277.2503,304.1415
277.3143,304.1404
277.3776,304.1428
277.4004,304.1287
277.4403,304.1191
277.4867,304.2769
277.5313,304.5471
277.5761,304.8146
277.6472,305.0487
277.7131,305.2833
277.7867,305.499
277.8396,305.7241
277.892,305.9485
277.9488,306.276
278.0065,306.604
278.0612,306.587
278.0934,306.523
278.1239,306.4581
278.1908,306.3769
278.2452,306.2957
278.2798,306.2598
278.3024,306.0885
278.3261,305.9148
278.32,305.7142
278.3106,305.5132
278.2893,305.314
278.2915,305.1747
278.2927,305.0362
278.2781,304.9061
278.262,304.7759
278.2477,304.6689
278.2401,304.6576
278.2318,304.6505
278.2169,304.6501
278.1951,304.6547
278.1849,304.6601
278.178,304.7841
278.1701,304.9059
278.1591,305.0925
278.1476,305.2787
278.134,305.4333
278.1282,305.5752
278.1209,305.7135
278.1174,305.8463
278.1089,305.9774
278.09,306.0249
278.0875,305.9906
278.0789,306.0634
278.0526,306.1079
278.0271,306.1539
277.9898,306.2712
277.9324,306.3074
277.8772,306.3435
277.8258,306.3584
277.7498,306.4526
277.6619,306.5979
277.5698,306.7004
277.4692,306.8103
277.3556,306.9202
277.2372,307.031
277.1363,307.2438
277.0371,307.4578
276.9523,307.5483
276.888,307.6636
276.8282,307.7827
276.7857,307.8377
276.7599,307.9019
276.7502,308.0317
276.7418,308.1605
276.771,308.1745
276.851,308.1099
276.9323,308.048
277.0457,307.9764
277.2178,307.8607
277.4061,307.7352
277.5936,307.5859
277.7857,307.4328
277.9924,307.2978
278.2383,307.0914
278.4912,306.8853
278.7871,306.6756
279.082,306.4655
279.4219,306.1695
279.7656,305.8164
280.0994,305.4987
280.4355,305.2659
280.7687,305.0326
281.1001,304.7835
281.3769,304.602
281.6374,304.4323
281.8994,304.2242
282.1606,304.0181
282.4104,303.8276
282.6212,303.7007
282.8312,303.5749
283.0335,303.3867
283.2363,303.1993
283.4035,303.0394
283.5669,302.8868
283.732,302.7343
283.8678,302.5761
284.0021,302.4181
284.1202,302.2683
284.2451,302.0556
284.3689,301.8434
284.4873,301.68
284.6054,301.5162
284.7105,301.3455
284.798,301.1922
284.8782,301.039
284.9248,300.9514
284.9701,300.8646
284.9925,300.8002
285.0139,300.8189
285.0314,300.8379
285.0482,300.8286
285.0654,300.8186
285.0705,300.8539
285.0837,300.9227
285.0959,300.9903
285.0981,300.9737
285.0891,300.9593
285.0764,301.0446
285.0042,301.0963
284.9321,301.1473
284.7838,301.365
284.6372,301.5818
284.4176,301.797
284.1308,302.081
283.8434,302.365
283.4598,302.7162
283.0498,303.0648
282.6377,303.375
282.1864,303.729
281.7351,304.0833
281.2863,304.5037
280.8656,304.8884
280.4411,305.1642
280.0886,305.3453
279.736,305.5267
279.4743,305.4776
279.2492,305.3835
279.0927,305.2622
279.0044,305.0271
278.9154,304.7928
278.9251,304.472
278.9628,304.1631
279.0008,303.8546
279.0734,303.5034
279.1461,303.1529
279.2256,302.7969
279.2785,302.4511
279.3298,302.1042
279.3654,301.8856
279.4013,301.6689
279.4196,301.5078
279.4138,301.432
279.4126,301.3521
279.4391,301.3667
279.4687,301.3819
279.5013,301.2919
279.5629,301.1896
279.6282,301.087
279.6898,300.9803
279.7602,300.8731
279.8288,300.8123
279.9021,300.7015
279.9767,300.5904
280.0488,300.4745
280.1245,300.3579
280.1934,300.4637
280.2698,300.455
280.3422,300.4472
280.3879,300.3983
280.4378,300.3501
280.4716,300.444
280.4861,300.5552
280.5004,300.6665
280.5147,300.789
280.5222,300.9107
280.5275,301.1067
280.5331,301.3471
280.5366,301.5884
280.5448,301.8373
280.5508,302.0867
280.5587,302.1962
280.5504,302.3787
280.5416,302.498
280.5318,302.6244
280.5251,302.7523
280.5209,302.8396
280.513,302.9111
280.5052,302.9816
280.4977,303.072
280.487,303.1421
280.4765,303.1571
280.4598,303.1988
280.4539,303.2022
280.4389,303.1725
280.4264,303.1758
280.4156,303.1134
280.4035,303.0506
280.4174,303.0352
280.4308,302.9728
280.4508,302.9093
280.4688,302.8676
280.4875,302.8278
280.5012,302.8196
280.5149,302.8105
280.5405,302.7945
280.5538,302.7446
280.5677,302.6937
280.5813,302.7008
280.5565,302.7293
280.5347,302.7249
280.4669,302.7874
280.4026,302.8499
280.31,302.9018
280.209,303.0267
280.1042,303.1532
280.0086,303.1979
279.9149,303.2451
279.8034,303.3117
279.6853,303.3916
279.5539,303.4998
279.4179,303.6127
279.2822,303.7211
279.1334,303.7873
279.0124,303.8147
278.8963,303.8409
278.8152,303.895
278.7342,303.9295
278.6702,303.9867
278.6082,304.007
278.5482,304.0307
278.4807,304.1206
278.4136,304.1994
278.3782,304.1253
278.3478,304.1302
278.3176,304.1429
278.2946,304.1305
278.2758,304.1139
278.2783,304.1277
278.2988,304.1727
278.3182,304.2094
278.3661,304.1984
278.416,304.1898
278.4615,304.2494
278.5066,304.2398
278.5513,304.2276
278.6187,304.1983
278.6839,304.1701
278.7462,304.2957
278.8152,304.267
278.8817,304.2337
278.9699,304.1883
279.0742,304.0738
279.1641,303.9413
279.2478,303.8123
279.3347,303.6811
279.4309,303.553
279.529,303.4168
279.5989,303.27
279.6679,303.1121
279.7306,302.9461
279.744,302.9356
279.7592,302.9064
279.7468,302.9059
279.7219,302.9895
279.694,303.0852
279.6401,303.1341
279.5645,303.256
279.4941,303.414
279.4249,303.5775
279.3549,303.7381
279.2484,303.9904
279.1414,304.2433
279.0276,304.4417
278.8369,304.8183
278.6474,305.2003
278.4048,305.5119
278.1617,305.8194
277.9134,306.0497
277.6175,306.3696
277.323,306.6957
277.0794,306.9866
276.884,307.1965
276.6806,307.3697
276.6078,307.3902
276.5342,307.4159
276.5952,307.2889
276.7095,307.1471
276.8703,307.0096
277.1305,306.8171
277.3909,306.6242
277.7016,306.5966
278.0207,306.5774
278.3609,306.5409
278.7966,306.4417
279.2326,306.3447
279.5876,306.3463
279.9043,306.4081
280.2128,306.4715
280.3732,306.781
280.5338,307.0931
280.6078,307.525
280.6603,307.9634
280.7052,308.4013
280.7555,308.7758
280.8069,309.1501
280.8732,309.3114
280.946,309.461
281.0163,309.6097
281.0612,309.2368
281.1049,308.8636
281.1881,308.3297
281.2248,307.9637
281.2654,307.5969
281.2859,307.1085
281.3092,306.6231
281.3308,305.9706
281.3231,305.4252
281.3237,304.8828
281.291,304.3317
281.2553,303.7752
281.2221,303.3851
281.1705,302.9547
281.1215,302.5247
281.0931,302.5992
281.059,302.6682
281.0342,302.7676
281.0075,302.751
280.9828,302.7302
280.957,302.7953
280.915,302.8617
280.8816,302.9426
280.8433,303.0315
280.805,303.1183
280.7692,303.1826
280.7256,303.2469
280.6854,303.129
280.6574,303.0597
280.6339,303.0094
280.6127,302.6986
280.6135,302.3871
280.6107,302.0423
280.6216,301.6616
280.6456,301.3228
280.6631,300.9093
280.6926,300.5341
280.7191,300.3685
280.7744,300.0946
280.834,299.836
280.9053,299.6871
280.9837,299.5391
281.0371,299.3955
281.0775,299.2585
281.0908,299.1344
281.1012,299.2938
281.1203,299.4547
281.1254,299.8089
281.1304,300.1635
281.1195,300.4611
281.1013,300.7586
281.0339,301.0661
280.9505,301.2369
280.8574,301.4086
280.7034,301.6108
280.4998,301.7634
280.2983,301.9289
280.1013,302.1651
279.9085,302.4055
279.728,302.618
279.5157,302.8647
279.305,303.1127
279.1046,303.3108
278.9053,303.4832
278.6846,303.6846
278.4572,303.929
278.2859,304.1376
278.1098,304.3554
277.9362,304.5692
277.8152,304.7001
277.7445,304.8669
277.6737,305.0534
277.6238,305.1155
277.5743,305.2076
277.53,305.2783
277.5039,305.2409
277.4778,305.1953
277.448,305.1841
277.4184,305.179
277.4107,305.084
277.401,304.8607
277.3907,304.6258
277.3778,304.4404
277.3656,304.261
277.3396,304.1361
277.3105,303.9085
277.2783,303.6722
277.2422,303.5875
277.2036,303.5023
277.1597,303.4611
277.1223,303.5153
277.0844,303.5617
277.056,303.583
277.0245,303.6133
277,303.7784
276.9762,304.0232
276.9379,304.2903
276.8855,304.5742
276.8325,304.8523
276.7701,305.1276
276.6761,305.456
276.5688,305.7914
276.4133,306.0038
276.259,306.1888
276.0792,306.4124
275.8127,306.5978
275.5424,306.7867
275.2477,306.912
274.9534,307.0471
274.5726,307.2588
274.1805,307.4851
273.7893,307.7152
273.3804,307.8791
272.9734,308.0447
272.5619,308.3114
272.1623,308.5404
271.7645,308.7617
271.4665,308.9193
271.1735,309.0744
270.9357,309.1063
270.8156,308.9576
270.6981,308.8029
270.6155,308.683
270.562,308.5152
270.581,308.2281
270.6672,307.9432
270.7559,307.659
270.8596,307.3956
270.9843,307.1801
271.123,306.8568
271.2928,306.4747
271.4627,306.095
271.6355,305.7653
271.807,305.4478
271.9529,305.1911
272.0734,305.0685
272.1952,304.9465
272.3141,304.8968
272.4294,304.9765
272.5557,305.0587
272.6634,305.065
272.7701,305.0741
272.9022,305.3524
272.9831,305.5793
273.0649,305.8105
273.1301,306.1166
273.1943,306.4246
273.2364,306.8629
273.285,307.2874
273.3339,307.7292
273.3641,308.1031
273.3883,308.476
273.4015,308.7751
273.4001,309.045
273.3949,309.3266
273.3618,309.6284
273.3281,309.9382
273.3037,309.9691
273.3092,309.9284
273.3156,309.8844
273.3369,309.8983
273.362,309.9109
273.4276,309.8314
273.5194,309.6328
273.6186,309.436
273.7325,309.1804
273.8514,308.9354
273.9707,308.6912
274.0423,308.4724
274.1147,308.2553
274.1489,308.0216
274.1817,307.7918
274.1678,307.581
274.1165,307.4438
274.0633,307.306
274.0054,307.2022
273.9435,307.1002
273.8862,306.7618
273.8034,306.544
273.8103,306.2896
273.8658,306.0856
273.9212,305.8826
274.0522,305.6594
274.2866,305.3246
274.5256,304.9892
274.8318,304.7971
275.1346,304.6059
275.5049,304.3577
275.8935,304.1102
276.278,303.8998
276.6499,303.5958
277.0146,303.2918
277.319,303.3149
277.6448,303.2563
277.8891,303.232
278.0825,303.2698
278.2427,303.3911
278.3315,303.5073
278.3658,303.6675
278.3593,303.9173
278.3271,304.0335
278.2844,304.121
278.2248,304.2131
278.1656,304.308
278.1226,304.316
278.0817,304.3851
278.0398,304.4595
278.0039,304.373
277.9415,304.3701
277.8556,304.4001
277.7571,304.4203
277.7082,304.3818
277.6674,304.2997
277.6316,304.2209
277.628,304.0467
277.6194,303.8715
277.6175,303.6714
277.5983,303.5304
277.5826,303.3723
277.5533,303.2507
277.5144,303.1116
277.4719,302.9842
277.421,302.9884
277.371,303.0063
277.339,303.0197
277.3291,303.0264
277.3159,303.0314
277.2914,303.0485
277.2669,303.0945
277.2382,303.1504
277.2375,303.2624
277.242,303.4088
277.2487,303.6151
277.2545,303.8161
277.2681,303.9958
277.2891,304.1733
277.3161,304.3582
277.3553,304.4049
277.3943,304.4523
277.4454,304.4768
277.462,304.5297
277.4814,304.5814
277.4816,304.7718
277.4819,304.9553
277.4974,305.1825
277.5161,305.2374
277.5358,305.2882
277.603,305.281
277.6718,305.2764
277.7859,305.2554
277.9377,305.1078
278.0887,304.9589
278.29,304.8582
278.4925,304.7635
278.7224,304.6179
279.0057,304.4601
279.289,304.3028
279.6003,304.0066
279.9151,303.7103
280.232,303.4466
280.5233,303.3009
280.8157,303.1548
281.0631,302.9774
281.3208,302.8553
281.5383,302.7747
281.7111,302.7473
281.8841,302.7222
282.0288,302.7333
282.1892,302.7303
282.3194,302.7682
282.4382,302.7829
282.5577,302.7974
282.6609,302.8377
282.765,302.889
282.8654,302.9052
282.9694,302.8339
283.0727,302.7664
283.176,302.7936
283.2809,302.6343
283.3835,302.4793
283.4956,302.2866
283.6075,302.0966
283.7127,301.8658
283.8048,301.651
283.8975,301.4149
283.968,301.2419
284.0376,301.0652
284.1157,300.9045
284.1628,300.7929
284.1961,300.6842
284.1813,300.6283
284.1606,300.5713
284.1286,300.5241
284.0687,300.6258
283.9968,300.7259
283.9073,300.9572
283.8126,301.1887
283.6532,301.5039
283.4555,301.8413
283.2572,302.2004
282.9875,302.5746
282.7158,302.9491
282.3187,303.446
281.9456,303.8465
281.5746,304.2486
281.2673,304.5738
280.9601,304.8988
280.6675,305.1387
280.3684,305.3719
280.0717,305.6086
279.7863,305.7116
279.5028,305.8153
279.2995,305.7939
279.135,305.6917
278.9695,305.5887
278.8727,305.1789
278.78,304.7738
278.8044,304.2424
278.8539,303.7262
278.9033,303.2079
278.9101,302.7592
278.9259,302.3643
278.9341,301.9441
278.9397,301.5152
278.9474,301.2858
278.9573,300.9327
278.9776,300.5813
278.9798,300.2881
278.9877,300.0496
278.9932,299.777
279.0156,300.052
279.0544,300.327
279.099,300.6174
279.1308,300.989
279.1618,301.3615
279.2051,301.7336
279.2463,302.0316
279.2747,302.3957
279.305,302.7487
279.3527,303.0426
279.39,303.5804
279.4255,304.1179
279.4623,304.6811
279.4972,305.2573
279.5351,305.8179
279.5682,306.1595
279.5996,306.5027
279.6281,306.8694
279.6542,307.1634
279.6957,307.4978
279.7363,307.8224
279.7693,308.0777
279.8029,308.3996
279.8353,308.7371
279.8445,308.8556
279.8546,308.907
279.8659,309.0406
279.8665,309.1217
279.8631,309.2061
279.8581,309.4047
279.8523,309.5581
279.8372,309.7133
279.8475,309.4391
279.8592,309.161
279.8955,308.7675
279.9436,308.3213
279.9855,307.9672
280.0208,307.5115
280.0556,307.0685
280.1037,306.7086
280.1522,306.2891
280.1972,305.7702
280.2473,305.2761
280.298,304.7852
280.366,304.2023
280.4505,303.5893
280.5325,302.9732
280.5787,302.7646
280.6252,302.5576
280.629,302.4588
280.6189,302.535
280.6085,302.6107
280.594,302.5543
280.5808,302.4977
280.5616,302.4713
280.5328,302.4507
280.5044,302.4352
280.466,302.5084
280.4286,302.5553
280.361,302.6267
280.2797,302.6316
280.1997,302.6574
280.1382,302.6988
280.0786,302.7394
280.0244,302.7917
279.9753,302.6814
279.9263,302.5771
279.8772,302.5704
279.8408,302.5685
279.7977,302.5588
279.7588,302.617
279.7198,302.679
279.6553,302.6618
279.5828,302.6669
279.5112,302.6869
279.4315,302.7954
279.3516,302.9102
279.2644,302.9031
279.1808,302.8821
279.1008,302.8671
279.0271,302.9354
278.9532,303.0047
278.8901,303.1123
278.8286,303.2214
278.7603,303.1977
278.7084,303.1702
278.6568,303.1331
278.6486,303.1825
278.6493,303.184
278.6613,303.1877
278.6825,303.097
278.7036,303.008
278.7426,302.9901
278.7942,303.0196
278.844,302.9972
278.8995,302.9869
278.9554,302.9827
279.0135,302.8752
279.0672,302.8218
279.1221,302.8706
279.1672,302.8761
279.2122,302.8904
279.257,302.805
279.3036,302.6996
279.3495,302.5833
279.3781,302.4863
279.4067,302.3831
279.4369,302.3
279.4493,302.18
279.4623,302.0693
279.4658,301.8979
279.4693,301.7175
279.4563,301.6678
279.4405,301.5526
279.4244,301.4389
279.4069,301.4487
279.3878,301.4464
279.3578,301.4944
279.3238,301.5184
279.2918,301.5353
279.269,301.7283
279.238,301.92
279.2148,302.0149
279.1794,302.1111
279.1447,302.208
279.06,302.3788
278.9759,302.5688
278.8501,302.8256
278.6909,303.0741
278.534,303.3267
278.3782,303.5016
278.2243,303.6685
278.047,303.8315
277.8533,304.0071
277.6614,304.1877
277.4728,304.2267
277.2859,304.2603
277.1233,304.2881
277.0003,304.3251
276.8874,304.3704
276.8524,304.2451
276.8179,304.1287
276.8832,303.9954
277.0124,303.905
277.1393,303.8109
277.2525,303.7229
277.4038,303.2285
277.5682,302.733
277.8041,302.4092
278.0483,302.0926
278.2898,301.7792
278.5364,301.3744
278.7556,301.1597
278.9779,300.9346
279.2144,300.6431
279.4344,300.4247
279.6821,300.2152
279.946,299.9159
280.2048,299.5677
280.4579,299.2519
280.709,298.9371
280.9254,299.0347
281.1392,299.0548
281.2947,298.9894
281.4616,299.0131
281.6286,299.0374
281.7809,299.2148
281.902,299.4793
282.0152,299.746
282.131,300.1023
282.2486,300.391
282.358,300.6683
282.4314,300.8495
282.5048,301.03
282.5884,301.2155
282.6657,301.3365
282.7047,301.4549
282.752,301.5991
282.7983,301.7433
282.8196,301.8431
282.8267,301.9021
282.85,301.9145
282.9062,301.7714
282.9625,301.6267
283.0207,301.5194
283.0681,301.5042
283.1089,301.4934
283.1566,301.3838
283.2051,301.2816
283.2375,301.0161
283.2719,300.8548
283.304,300.6923
283.3083,300.7011
283.3138,300.7067
283.2891,300.4321
283.2551,300.3115
283.218,300.1862
283.1563,299.9811
283.0892,299.7773
283.0068,299.4854
282.935,299.1512
282.8688,298.8145
282.8045,298.8281
282.7386,298.8413
282.6712,298.9844
282.6062,299.202
282.5407,299.419
282.4738,299.5169
282.4065,299.616
282.3538,299.9159
282.3178,300.0745
282.2821,300.2329
282.2196,300.5115
282.1505,300.7877
282.052,301.0905
281.9413,301.3738
281.8299,301.6589
281.7261,301.7928
281.6237,301.9207
281.4722,302.054
281.2574,302.2064
281.0434,302.3629
280.8392,302.4411
280.6198,302.5443
280.4007,302.6732
280.1435,302.8448
279.8872,303.0111
279.6595,303.1584
279.4346,303.3044
279.2383,303.4624
279.0504,303.6542
278.8629,303.8187
278.6443,304.0313
278.4255,304.2102
278.2568,304.3862
278.1253,304.3791
277.994,304.3763
277.8419,304.4514
277.7105,304.453
277.582,304.4635
277.4884,304.3608
277.3956,304.2787
277.3045,304.2135
277.2045,304.1064
277.0977,304.0076
277.0163,303.8604
276.9351,303.702
276.8951,303.471
276.8714,303.3288
276.844,303.186
276.8453,303.1232
276.8465,303.0583
276.8705,302.9174
276.9019,302.8748
276.9315,302.8351
276.9551,302.922
276.9798,303.0153
277.0097,303.0665
277.0457,303.1537
277.0773,303.2386
277.0993,303.4225
277.1204,303.5925
277.1134,303.8245
277.0788,304.0319
277.0517,304.244
276.9622,304.4605
276.873,304.6785
276.7433,304.8925
276.5594,305.1419
276.3808,305.3967
276.1841,305.5941
275.9861,305.7865
275.7386,306.012
275.4334,306.3405
275.135,306.6676
274.781,306.9943
274.4265,307.3306
274.0674,307.692
273.7707,307.9728
273.4716,308.2451
273.2291,308.2601
272.9887,308.2845
272.7977,308.2916
272.6756,308.2016
272.5517,308.1039
272.4902,307.8737
272.4324,307.6519
272.4319,307.3834
272.4915,307.0565
272.5541,306.73
272.6711,306.4714
272.7938,306.2178
272.9282,305.9075
273.0266,305.6996
273.1248,305.4886
273.1997,305.5324
273.2755,305.5771
273.3306,305.7174
273.3736,305.7761
273.4161,305.8351
273.4352,306.1458
273.4556,306.4563
273.4735,306.6618
273.5069,306.8233
273.5536,307.2109
273.5884,307.5144
273.6439,307.7657
273.729,307.9932
273.8138,308.191
273.9084,308.3863
274.002,308.5378
274.0799,308.6425
274.1629,308.6135
274.2326,308.6842
274.3026,308.6972
274.3697,308.6298
274.4259,308.5684
274.4778,308.5783
274.5168,308.5466
274.543,308.2965
274.5725,308.0399
274.5904,307.8486
274.5861,307.6093
274.5828,307.3698
274.5757,307.0651
274.5689,306.8365
274.5685,306.6671
274.5826,306.4545
274.5966,306.2343
274.608,306.0714
274.616,305.929
274.6338,305.7926
274.6565,305.6569
274.6855,305.5643
274.7067,305.4773
274.7125,305.4418
274.7234,305.3821
274.695,305.3495
274.6665,305.312
274.5918,305.3287
274.4864,305.3022
274.3725,305.2325
274.254,305.2747
274.1355,305.3185
274.0508,305.1999
273.9854,305.3257
273.9228,305.4545
273.9099,305.3931
273.8964,305.3354
273.907,305.3337
273.9515,305.2893
273.9983,305.2478
274.1172,305.1902
274.2309,305.1343
274.4107,305.1287
274.6469,305.0998
274.8954,305.1126
275.1437,305.1155
275.3918,305.1187
275.6289,305.2533
275.8491,305.0764
276.0708,304.9006
276.2247,304.9124
276.3801,304.9234
276.5298,304.9224
276.6452,304.9266
276.7606,304.9323
276.8435,304.9033
276.9179,304.8703
276.9899,304.8063
277.0269,304.765
277.064,304.7283
277.0967,304.7041
277.1276,304.6668
277.1122,304.6614
277.0845,304.6613
277.057,304.7051
277.0332,304.7341
277.0073,304.7385
276.9695,304.726
276.9405,304.6763
276.9119,304.6306
276.8786,304.6832
276.8491,304.7172
276.8027,304.7339
276.7619,304.6839
276.7209,304.6258
276.6761,304.5935
276.6334,304.4863
276.6161,304.3875
276.6104,304.257
276.6057,304.1353
276.622,304.0533
276.6653,303.9371
276.7098,303.8109
276.7533,303.6886
276.796,303.564
276.856,303.4352
276.9297,303.3524
277.0027,303.2866
277.0858,303.2177
277.1681,303.1501
277.2543,303.0506
277.3399,303.1344
277.4258,303.2186
277.5079,303.3463
277.5912,303.4843
277.6486,303.4772
277.6889,303.5841
277.7261,303.6872
277.7558,303.7041
277.7831,303.7292
277.7915,303.843
277.7907,303.8905
277.7959,303.9467
277.8189,303.9711
277.8391,303.997
277.8586,304.0539
277.8804,304.035
277.9044,304.0171
277.9324,303.969
277.9625,303.9143
277.9858,303.9732
277.9822,303.9662
277.9845,303.966
277.987,304.0332
277.9947,304.1005
278.032,304.0961
278.067,304.098
278.1026,304.0964
278.1317,304.188
278.1616,304.2784
278.2172,304.3329
278.2941,304.2902
278.3728,304.2472
278.478,304.2332
278.5902,304.2216
278.7356,304.1441
278.9031,304.0469
279.0814,304.0106
279.2605,303.9285
279.4448,303.8544
279.621,303.8046
279.8045,303.7184
279.9886,303.6338
280.1783,303.5544
280.3741,303.4761
280.5601,303.3702
280.7257,303.336
280.9066,303.2477
281.0678,303.1293
281.2382,303.0159
281.3848,302.9351
281.5416,302.8546
281.6994,302.7566
281.8461,302.7036
281.9954,302.6492
282.1281,302.532
282.2467,302.4751
282.3714,302.3856
282.4694,302.2594
282.5728,302.0182
282.6809,301.7974
282.7859,301.5779
282.8952,301.4517
282.9994,301.3223
283.0967,301.1535
283.1892,301.0262
283.2734,300.904
283.3388,300.809
283.4054,300.7107
283.4608,300.6151
283.502,300.5327
283.5359,300.4501
283.5633,300.4207
283.5901,300.3925
283.6072,300.4947
283.6164,300.5872
283.6255,300.6776
283.5832,300.7512
283.5067,300.9132
283.4268,301.1106
283.2382,301.3646
283.0501,301.6186
282.7914,301.9114
282.4168,302.2979
282.0494,302.6868
281.6378,303.1409
281.2268,303.5942
280.8066,304.0058
280.3925,304.3342
279.9624,304.6452
279.5612,304.9494
279.1597,305.2577
278.8241,305.5181
278.5231,305.6588
278.2265,305.7953
278.067,305.7451
277.9087,305.6965
277.8245,305.562
277.8586,305.3055
277.8922,305.0486
277.9805,304.5327
278.0692,304.0201
278.1712,303.5236
278.2854,303.1709
278.4009,302.8206
278.4864,302.3997
278.5755,301.9813
278.6267,301.5005
278.6903,301.1275
278.7581,300.7559
278.7936,300.5129
278.8383,300.2692
278.8763,300.1507
278.9214,300.0841
278.9664,300.0176
279.0211,300.1587
279.0816,300.3004
279.1318,300.3344
279.166,300.3323
279.1988,300.3379
279.229,300.5325
279.2614,300.7281
279.2961,301.0218
279.3402,301.2376
279.3841,301.452
279.4246,301.7585
279.4641,302.0607
279.5235,302.2348
279.5747,302.4235
279.622,302.6124
279.6689,302.8333
279.7162,303.0578
279.762,303.3628
279.8062,303.6387
279.8515,303.9113
279.8925,304.1278
279.9345,304.3418
279.9756,304.5181
279.9983,304.7428
280.0201,304.9692
280.0491,305.0945
280.0786,305.2105
280.0851,305.2832
280.088,305.3088
280.091,305.3281
280.084,305.3491
280.076,305.3102
280.0656,305.2995
280.0456,305.3768
280.0257,305.4498
280.0039,305.4125
279.9822,305.3434
279.9597,305.3085
279.9392,305.2654
279.92,305.2232
279.8822,304.8996
279.85,304.7044
279.8177,304.526
279.7845,304.5244
279.7515,304.5259
279.7138,304.5074
279.6797,304.5597
279.643,304.611
279.6164,304.5768
279.5887,304.5399
279.5639,304.5805
279.5447,304.6125
279.524,304.645
279.5046,304.5925
279.4852,304.534
279.4785,304.7234
279.4657,304.8115
279.4518,304.8991
279.4502,304.7837
279.4514,304.6685
279.4626,304.5624
279.4718,304.4217
279.4865,304.2774
279.4853,304.2071
279.4831,304.1325
279.4758,303.9573
279.4565,303.8993
279.4361,303.8386
279.4108,303.7949
279.3811,303.75
279.3486,303.7404
279.3191,303.7548
279.2891,303.7644
279.2603,303.7395
279.2325,303.713
279.1979,303.5992
279.1638,303.4921
279.1296,303.3811
279.1126,303.17
279.0957,302.9588
279.0826,302.8506
279.0786,302.6806
279.0752,302.5108
279.0793,302.3831
279.0848,302.2486
279.0928,302.0936
279.0999,301.9574
279.1049,301.8237
279.114,301.766
279.1212,301.7093
279.1342,301.7175
279.1464,301.7338
279.1568,301.7627
279.1624,301.8679
279.1688,301.9754
279.1708,302.1318
279.1729,302.3143
279.1656,302.4962
279.1493,302.6329
279.1324,302.7667
279.129,302.9924
279.1278,303.1483
279.1471,303.2322
279.1527,303.3272
279.1578,303.4167
279.1674,303.5137
279.1358,303.6405
279.0977,303.7524
279.0329,303.8662
278.9713,303.9789
278.8585,304.2504
278.7374,304.7317
278.6337,305.2165
278.5249,305.8081
278.416,306.4035
278.1966,307.0419
278.002,307.8033
277.7959,308.6529
277.6398,309.2937
277.4842,309.932
277.359,310.2021
277.2726,310.4283
277.2235,310.8093
277.2206,311.1372
277.2175,311.4636
277.2926,311.579
277.3972,311.4739
277.5166,311.331
277.7083,311.1306
277.9041,310.9283
278.2087,310.4475
278.5822,309.6339
278.9596,308.8149
279.3034,308.2882
279.6522,307.7614
279.9569,307.6738
280.2683,307.6969
280.5381,307.5765
280.7732,307.5847
281.0269,307.6007
281.2743,307.6185
281.5203,307.6167
281.765,307.1327
281.9717,306.6725
282.1452,306.1123
282.3209,305.8322
282.4184,305.756
282.5291,305.745
282.6353,305.6332
282.742,305.4711
282.8488,305.2484
282.9497,304.904
283.0371,304.5286
283.1198,304.013
283.1754,303.3366
283.2212,302.62
283.261,302.1499
283.2991,302.1613
283.3219,302.1509
283.3712,302.2289
283.4045,302.2613
283.4306,302.2969
283.4808,302.2008
283.5245,302.1294
283.5864,302.0688
283.6662,301.9879
283.7376,301.913
283.8099,302.0211
283.8695,302.1303
283.9224,302.4928
283.9462,302.9791
283.9708,303.2187
283.9491,303.5388
283.9231,303.8727
283.8068,304.2967
283.6659,304.7361
283.5249,305.1954
283.342,305.7066
283.1655,306.2159
282.9799,306.7382
282.7732,307.248
282.5612,307.7592
282.3454,308.161
282.1288,308.5619
281.921,308.9171
281.7418,308.9507
281.5535,308.986
281.407,309.0517
281.2931,309.1161
281.2608,309.0912
281.2718,308.8105
281.2809,308.5068
281.2857,308.2734
281.296,308.0428
281.2826,307.7963
281.2527,307.5424
281.2255,307.291
281.1579,307.0836
281.0943,306.8765
281.0005,306.6555
280.9179,306.6505
280.8352,306.6547
280.7461,306.5811
280.6328,306.4546
280.5201,306.3324
280.3951,306.3218
280.2713,306.3066
280.1326,306.2947
279.9962,306.2758
279.8466,306.1438
279.6826,306.1416
279.5037,305.9944
279.368,305.7975
279.2343,305.5517
279.134,305.2826
279.0323,305.0267
278.9257,304.7674
278.8195,304.4837
278.7093,304.2229
278.6004,303.9614
278.4982,303.8474
278.396,303.7206
278.3264,303.4534
278.2661,303.2427
278.2332,303.163
278.2211,302.957
278.2235,302.9691
278.2256,302.99
278.2299,303.0226
278.2317,303.0317
278.2455,303.045
278.2535,303.1139
278.2799,303.1745
278.3158,303.2305
278.3294,303.2946
278.3482,303.3555
278.382,303.422
278.4027,303.5596
278.4252,303.6542
278.4457,303.7495
278.462,303.9161
278.4758,304.0285
278.4477,304.1182
278.416,304.1769
278.3842,304.2305
278.3388,304.3435
278.2958,304.3912
278.2608,304.3814
278.207,304.4033
278.1509,304.4336
278.0957,304.4073
278.035,304.3845
277.988,304.4202
277.9226,304.47
277.8365,304.4587
277.7251,304.3296
277.6251,304.1139
277.5686,303.9274
277.5449,303.7821
277.5251,303.6391
277.5184,303.4548
277.5146,303.2715
277.4658,303.2258
277.4218,303.18
277.3591,302.9985
277.2934,302.8307
277.2302,302.6861
277.1495,302.4798
277.0697,302.2748
277.0032,302.1882
276.9709,302.1537
276.9265,302.1973
276.8662,302.2795
276.7758,302.3655
276.6882,302.438
276.6231,302.4762
276.5573,302.5157
276.5061,302.6632
276.4718,302.7952
276.4547,303.0227
276.4311,303.2545
276.4063,303.4597
276.3836,303.722
276.3622,303.8524
276.3369,303.9319
276.3214,304.1575
276.3068,304.385
276.3052,304.6677
276.2964,304.968
276.2853,305.2841
276.2586,305.66
276.2332,306.0363
276.2392,306.049
276.2358,306.1523
276.2534,306.2841
276.3145,306.1741
276.3746,306.0653
276.4442,305.9183
276.514,305.88
276.5911,305.842
276.6524,305.6155
276.7146,305.3933
276.7697,305.0307
276.7979,304.6547
276.8253,304.2787
276.8126,303.8173
276.8044,303.3553
276.7529,303.5507
276.7742,303.5486
276.7988,303.5505
276.8306,303.7915
276.8644,304.0301
276.9625,304.2246
277.066,304.4145
277.1711,304.604
277.3312,304.779
277.4951,304.9578
277.6924,304.875
277.9477,304.7963
278.2046,304.7208
278.5046,304.6071
278.803,304.489
279.112,303.9213
279.3362,303.4144
279.5626,302.9103
279.7512,302.4504
279.9399,301.9936
280.0494,301.8608
280.1451,301.7759
280.2424,301.6905
280.2858,301.5893
280.3296,301.4876
280.3598,301.717
280.3783,301.8933
280.3993,302.0805
280.3824,302.4146
280.3549,302.7438
280.2942,302.9447
280.2199,303.3003
280.1464,303.663
280.0529,303.8453
279.9515,304.0269
279.8545,303.8737
279.7662,303.7089
279.678,303.5453
279.5977,303.4067
279.517,303.2731
279.4283,303.0995
279.3405,303.0216
279.2525,302.95
279.1789,302.9366
279.1079,302.916
279.0614,302.9857
279.0393,302.9417
279.0174,302.901
279.011,303.118
279.0222,303.2921
279.0296,303.4934
279.0415,303.6885
279.0534,303.8861
279.0641,304.1773
279.0781,304.3706
279.096,304.58
279.1098,304.7945
279.1238,305.001
279.1458,305.1872
279.1686,305.3084
279.192,305.4377
279.227,305.57
279.262,305.7107
279.2993,305.6684
279.3142,305.6726
279.3336,305.6837
279.3474,305.6279
279.3603,305.5727
279.3844,305.5234
279.4101,305.4924
279.4369,305.4564
279.4948,305.33
279.5536,305.2031
279.6231,305.0132
279.7048,304.8153
279.7916,304.617
279.8865,304.5147
279.9804,304.4153
280.0889,304.2939
280.2212,304.1252
280.3557,303.9553
280.541,303.8603
280.7324,303.7643
280.9222,303.6159
281.1311,303.6408
281.3403,303.666
281.5336,303.6562
281.73,303.6465
281.9325,303.6081
282.1311,303.655
282.3309,303.7012
282.5213,303.6442
282.7088,303.5831
282.8912,303.5396
283.0626,303.546
283.2436,303.4768
283.3779,303.3927
283.5199,303.3119
283.6701,303.1795
283.8062,302.9538
283.9425,302.7271
284.0706,302.585
284.1919,302.3354
284.2853,302.0722
284.3644,301.7561
284.4444,301.4413
284.5157,301.1165
284.5786,300.7891
284.6369,300.4957
284.694,300.2008
284.7389,300.0422
284.785,299.877
284.8214,299.6901
284.8436,299.5771
284.8622,299.4681
284.8733,299.3726
284.8806,299.2747
284.8844,299.2875
284.8923,299.3332
284.8985,299.4238
284.8878,299.5251
284.874,299.6886
284.8597,299.852
284.8373,299.9949
284.8134,300.1381
284.7333,300.3185
284.5999,300.4568
284.4651,300.618
284.2655,300.967
284.0657,301.3187
283.8108,301.8566
283.5499,302.1035
283.2814,302.3454
283.0102,302.5179
282.7381,302.692
282.4886,303.0442
282.238,303.4679
281.9856,303.8951
281.7225,304.3975
281.4595,304.9024
281.2455,305.3044
281.0859,305.7542
280.9209,305.9661
280.8154,305.9317
280.7102,305.8981
280.6515,305.6502
280.5963,305.7245
280.5437,305.7983
280.4948,305.9763
280.446,306.1545
280.3803,306.067
280.3186,305.8861
280.257,305.7042
280.1948,305.48
280.1378,305.2545
280.1021,305.1277
280.0732,304.8994
280.0452,304.9075
280.0457,304.9086
280.0495,304.9083
280.0599,304.967
280.0794,304.9543
280.0987,304.9426
280.1137,304.8981
280.1358,304.8513
280.1566,304.8806
280.1767,304.912
280.1967,304.9454
280.2165,304.8442
280.236,304.7439
280.2303,304.5761
280.2226,304.51
280.2138,304.4396
280.1891,304.3787
280.1665,304.3157
280.144,304.2092
280.1317,304.1728
280.1197,304.1364
280.1104,304.029
280.1115,303.9381
280.1107,303.8501
280.117,303.7675
280.1243,303.6853
280.1422,303.6957
280.1667,303.7733
280.1966,303.8433
280.2254,303.8824
280.2533,303.9189
280.276,303.9929
280.3104,304.1268
280.3416,304.2664
280.3746,304.4301
280.4087,304.5863
280.4323,304.7325
280.4486,304.884
280.4588,305.0327
280.4635,305.108
280.468,305.1845
280.4683,305.3005
280.4643,305.3588
280.461,305.4135
280.4603,305.4411
280.4595,305.4662
280.4602,305.4679
280.44,305.4771
280.4197,305.4858
280.3708,305.4189
280.3198,305.3498
280.264,305.3633
280.2016,305.3249
280.1388,305.2897
280.0797,305.3179
280.0201,305.3439
279.9547,305.2671
279.8875,305.2456
279.821,305.222
279.7469,305.24
279.6706,305.2576
279.5915,304.9715
279.5302,304.6326
279.4713,304.2919
279.434,304.1026
279.3958,303.9139
279.3662,303.714
279.3407,303.6404
279.3161,303.5659
279.2862,303.4506
279.2564,303.3358
279.2311,303.325
279.2181,303.239
279.2063,303.1538
279.2117,303.0569
279.2165,302.9594
279.2227,303.16
279.2205,303.321
279.215,303.4835
279.2145,303.5144
279.2155,303.5459
279.208,303.5402
279.2073,303.4493
279.1971,303.4246
279.1904,303.3734
279.1861,303.3231
279.1762,303.3257
279.1559,303.3481
279.131,303.2645
279.0932,303.1994
279.0508,303.2058
279.0234,303.1318
279.0036,303.0895
279.0022,303.0967
279.0063,303.1092
279.0063,303.0934
279.0217,303.0632
279.032,303.0404
279.0495,302.9707
279.0778,302.962
279.1097,302.9551
279.1511,302.8223
279.1933,302.6894
279.2335,302.6417
279.2838,302.6071
279.3368,302.5063
279.3732,302.467
279.4042,302.4315
279.4049,302.3373
279.3915,302.2506
279.3816,302.2028
279.3653,302.1852
279.3473,302.1671
279.3294,302.1047
279.3083,302.0781
279.2838,302.0568
279.2603,302.0674
279.2367,302.0827
279.2293,302.1126
279.2219,302.1227
279.2271,302.129
279.2517,302.0983
279.2523,302.1776
279.2691,302.2616
279.2316,302.382
279.226,302.5038
279.159,302.6791
279.0855,302.8558
278.9591,303.1388
278.8066,303.3859
278.6573,303.6199
278.4858,303.9454
278.3117,304.2651
278.1505,304.5999
278.0773,304.9183
278.0036,305.2332
277.9625,305.5089
277.9489,305.6633
277.9703,305.7636
278.111,305.7928
278.2522,305.8284
278.4621,305.7717
278.6729,305.7293
278.9503,305.6303
279.259,305.5121
279.5692,305.3875
279.9247,305.1734
280.2805,304.9642
280.632,304.7327
280.894,304.5378
281.164,304.3439
281.384,304.3087
281.6098,304.2732
281.8046,304.2158
281.9552,304.2564
282.1063,304.2961
282.2531,304.3966
282.4089,304.4969
282.5555,304.5053
282.7114,304.4659
282.8663,304.4262
282.9539,304.3898
283.049,304.3729
283.1622,304.374
283.2372,304.4177
283.3132,304.4595
283.3907,304.4022
283.4455,304.3611
283.4924,304.4054
283.5079,304.5262
283.5249,304.6474
283.5528,304.726
283.6028,304.7765
283.6438,304.8775
283.7032,304.9569
283.764,305.036
283.8538,305.1172
283.9478,305.1432
284.0337,305.1704
284.1315,305.0493
284.2297,304.9338
284.2901,304.9424
284.353,304.9641
284.4102,304.9854
284.4778,304.8432
284.5466,304.7006
284.6059,304.4736
284.6423,304.3156
284.6819,304.1579
284.655,304.202
284.6276,304.2477
284.6083,304.2774
284.5738,304.4608
284.5382,304.646
284.5004,304.5985
284.4631,304.5517
284.4124,304.4754
284.3608,304.3493
284.3048,304.2235
284.2507,304.376
284.1853,304.5268
284.1172,304.5432
284.0283,304.5231
283.9398,304.5027
283.8488,304.3878
283.7687,304.273
283.6185,304.289
283.4438,304.1307
283.2728,303.9716
283.0837,304.154
282.9031,304.338
282.7242,304.3865
282.5413,304.466
282.3567,304.5463
282.1402,304.3159
281.9273,304.0864
281.6773,304.1239
281.4449,304.1041
281.2133,304.0798
280.9924,304.0829
280.7755,304.086
280.6148,303.9734
280.4644,303.9242
280.3134,303.8756
280.1862,303.7878
280.0579,303.6989
279.937,303.6308
279.8236,303.561
279.7126,303.4957
279.6242,303.3809
279.5337,303.2617
279.4789,303.1215
279.4112,303.0389
279.3429,302.9619
279.2707,302.9174
279.1972,302.8572
279.121,302.7549
279.0713,302.7746
279.0191,302.7811
278.9774,302.8525
278.933,302.916
278.9047,303.0782
278.8758,303.2486
278.8442,303.3024
278.8171,303.4402
278.7886,303.677
278.7521,303.7992
278.7352,303.9208
278.7035,304.1128
278.6715,304.2417
278.6461,304.3458
278.5916,304.5302
278.5346,304.5771
278.4921,304.6632
278.4531,304.7119
278.3995,304.8181
278.3349,304.8601
278.2704,304.9071
278.1921,305.0759
278.1006,305.239
278.0047,305.3105
277.9327,305.4885
277.8605,305.6609
277.7826,305.634
277.7367,305.5717
277.6796,305.5325
277.651,305.4404
277.6226,305.3516
277.5944,305.1978
277.5565,305.0056
277.543,304.7582
277.5248,304.5652
277.5072,304.3723
277.5271,304.1606
277.5634,303.992
277.5979,303.8224
277.6532,303.7006
277.7091,303.5793
277.7733,303.5684
277.8404,303.5585
277.9066,303.5478
277.9979,303.5492
278.0901,303.5516
278.1966,303.5564
278.321,303.5556
278.4465,303.5556
278.6144,303.5386
278.7867,303.5221
278.9008,303.5469
279.0266,303.4956
279.1452,303.4465
279.2079,303.2699
279.2714,303.0931
279.309,302.9705
279.294,302.964
279.2754,302.9595
279.2354,302.9618
279.1868,302.9645
279.135,303.0394
279.0809,303.114
279.0254,303.1861
278.9742,303.3058
278.9312,303.4254
278.9071,303.4228
278.8922,303.5499
278.8759,303.6758
278.8382,303.8861
278.8017,304.0963
278.74,304.2416
278.6628,304.3116
278.585,304.3819
278.5055,304.4783
278.4267,304.5758
278.3445,305.0187
278.3388,305.4584
278.341,305.658
278.3484,305.7863
278.3569,305.9139
278.3796,306.0325
278.4245,306.1331
278.47,306.2407
278.5502,306.4594
278.6309,306.6842
278.7425,306.9583
278.8678,307.1914
278.9937,307.4245
279.1463,307.6116
279.2894,307.7983
279.4442,307.5677
279.534,307.252
279.6148,307.1739
279.698,307.0214
279.7769,306.9387
279.8404,306.9529
279.8867,306.871
279.9334,306.7891
279.9893,306.4863
280.0502,306.1639
280.1132,305.8216
280.1974,305.4824
280.282,305.1432
280.3187,304.8227
280.3238,304.4632
280.3223,304.1496
280.3254,303.9667
280.3284,303.7865
280.3413,303.6001
280.3559,303.4179
280.3706,303.237
280.3914,303.1481
280.4119,303.0575
280.4359,302.9919
280.4575,302.9352
280.4775,302.8743
280.4621,302.8508
280.4466,302.83
280.4412,302.7
280.4589,302.6447
280.4757,302.5916
280.4953,302.5139
280.5218,302.4356
280.5616,302.4001
280.6048,302.3721
280.6468,302.3481
280.6841,302.2939
280.7228,302.2397
280.7494,302.2782
280.7696,302.3417
280.7876,302.3954
280.8139,302.4688
280.8404,302.5444
280.8829,302.7042
280.9326,302.8362
280.9873,302.9666
281.054,303.1394
281.1206,303.3105
281.1794,303.5068
281.2044,303.6694
281.2289,303.8362
281.2232,303.9621
281.217,304.084
281.2047,304.1847
281.1375,304.2787
281.07,304.3741
280.9847,304.5242
280.8982,304.6811
280.8113,304.907
280.7434,305.0462
280.6762,305.1868
280.6036,305.2705
280.5305,305.3543
280.4746,305.4796
280.4715,305.6051
280.4687,305.7314
280.5182,305.7182
280.5742,305.7052
280.6516,305.7295
280.8019,305.7298
280.955,305.7312
281.1296,305.6275
281.3065,305.5238
281.4938,305.3641
281.6513,305.2781
281.8011,305.2108
281.9479,305.1737
282.1008,305.1807
282.2678,305.0676
282.4246,304.9095
282.5934,304.658
282.7374,304.548
282.8849,304.4189
283.0395,304.2768
283.1638,304.1435
283.2959,303.946
283.4078,303.7706
283.4911,303.6196
283.5685,303.4457
283.6455,303.2458
283.725,303.0251
283.8039,302.8055
283.8772,302.5023
283.9294,302.3023
283.9724,302.1017
283.9836,302.0888
283.9911,302.0022
284.0058,301.9349
284.0108,301.8653
284.006,301.7957
283.9913,301.7599
283.9749,301.7239
283.9722,301.7466
283.9657,301.7567
283.9565,301.7904
283.9455,301.8373
283.9391,301.9086
283.9188,302.0172
283.8849,302.086
283.8509,302.1563
283.8216,302.2443
283.7974,302.3745
283.7295,302.5915
283.6474,302.7636
283.5665,302.9366
283.4334,303.1352
283.2535,303.3568
283.0674,303.4961
282.7658,303.7888
282.465,304.0815
282.1467,304.3563
281.8135,304.586
281.4799,304.8174
281.1765,305.0986
280.8715,305.3802
280.5948,305.5674
280.3228,305.8046
280.0877,305.9527
279.8812,306.1093
279.6736,306.266
279.514,306.3188
279.4164,306.3742
279.3189,306.4309
279.3622,306.3569
279.4075,306.2841
279.4684,306.2089
279.5532,306.329
279.6383,306.4451
279.6958,306.4367
279.7571,306.4288
279.8126,306.1337
279.8576,305.8558
279.9036,305.578
279.9352,305.3955
279.9738,305.2135
280.0171,305.0882
280.0653,304.9611
280.1146,304.8314
280.1404,304.5121
280.1724,304.193
280.1985,303.718
280.2171,303.0488
280.2349,302.3791
280.2636,301.7827
280.2994,301.1874
280.3352,301.0268
280.3708,300.8834
280.4236,300.8265
280.4737,300.663
280.529,300.5
280.584,300.4315
280.6323,300.2771
280.6784,300.1287
280.7293,300.2531
280.7806,300.3852
280.8259,300.6551
280.8589,300.8908
280.8926,301.1324
280.9133,301.5037
280.9368,301.8787
280.9594,302.0869
280.9849,302.2646
280.9913,302.3592
281.001,302.4406
281.0112,302.5284
281.0156,302.6071
281.0095,302.6956
281.0025,302.783
280.9922,302.8568
280.9887,303.1091
280.9843,303.3777
280.9793,303.6859
280.9742,303.9976
280.9918,304.2064
281.0147,304.4197
281.0348,304.6288
281.0552,304.8661
281.0755,305.0979
281.0964,305.3336
281.1109,305.3927
281.1289,305.4278
281.1533,305.5041
281.1769,305.5801
281.2092,305.3642
281.2339,304.9294
281.2589,304.4926
281.2762,304.2493
281.2935,304.0057
281.283,303.8616
281.2627,303.7532
281.2424,303.641
281.2031,303.4818
281.1629,303.3206
281.1166,303.0942
281.071,303.1269
281.0317,303.1591
281.0007,303.0977
280.9719,303.0366
280.9352,303.2318
280.8799,303.3732
280.828,303.5056
280.7915,303.5453
280.7572,303.5841
280.7372,303.424
280.7326,303.172
280.7294,302.9198
280.7447,302.7115
280.7643,302.5043
280.7736,302.305
280.7886,302.0503
280.8042,301.7917
280.7977,301.6165
280.791,301.441
280.7892,301.2669
280.8003,301.0554
280.8115,300.8438
280.8151,300.5351
280.8205,300.2295
280.8187,300.0788
280.8041,299.9128
280.7898,299.7462
280.7676,299.4973
280.7461,299.2458
280.7393,299.1125
280.7122,298.9395
280.6848,298.7679
280.6662,298.6585
280.6467,298.548
280.613,298.5005
280.5754,298.567
280.5277,298.6357
280.4759,298.7692
280.42,298.9065
280.3586,299.0535
280.2805,299.2832
280.1965,299.5121
280.1064,299.8268
280.0165,300.1407
279.8977,300.4038
279.8038,300.6778
279.6964,301.0476
279.5616,301.3774
279.4268,301.7063
279.2669,302.0298
279.1096,302.3735
278.9413,302.7175
278.7816,303.0081
278.5652,303.4029
278.3539,303.6866
278.1446,303.9556
277.9331,304.2265
277.726,304.4652
277.4859,304.7386
277.2463,304.9982
277.0056,305.2613
276.7511,305.4977
276.5265,305.7285
276.3142,305.7961
276.1921,305.6508
276.0719,305.5078
275.9844,305.4363
275.9149,305.2632
275.916,304.9868
275.9994,304.7175
276.0992,304.4389
276.2297,304.083
276.4319,303.6716
276.6646,303.2219
276.9518,302.8328
277.2441,302.4442
277.6035,302.0298
278.0008,301.5591
278.4088,301.5481
278.7689,301.6847
279.1282,301.8211
279.4764,301.8192
279.8292,302.0717
280.1882,302.325
280.529,302.6736
280.8701,303.028
281.18,303.1651
281.4372,303.3385
281.6961,303.5139
281.9297,303.6705
282.1633,303.8318
282.3581,303.9532
282.5327,304.0977
282.6895,303.9538
282.8311,303.8942
282.9568,303.8387
283.0863,303.88
283.2138,303.788
283.3367,303.6959
283.4051,303.5781
283.473,303.4612
283.5266,303.3422
283.5637,303.3646
283.5982,303.3869
283.6307,303.4268
283.6636,303.4601
283.673,303.3716
283.6689,303.3487
283.6636,303.3224
283.6529,303.244
283.6457,303.1685
283.6344,303.0693
283.6051,303.0805
283.576,303.0938
283.556,303.0532
283.5325,303.0184
283.5123,303.2795
283.5011,303.4386
283.4901,303.5966
283.4689,303.7031
283.435,303.7815
283.4049,303.964
283.3715,303.9269
283.3383,303.8933
283.3001,303.9067
283.2534,303.8174
283.2017,303.7253
283.1451,303.7304
283.0884,303.7368
283.0248,303.7031
282.9448,303.7768
282.8666,303.849
282.7796,303.7103
282.6913,303.5716
282.5953,303.4895
282.4981,303.4922
282.4017,303.4981
282.2729,303.6173
282.1441,303.7328
282.0178,303.7794
281.8841,303.9831
281.7519,304.19
281.6072,304.1398
281.4617,304.0889
281.318,304.1333
281.2007,304.0273
281.0836,303.9214
280.9821,304.0407
280.8813,304.1584
280.7975,304.2065
280.7223,304.1883
280.6516,304.1723
280.6078,304.1874
280.568,304.2082
280.5254,304.1721
280.4861,304.1336
280.4456,304.094
280.4206,304.1155
280.396,304.1353
280.379,304.0198
280.3416,304.0142
280.3033,304.0095
280.2653,303.9808
280.2301,303.9552
280.1896,303.9209
280.1312,303.9381
280.0719,303.9836
280.0235,303.9754
279.9843,303.9792
279.9698,303.9857
279.9734,303.9359
279.9732,303.8694
279.991,303.77
280.0086,303.673
280.052,303.6207
280.1039,303.5017
280.1581,303.386
280.2023,303.3103
280.248,303.2224
280.3007,303.1105
280.3715,302.962
280.4423,302.8178
280.5125,302.6584
280.5844,302.5006
280.6453,302.4377
280.7112,302.3899
280.7825,302.356
280.8347,302.3967
280.8857,302.4421
280.9087,302.5223
280.929,302.6056
280.9534,302.8907
280.9824,302.937
281.0129,302.9798
281.0373,303.067
281.0604,303.1448
281.0817,303.3083
281.1021,303.5357
281.1343,303.6325
281.1673,303.7357
281.1996,303.8418
281.2255,303.8864
281.2531,303.8914
281.2797,303.9044
281.3047,303.9207
281.3306,303.9365
281.3537,303.7851
281.3783,303.8342
281.3914,303.8752
281.3964,303.8922
281.3999,303.9095
281.3957,303.6181
281.4016,303.5257
281.3925,303.5611
281.3562,303.4763
281.3211,303.3928
281.2783,303.3505
281.2251,303.306
281.1713,303.2538
281.1187,303.1762
281.0657,303.0948
281.0023,302.9002
280.9106,302.7852
280.817,302.68
280.7123,302.6224
280.6076,302.5629
280.495,302.7532
280.3952,302.7891
280.2883,302.8206
280.2285,302.8358
280.168,302.8503
280.1253,302.8931
280.0994,302.89
280.0762,302.8842
280.1112,302.8901
280.1463,302.8947
280.1875,302.9219
280.2596,302.952
280.3282,302.9809
280.4286,302.886
280.5344,302.7889
280.644,302.7548
280.7089,302.6581
280.7718,302.5633
280.8197,302.5818
280.8689,302.5942
280.8892,302.5788
280.9111,302.4625
280.9324,302.347
280.9195,302.3323
280.9071,302.3121
280.9113,302.4144
280.895,302.501
280.8796,302.5951
280.8625,302.7684
280.8445,302.9428
280.8079,302.9864
280.8388,303.0025
280.8718,303.0126
280.8841,303.181
280.8979,303.3517
280.9226,303.3497
280.9287,303.5451
280.9365,303.7422
280.9225,303.8839
280.9086,304.056
280.8753,304.1536
280.8694,304.1876
280.8625,304.2147
280.8708,304.4026
280.8956,304.461
280.9262,304.5621
280.9303,304.6051
280.9347,304.6479
280.9881,304.6808
281.0472,304.7863
281.1081,305.0681
281.1888,305.3586
281.2698,305.6552
281.3287,306.0272
281.3837,306.3174
281.4315,306.6041
281.4484,306.972
281.4655,307.3249
281.4682,307.5786
281.4492,307.9395
281.4441,308.3157
281.4382,308.8704
281.4326,309.4265
281.3982,309.6739
281.3566,309.755
281.3131,309.8299
281.2484,309.9745
281.1862,310.1184
281.063,310.2213
280.8975,310.4225
280.7293,310.6167
280.5359,310.7672
280.3392,310.9272
280.1191,311.045
279.888,311.1374
279.6566,311.2339
279.431,311.201
279.2073,311.17
279.0045,310.8673
278.8352,310.5761
278.6672,310.2807
278.5161,309.9388
278.3722,309.5924
278.332,309.1955
278.3558,308.6885
278.3757,308.1587
278.4534,307.6133
278.5293,307.0649
278.6441,306.5222
278.7626,306.0259
278.8782,305.5327
278.9699,305.0132
279.0635,304.4989
279.1267,304.3764
279.1607,304.2307
279.1948,304.0869
279.2246,303.9889
279.2536,303.8888
279.2719,303.8514
279.2635,303.8519
279.2581,303.8595
279.2039,303.8975
279.1618,303.932
279.1132,303.938
279.0576,303.818
279.0053,303.7045
278.9159,303.6602
278.8252,303.6085
278.7469,303.5743
278.6668,303.637
278.596,303.6382
278.5395,303.5178
278.4928,303.394
278.4539,303.2132
278.4208,303.0557
278.3937,302.944
278.3889,302.7477
278.3894,302.5524
278.4045,302.4769
278.4234,302.5161
278.4482,302.2219
278.5168,301.9113
278.5902,301.6544
278.6703,301.4557
278.7552,301.2534
278.8556,301.1144
278.9619,300.9791
279.0502,300.8778
279.1409,300.9901
279.232,301.1025
279.316,301.1341
279.4083,301.2405
279.5092,301.4117
279.609,301.5108
279.7119,301.6115
279.8004,302.0102
279.9037,302.4423
280.0176,302.8105
280.1188,303.0938
280.2172,303.4003
280.3203,303.5866
280.4303,303.7065
280.5671,303.7934
280.7022,303.6751
280.8214,303.5595
280.9584,303.4909
281.1118,303.3221
281.2915,303.0411
281.4741,302.7542
281.6571,302.4689
281.8661,302.1342
282.0573,301.8459
282.2489,301.5574
282.446,301.2423
282.6433,300.9282
282.8212,300.7435
283.0014,300.8444
283.1825,300.9464
283.3441,301.0155
283.5059,301.0847
283.6812,301.1049
283.8387,301.3055
283.9628,301.5571
284.097,301.784
284.2327,302.0139
284.3525,302.3431
284.471,302.5111
284.5912,302.6833
284.7004,302.7474
284.8094,302.813
284.9243,302.7803
285.0266,302.5551
285.1284,302.3334
285.237,302.1195
285.3424,301.9072
285.4232,301.6946
285.5035,301.4726
285.5847,301.2487
285.6328,301.0227
285.6746,300.7984
285.7137,300.9158
285.7395,301.1698
285.7661,301.4233
285.7781,301.8286
285.7853,302.2355
285.7879,302.5846
285.7774,302.7062
285.7677,302.8304
285.748,303.0581
285.7273,303.2876
285.7217,303.5129
285.6849,303.5335
285.649,303.5525
285.5999,303.5939
285.4498,303.6422
285.2887,303.3362
285.0679,303.2364
284.8461,303.1382
284.6243,303.1231
284.4185,303.1813
284.2014,303.3459
284.0247,303.6966
283.8482,304.0458
283.6792,304.2415
283.5072,304.2183
283.3197,304.2197
283.1595,304.3414
282.9985,304.4639
282.849,304.7396
282.7967,305.046
282.7465,305.3474
282.7419,305.3099
282.7371,305.277
282.7325,305.1806
282.7104,305.0475
282.6901,304.9149
282.6273,304.825
282.5637,304.7378
282.4975,304.7207
282.4406,304.9126
282.3854,305.1063
282.3306,305.0107
282.2856,304.9155
282.2392,304.6672
282.2062,304.3982
282.1712,304.1287
282.1422,303.9139
282.1185,303.7002
282.1069,303.4888
282.1059,303.2635
282.1046,303.0381
282.1173,302.813
282.1356,302.5875
282.1596,302.3102
282.1955,302.0246
282.2283,301.7348
282.2686,301.8004
282.3126,301.8604
282.3612,301.9367
282.4099,301.9906
282.4529,302.0429
282.4988,302.1347
282.5435,302.2256
282.5802,302.2571
282.6065,302.3116
282.6314,302.365
282.6489,302.3472
282.6678,302.3307
282.6892,302.3961
282.7007,302.4659
282.7117,302.5376
282.7176,302.6342
282.724,302.7302
282.7294,302.7757
282.7372,302.7933
282.7475,302.8139
282.7422,302.8268
282.7368,302.8427
282.7404,302.8616
282.7486,302.8131
282.7607,302.7665
282.7589,303.007
282.7559,303.2503
282.7467,303.4233
282.7422,303.6299
282.7385,303.8394
282.7306,303.9811
282.7225,304.1237
282.7029,304.3561
282.6703,304.8306
282.6377,305.3071
282.6091,305.3818
282.5826,305.4574
282.5359,305.5442
282.4301,305.6851
282.3247,305.8354
282.2337,305.7137
282.144,305.5979
282.0487,305.529
281.9385,305.4289
281.8341,305.3302
281.7434,305.2338
281.6545,305.1375
281.5538,304.9247
281.4602,304.456
281.3723,303.9876
281.2808,303.9153
281.1896,303.8448
281.1109,303.7357
281.0794,303.6098
281.0511,303.4633
281.0317,303.3736
281.0105,303.2733
280.997,303.123
280.9666,302.8528
280.9447,302.5775
280.9077,302.2858
280.8826,301.999
280.8726,301.7812
280.8549,301.5808
280.8434,301.3839
280.8455,301.1455
280.8575,300.9149
280.8939,300.7658
280.9919,300.4208
281.0896,300.0785
281.1902,299.7292
281.3202,299.3641
281.4645,298.9312
281.6349,298.6361
281.7856,298.4129
281.9154,298.2451
282.037,298.0728
282.1313,297.9592
282.2297,297.8657
282.3046,297.5852
282.3742,297.376
282.3992,297.2084
282.4093,297.051
282.3581,297.0447
282.2788,297.0379
282.1878,296.9562
282.0684,296.889
281.8682,296.9846
281.6717,297.0806
281.4739,297.1273
281.265,297.2144
281.0445,297.3172
280.8622,297.3348
280.6829,297.3499
280.5004,297.5762
280.2826,297.8755
280.0979,298.1436
279.878,298.4032
279.661,298.6584
279.4225,299.0175
279.1583,299.4534
278.8941,299.8864
278.7003,300.2278
278.5022,300.5387
278.3643,300.846
278.2948,300.9527
278.229,301.0995
278.1597,301.232
278.0892,301.3214
278.0654,301.4167
278.0992,301.2776
278.135,301.1966
278.2032,301.0294
278.2752,300.8196
278.3967,300.5615
278.5806,300.2204
278.7669,299.875
278.9936,299.3664
279.2234,298.9259
279.4768,298.3797
279.7039,297.9048
279.9343,297.4385
280.1628,296.9189
280.3935,296.4297
280.6194,295.8686
280.8206,295.5071
281.022,295.1136
281.23,294.7833
281.4365,294.428
281.6556,294.1682
281.8344,293.8951
282.0137,293.6154
282.1405,293.5274
282.2682,293.437
282.3087,293.5665
282.3251,293.6706
282.3426,293.7831
282.3519,293.966
282.3581,294.1456
282.3488,294.3582
282.3075,294.5474
282.2677,294.7555
282.2161,295.0538
282.151,295.4638
282.0763,295.8085
282.0043,296.1283
281.9322,296.442
281.851,296.7533
281.7664,297.011
281.7039,297.1778
281.6479,297.4479
281.5927,297.7114
281.5385,297.9387
281.4774,298.2031
281.4185,298.4829
281.374,298.7231
281.33,298.9421
281.3032,299.1171
281.2899,299.1705
281.2759,299.2244
281.2565,299.3294
281.2359,299.4387
281.2215,299.4531
281.2092,299.528
281.1981,299.5942
281.1968,299.4502
281.1951,299.3133
281.175,299.2599
281.1611,299.1597
281.1469,299.0496
281.1596,298.8942
281.1719,298.7519
281.1816,298.5572
281.2151,298.3473
281.2454,298.1334
281.2906,297.9745
281.3345,297.8076
281.3764,297.8004
281.4216,297.7324
281.468,297.6567
281.5118,297.707
281.5612,297.7621
281.6268,297.7939
281.685,297.8067
281.745,297.8211
281.7785,297.9041
281.812,297.9852
281.8447,298.1306
281.8415,298.2867
281.8389,298.4519
281.794,298.5651
281.7517,298.6878
281.6923,298.7789
281.6049,298.9239
281.515,299.0632
281.4196,299.1808
281.3267,299.31
281.2225,299.4063
281.108,299.5508
280.9949,299.6797
280.8743,299.7659
280.752,299.8515
280.6124,299.9441
280.4839,300.0635
280.3549,300.1717
280.2375,300.247
280.123,300.3081
279.994,300.303
279.8781,300.3335
279.7603,300.3648
279.6349,300.4311
279.5157,300.5113
279.4183,300.5589
279.3288,300.5535
279.2391,300.5281
279.1682,300.5354
279.0947,300.5256
279.0399,300.6179
278.9971,300.5813
278.9536,300.5453
278.9183,300.6085
278.8794,300.684
278.8597,300.8331
278.851,300.892
278.839,300.864
278.8373,300.8115
278.8368,300.7487
278.8324,300.7872
278.8342,300.8357
278.8382,300.9056
278.8468,300.9994
278.8565,301.1059
278.8695,301.1436
278.8841,301.2586
278.9012,301.3697
278.931,301.387
278.9605,301.4081
278.9981,301.3446
279.0344,301.2723
279.0724,301.3534
279.1193,301.4355
279.1657,301.5268
279.1989,301.5244
279.2324,301.5303
279.2877,301.5235
279.3365,301.49
279.3882,301.49
279.4307,301.3969
279.4834,301.3682
279.5326,301.3519
279.5832,301.2979
279.6316,301.2293
279.6702,301.2758
279.7085,301.3334
279.7462,301.2733
279.7865,301.2613
279.8262,301.2516
279.8697,301.198
279.9123,301.1385
279.9481,301.099
279.9823,301.0776
280.0164,301.0656
280.0581,301.0222
280.0916,300.9372
280.1282,300.8482
280.1695,300.8492
280.2103,300.8432
280.2588,300.8063
280.3071,300.7753
280.3484,300.7893
280.3936,300.7354
280.4387,300.675
280.4819,300.6607
280.526,300.6359
280.5453,300.5859
280.5661,300.5263
280.587,300.462
280.6046,300.439
280.6258,300.4132
280.6441,300.417
280.6551,300.4108
280.6651,300.4031
280.6656,300.4011
280.6688,300.3825
280.681,300.4066
280.6796,300.4085
280.6785,300.382
280.6797,300.3879
280.705,300.4305
280.7316,300.4722
280.7534,300.3805
280.7765,300.3214
280.7966,300.3083
280.8162,300.3271
280.8355,300.3675
280.8564,300.3164
280.8772,300.2857
280.9008,300.232
280.9366,300.182
280.9718,300.1388
281.0046,300.0979
281.0361,300.0567
281.0581,300.0251
281.0526,299.991
281.0483,299.9612
281.0716,300.058
281.095,300.1527
281.1149,300.1668
281.128,300.1718
281.1419,300.1868
281.1541,300.1243
281.1675,300.0741
281.1854,300.0928
281.1917,300.0841
281.1966,300.0816
281.2077,300.0445
281.218,300.0096
281.2377,300.0091
281.2646,299.9885
281.2919,299.9961
281.2975,299.8921
281.3043,299.8138
281.3149,299.7387
281.3286,299.6638
281.3418,299.6042
281.3412,299.5826
281.3393,299.5573
281.3361,299.4698
281.3273,299.4645
281.3183,299.4774
281.3056,299.4213
281.2918,299.3783
281.2789,299.4127
281.2665,299.4081
281.2528,299.4047
281.2313,299.4137
281.2097,299.417
281.1832,299.4474
281.1616,299.5141
281.1404,299.6067
281.1329,299.6779
281.125,299.7519
281.1085,299.7989
281.0943,299.7756
281.081,299.7506
281.0735,299.7252
281.0664,299.7146
281.0597,299.627
281.05,299.5849
281.0381,299.548
281.0258,299.5413
281.0152,299.5518
281.0104,299.5455
281.006,299.5641
281.0039,299.5752
281.004,299.5741
281.0064,299.5602
281.0052,299.5303
280.997,299.6123
280.9905,299.6974
280.9805,299.7748
280.9702,299.8632
280.9619,299.9011
280.9327,299.9562
280.9019,300.0118
280.8766,300.0019
280.8512,300.0019
280.822,300.0634
280.7896,300.0665
280.7492,300.0194
280.7083,299.9945
280.6654,300.0088
280.6205,300.0813
280.5826,300.0918
280.5437,300.0819
280.4995,300.0917
280.4535,300.1255
280.4046,300.1797
280.3796,300.1906
280.3479,300.1974
280.3102,300.2921
280.2677,300.3661
280.2397,300.3628
280.2137,300.353
280.1944,300.4425
280.1768,300.5102
280.159,300.5268
280.1465,300.5358
280.1334,300.5356
280.1201,300.5636
280.1131,300.6105
280.1028,300.6611
280.0965,300.6977
280.0904,300.7255
280.0829,300.7633
280.0831,300.7603
280.0834,300.7607
280.075,300.8108
280.0667,300.8612
280.0549,300.8834
280.0441,300.8668
280.0298,300.867
280.0234,300.9066
280.0156,300.9557
280.0056,300.9607
279.9977,300.9581
279.9904,300.9744
279.9818,300.9261
279.9718,300.9057
279.9751,300.8761
279.9818,300.8297
279.9831,300.7914
279.9824,300.7224
279.9819,300.6718
279.9935,300.5992
279.9962,300.626
279.9987,300.6546
280.0094,300.5928
280.019,300.545
280.0287,300.5549
280.0278,300.5453
280.0268,300.5599
280.0211,300.5498
280.0167,300.5428
280.0223,300.5776
280.022,300.5392
280.0206,300.5126
280.0367,300.4582
280.0527,300.4288
280.057,300.4232
280.0591,300.3518
280.0613,300.2927
280.046,300.2268
280.0372,300.1205
280.0316,299.9785
280.036,299.8956
280.0403,299.8042
280.046,299.7302
280.0554,299.6585
280.0393,299.597
280.0231,299.5593
280.0069,299.5332
279.9876,299.5385
279.9735,299.5146
279.9614,299.4977
279.931,299.4741
279.9009,299.4583
279.8689,299.407
279.8465,299.3889
279.8244,299.3733
279.8048,299.3594
279.7851,299.3406
279.7553,299.3111
279.7257,299.3007
279.696,299.2731
279.6754,299.2719
279.6643,299.2477
279.6412,299.2314
279.6235,299.2657
279.6053,299.3113
279.6069,299.198
279.6109,299.098
279.6476,299.0475
279.6737,299.0347
279.7048,299.017
279.7413,298.915
279.7796,298.8148
279.8481,298.7216
279.9164,298.5791
279.9861,298.4377
280.0529,298.3288
280.1198,298.2189
280.1886,298.0815
280.2233,297.8983
280.257,297.7002
280.28,297.683
280.3054,297.6692
280.2734,297.5988
280.229,297.5267
280.1817,297.4551
280.1208,297.4656
280.0601,297.4737
279.9339,297.5299
279.7971,297.7076
279.663,297.8736
279.512,298.0211
279.3632,298.1749
279.2198,298.2874
279.1119,298.471
279.005,298.6619
278.9236,298.7546
278.8428,298.8582
278.8007,299.062
278.7744,299.2642
278.7479,299.4815
278.7563,299.6746
278.7635,299.8549
278.8365,299.9975
278.9259,299.9914
279.0191,299.9948
279.1418,299.9288
279.2664,299.8432
279.3945,299.8322
279.5161,299.7299
279.6373,299.6198
279.7098,299.5399
279.7779,299.4716
279.8319,299.3602
279.8583,299.192
279.8889,299.0004
279.8737,298.8625
279.8563,298.7382
279.8157,298.6238
279.7642,298.6023
279.7165,298.5276
279.6777,298.5361
279.6409,298.5448
279.5955,298.4673
279.5559,298.395
279.5175,298.3495
279.506,298.3201
279.4966,298.2841
279.4903,298.2757
279.4983,298.2348
279.5084,298.1868
279.5429,298.1498
279.58,298.0959
279.6183,298.0312
279.655,297.9888
279.6906,297.9506
279.7042,297.9462
279.7182,297.9469
279.728,297.9713
279.7375,298.0345
279.7402,298.0755
279.7367,298.1174
279.7334,298.1473
279.7283,298.1745
279.7305,298.2184
279.7339,298.2206
279.7321,298.2944
279.7272,298.3151
279.7213,298.342
279.714,298.3035
279.7018,298.2591
279.6953,298.2369
279.6873,298.1975
279.686,298.1968
279.6854,298.1732
279.6828,298.2437
279.6774,298.3561
279.6808,298.3731
279.6831,298.3959
279.6854,298.4258
279.6842,298.5152
279.6813,298.5821
279.6805,298.6742
279.6937,298.7348
279.7188,298.7982
279.7565,298.834
279.802,298.876
279.8475,298.9264
279.8943,298.9679
279.9384,299.0121
279.9818,298.9991
280.025,299.0726
280.0561,299.2446
280.0931,299.3634
280.129,299.4848
280.1838,299.5935
280.2221,299.6561
280.2586,299.7236
280.278,299.8115
280.297,299.8996
280.3069,300.0236
280.3004,300.0748
280.2969,300.1184
280.2948,300.273
280.292,300.4021
280.2977,300.4898
280.3033,300.4233
280.3102,300.3597
280.3042,300.3618
280.2977,300.3498
280.2592,300.3806
280.2395,300.3313
280.2198,300.2675
280.241,300.2149
280.2618,300.1793
280.2975,300.1253
280.354,300.0218
280.4115,299.9256
280.4723,299.7001
280.5362,299.4878
280.5596,299.3589
280.5723,299.2923
280.5853,299.2296
280.5733,299.1424
280.5564,299.0627
280.5464,298.9377
280.478,298.8816
280.4159,298.8227
280.2919,298.8571
280.1646,298.8753
280.0229,298.9376
279.8698,299.0532
279.7174,299.1584
279.5572,299.4194
279.3939,299.6228
279.2664,299.7955
279.1557,299.9255
279.0454,300.025
278.9554,300.1405
278.8696,300.1814
278.7846,300.2283
278.7505,300.2372
278.7164,300.217
278.6938,300.1435
278.6809,299.9839
278.6728,299.795
278.6574,299.726
278.6427,299.6403
278.6378,299.3763
278.6638,299.1699
278.6891,298.9521
278.7303,298.6282
278.776,298.3604
278.8303,298.0809
278.9261,297.7884
279.0216,297.4875
279.1307,297.272
279.2415,297.0689
279.3632,296.8665
279.4943,296.7549
279.6263,296.6251
279.7791,296.4865
279.9326,296.3582
280.0716,296.2953
280.1957,296.2103
280.3188,296.1216
280.4354,296.1067
280.5528,296.0908
280.6835,296.2174
280.7761,296.4513
280.8694,296.7003
280.9469,296.8903
281.0244,297.0563
281.0914,297.2155
281.1482,297.3884
281.2036,297.5545
281.2367,297.7918
281.2701,298.0052
281.2947,298.2254
281.3203,298.4212
281.3436,298.5942
281.351,298.7845
281.357,298.9626
281.3485,299.0302
281.3447,299.0519
281.3378,299.063
281.3261,299.1928
281.314,299.3242
281.2919,299.3881
281.2688,299.4244
281.2437,299.4392
281.2176,299.3692
281.1856,299.321
281.1531,299.303
281.1125,299.3127
281.0686,299.3201
281.0186,299.2713
280.9672,299.2153
280.906,299.2004
280.8441,299.1431
280.7832,299.0788
280.7224,298.9554
280.6661,298.7852
280.6338,298.7504
280.6073,298.713
280.594,298.624
280.5823,298.5813
280.5702,298.5363
280.5729,298.4353
280.5795,298.305
280.5854,298.2265
280.6102,298.228
280.6246,298.2426
280.6413,298.1687
280.6645,298.3722
280.6867,298.5685
280.7262,298.6147
280.7662,298.7215
280.7947,298.7936
280.825,298.8336
280.8534,298.944
280.8944,298.9309
280.9358,298.8712
280.9638,298.9004
280.9917,298.9313
281.023,298.8312
281.054,298.7484
281.0962,298.6649
281.1324,298.6178
281.1633,298.2973
281.1928,297.962
281.2112,297.7658
281.2292,297.5643
281.2543,297.3792
281.2856,297.153
281.3108,296.9596
281.3359,296.8897
281.3622,296.8119
281.3987,296.6875
281.438,296.5564
281.4636,296.5813
281.4968,296.5425
281.5305,296.4993
281.5731,296.4307
281.615,296.3779
281.6653,296.3802
281.7011,296.379
281.7374,296.3779
281.7544,296.2526
281.7672,296.1705
281.7771,295.7243
281.7799,295.4511
281.7827,295.1883
281.7767,294.9148
281.7716,294.6431
281.7988,294.3566
281.8141,294.1694
281.8341,294.0107
281.8568,293.9032
281.879,293.793
281.8956,293.5966
281.9206,293.4265
281.946,293.2874
281.9828,293.244
282.0218,293.1347
282.0653,293.3786
282.1067,293.5283
282.1483,293.6764
282.1907,293.7958
282.232,293.9173
282.2502,293.9626
282.2645,294.022
282.2745,294.0122
282.2824,293.9972
282.2857,293.9398
282.2887,293.9416
282.276,293.9499
282.2633,293.968
282.2488,293.927
282.2312,294.004
282.2125,294.0789
282.1953,294.0933
282.1779,294.103
282.1351,294.1758
282.0886,294.2766
282.0441,294.387
282.0012,294.453
281.9582,294.5316
281.8921,294.5752
281.8141,294.6963
281.7385,294.8062
281.676,294.9946
281.6134,295.1598
281.5533,295.2362
281.492,295.3439
281.4297,295.4725
281.3675,295.5681
281.3054,295.6702
281.2631,295.8038
281.1949,295.8938
281.1276,295.972
281.0559,296.0557
280.9857,296.1435
280.9302,296.2445
280.8863,296.338
280.8417,296.4291
280.797,296.44
280.7518,296.4349
280.7054,296.5213
280.6619,296.5894
280.6186,296.67
280.5735,296.7098
280.5273,296.7661
280.4902,296.8707
280.4867,296.8578
280.4834,296.8535
280.4778,296.9445
280.4725,297.0325
280.4766,297.1033
280.4848,297.1833
280.4926,297.2903
280.4947,297.3324
280.4972,297.3932
280.5071,297.4367
280.512,297.4541
280.5161,297.4574
280.5087,297.5338
280.5001,297.5986
280.4883,297.5728
280.4689,297.7323
280.4496,297.8957
280.4429,297.8346
280.4352,297.7764
280.4355,297.7581
280.4446,297.7723
280.4527,297.7908
280.4667,297.8333
280.4817,297.8594
280.4845,297.9002
280.4895,297.8861
280.495,297.8825
280.5236,297.8396
280.552,297.8268
280.5867,297.8283
280.6246,297.7376
280.6637,297.6636
280.6951,297.6642
280.7282,297.688
280.7503,297.7709
280.7623,297.791
280.7844,297.789
280.8119,297.7253
280.8413,297.6688
280.8671,297.5497
280.8915,297.4984
280.9219,297.5423
280.9427,297.5353
280.9633,297.512
280.985,297.5005
281.0038,297.519
281.0272,297.4299
281.0519,297.4154
281.078,297.4064
281.1142,297.2651
281.1517,297.1146
281.1808,296.9494
281.208,296.9496
281.2366,296.9435
281.274,297.0024
281.3109,297.0225
281.3426,296.9726
281.3732,296.9061
281.4042,296.8093
281.4346,296.7358
281.465,296.6594
281.4994,296.6831
281.5316,296.5793
281.5647,296.4653
281.5845,296.4964
281.6047,296.5447
281.6308,296.584
281.654,296.5832
281.6773,296.6133
281.7028,296.4992
281.7243,296.4337
281.7474,296.4124
281.7654,296.4252
281.7844,296.423
281.8051,296.3983
281.8271,296.3731
281.8396,296.4367
281.8506,296.4757
281.8616,296.5286
281.8776,296.4745
281.8938,296.4444
281.9174,296.3676
281.9569,296.3237
281.9961,296.2946
282.0666,296.2507
282.1289,296.2382
282.1923,296.202
282.2639,296.0529
282.3357,295.8946
282.365,295.4103
282.1562,294.397
281.9527,293.374
280.9998,292.2787
280.0489,291.3524
278.2801,290.6611
275.9248,290.1923
273.5661,290.0445
270.9647,290.2968
268.3658,290.9957
265.5371,292.6012
262.3063,294.7055
259.0765,297.3105
255.6243,302.3194
252.1751,306.7122
249.4861,310.6714
247.2306,313.6742
244.9975,317.8449
243.676,321.3564
242.3883,324.7408
241.9455,328.4595
242.1344,329.856
242.3698,331.5941
242.8586,332.0823
243.3931,332.9769
244.1257,332.982
245.2582,332.147
246.4254,331.585
247.8158,330.1832
249.2405,328.7126
249.7179,328.5198
249.9468,328.3322
250.1813,328.0053
250.2401,327.7347
250.2814,327.5029
250.3142,327.3119
250.2425,327.0865
250.1723,326.7646
250.1212,326.6254
250.0583,326.4614
250.0476,325.9518
250.0151,325.475
249.9832,325.0911
249.9509,324.5954
249.8992,324.1929
249.8433,323.7747
249.8047,323.5958
249.7648,323.4385
249.726,323.2204
249.6863,322.9464
249.6558,322.6884
249.6294,322.3886
249.6028,322.0806
249.5771,321.726
249.5581,321.4534
249.533,321.4524
249.5127,321.2561
249.4914,321.0607
249.4793,321.0183
249.4678,320.9888
249.4616,320.7151
249.4583,320.6591
249.4559,320.5833
249.456,320.4496
249.4579,320.3088
249.4567,320.3297
249.4609,320.4449
249.4626,320.6158
249.4636,320.6235
249.4659,320.5868
249.4769,320.2202
249.4937,320.3846
249.5083,320.6711
249.5319,320.6955
249.5544,320.7277
249.5902,321.0888
249.6225,321.3134
249.6873,321.3018
249.7448,321.4179
249.8003,321.6102
249.8417,321.4092
249.8535,321.237
249.8643,321.1688
249.8753,321.1743
249.8853,321.1147
249.8883,320.9582
249.8921,320.6599
249.9124,320.399
249.927,320.1418
249.9424,319.9096
249.9443,319.4802
249.9452,319.0508
249.9254,318.9957
249.9282,318.7842
249.9295,318.6131
249.953,318.7255
250.0066,318.7158
250.0673,318.6869
250.1754,318.4207
250.2865,318.3138
250.4224,318.0343
250.5726,317.8196
250.7082,317.7641
250.8391,317.6262
250.9658,317.3954
251.1495,317.4346
251.3351,317.3184
251.5722,317.3978
251.8133,317.179
252.0556,317.0594
252.3058,317.1231
252.5549,317.093
252.8147,316.817
253.0456,316.9381
253.2765,317.1562
253.4947,317.5229
253.7,317.6794
253.9359,317.7601
254.1666,317.7896
254.4254,317.6066
254.6219,317.6793
254.8081,317.8257
254.9317,318.0106
255.055,318.1694
255.1782,317.9597
255.2803,317.7391
255.4272,317.6139
255.5516,317.7724
255.6692,317.7361
255.7851,317.5405
255.8796,317.3034
255.9044,317.0964
255.904,316.8791
255.9379,316.7361
255.8783,316.5201
255.8173,316.1922
255.7683,315.8287
255.7146,315.4539
255.6438,315.0244
255.5679,314.9702
254.3671,315.7947
253.0296,316.4954
251.6895,317.436
250.2922,318.415
248.8849,319.6641
247.4827,320.7653
246.1436,322.2717
244.8256,323.4642
243.6152,324.6253
242.462,326.0921
241.4603,327.563
240.4491,329.167
239.5995,330.7858
238.9108,331.2841
238.2312,331.8892
238.9651,331.3403
239.9918,330.4557
241.0184,329.7063
242.4825,328.4825
243.9612,327.2285
245.7414,325.9725
247.5274,324.8729
249.3894,323.6278
251.2251,322.2448
253.0645,321.0232
254.826,319.6193
256.593,318.3748
258.2686,317.0782
259.9666,316.2525
261.6676,315.5113
263.099,314.8152
264.3537,314.3229
265.6172,313.889
266.5311,313.4794
267.4464,313.1206
268.0842,312.88
268.7525,312.6268
269.3276,312.3471
269.7928,312.1
270.2557,311.7476
270.6545,311.4273
271.0576,310.9383
271.3892,310.5806
271.5424,310.3742
271.7026,310.1004
271.7815,309.9823
271.8416,309.5713
271.9008,309.1802
271.9239,308.9308
271.9472,308.7242
271.9839,308.5308
272.0665,308.3347
272.1514,308.1452
272.3514,307.9324
272.5547,307.7371
272.813,307.4664
273.0905,307.3987
273.3696,307.3313
273.6945,307.1415
274.0204,306.9353
274.3635,306.5583
274.7253,306.4154
275.0889,306.2692
275.4464,306.0324
275.8065,305.802
276.1531,305.4958
276.4338,305.2351
276.7153,304.9929
276.8746,304.9099
277.0355,304.8213
277.1474,304.8562
277.244,304.7666
277.3401,304.6711
277.4162,304.7333
277.4908,304.7812
277.5556,304.833
277.6247,304.7839
277.6942,304.7803
277.7582,304.752
277.8517,304.6505
277.9249,304.5394
277.9818,304.5471
278.0385,304.5398
278.0974,304.3641
278.1663,304.2231
278.2244,304.0798
278.2936,303.9152
278.3626,303.7611
278.4256,303.5447
278.4957,303.2688
278.5495,303.0096
278.59,302.6902
278.6295,302.3882
278.6672,302.245
278.6873,302.231
278.7005,302.206
278.7292,302.123
278.7594,302.037
278.8333,302.1186
278.9241,302.2244
279.0112,302.3366
279.0909,302.4726
279.1718,302.5861
279.288,302.692
279.4157,302.8896
279.5431,303.0748
279.6556,303.2479
279.7687,303.423
279.8126,303.5788
279.8259,303.6303
279.853,303.6823
279.8644,303.7621
279.8764,303.8428
279.8164,303.8008
279.7913,303.7489
279.7679,303.6994
279.7529,303.6248
279.74,303.5509
279.7878,303.468
279.8518,303.3105
279.9187,303.1555
280.0442,303.0616
280.1703,302.9641
280.3536,302.6994
280.5443,302.5167
280.7456,302.3324
280.9315,302.16
281.1509,301.9763
281.3921,301.831
281.571,301.64
281.7503,301.4499
281.9232,301.1644
282.1085,300.8954
282.128,300.8275
282.1115,300.7948
282.0927,300.7748
282.035,300.7401
281.9854,300.7026
281.9257,300.7144
281.8905,300.7113
281.8337,300.6994
281.8405,300.6732
281.8529,300.6516
281.9289,300.7118
281.9982,300.7805
282.1116,300.6932
282.2678,300.6837
282.4016,300.7035
282.6398,300.6051
282.9244,300.4522
283.1963,300.2851
283.4438,300.1606
283.6857,300.0201
283.9195,299.8871
284.1487,299.7701
284.4036,299.6737
284.6271,299.5494
284.8427,299.4946
285.0271,299.327
285.2083,299.1542
285.3698,299.1273
285.4928,299.0792
285.6176,299.01
285.6906,298.8896
285.7474,298.8892
285.7993,298.8942
285.8427,298.9074
285.8782,298.9778
285.878,299.0271
285.8771,299.0739
285.8706,299.1029
285.852,299.0386
285.836,298.8962
285.7954,298.8064
285.7488,298.7165
285.6575,298.6928
285.5609,298.5744
285.4597,298.474
285.3657,298.5164
285.2811,298.5511
285.1635,298.6525
285.0435,298.6773
284.92,298.6724
284.7886,298.6612
284.6577,298.6522
284.5297,298.7169
284.3787,298.9271
284.2281,299.1516
284.0555,299.3322
283.8839,299.5154
283.6737,299.67
283.4799,299.9301
283.2921,300.1963
283.0736,300.4942
282.8558,300.7862
282.5848,300.9889
282.2292,301.4335
281.875,301.8828
281.5056,302.3063
281.142,302.7347
280.8042,303.1267
280.494,303.453
280.1903,303.7974
279.9239,304.1033
279.657,304.3925
279.4375,304.5944
279.2163,304.8225
278.9943,305.0653
278.8051,305.1095
278.6116,305.1273
278.4937,305.122
278.4606,304.9561
278.4264,304.8099
278.4075,304.6659
278.3839,304.519
278.3817,304.2663
278.3982,304.0904
278.415,303.8933
278.4593,303.7564
278.5012,303.651
278.5646,303.4735
278.6913,303.2375
278.8171,302.9834
278.941,302.7949
279.0663,302.6308
279.1809,302.45
279.3051,302.3059
279.4295,302.1621
279.5643,302.0572
279.7008,301.9659
279.8075,301.8576
279.8993,301.6782
279.9919,301.4996
280.0554,301.2446
280.1203,300.9901
280.1619,300.9279
280.1442,300.8534
280.127,300.7788
280.1167,300.6338
280.0985,300.4886
280.0859,300.371
280.054,300.1963
280.0221,300.0228
279.9838,299.8708
279.864,299.8138
279.7424,299.8503
279.5435,299.8891
279.3441,299.9274
279.1322,300.035
278.8983,300.1734
278.6594,300.3131
278.3928,300.5191
278.1253,300.7225
277.8278,300.9713
277.5293,301.2551
277.2314,301.5363
276.9337,301.9249
276.6357,302.3045
276.3242,302.5822
276.0962,302.7725
275.87,302.9658
275.7363,303.1662
275.6036,303.3627
275.4928,303.5669
275.4158,303.6723
275.339,303.8012
275.3236,303.8226
275.3078,303.8125
275.334,303.8452
275.3893,303.7947
275.4462,303.7621
275.545,303.6846
275.6427,303.6011
275.7498,303.5781
275.8596,303.5704
275.9682,303.5585
276.0641,303.5593
276.1596,303.5685
276.2501,303.5427
276.3236,303.5786
276.3965,303.6087
276.4485,303.6493
276.4988,303.6985
276.537,303.7638
276.5371,303.7927
276.5344,303.8124
276.5099,303.8354
276.4895,303.8692
276.4779,303.8533
276.4654,303.894
276.4518,303.9408
276.4434,303.8748
276.4343,303.8206
276.4159,303.8728
276.4174,303.9228
276.4185,303.9777
276.4181,304.0538
276.4172,304.1307
276.4175,304.1241
276.4299,304.1855
276.4586,304.2105
276.478,304.2054
276.4889,304.2044
276.4961,304.2388
276.4986,304.1826
276.5026,304.1581
276.5008,304.2127
276.5006,304.2643
276.4908,304.2411
276.4651,304.2083
276.4406,304.2445
276.4173,304.2546
276.3894,304.261
276.3599,304.2068
276.3308,304.1512
276.2952,304.1701
276.2643,304.242
276.2441,304.314
276.2332,304.4286
276.2226,304.5382
276.2065,304.5817
276.1936,304.5939
276.1838,304.6104
276.1845,304.6316
276.1851,304.6354
276.1731,304.6071
276.1711,304.6391
276.1771,304.6819
276.1747,304.7672
276.1729,304.8596
276.1703,304.9171
276.1122,304.9913
276.0542,305.0684
275.9283,305.1798
275.7873,305.2618
275.6485,305.3646
275.4572,305.5377
275.2756,305.7097
275.085,306.007
274.8956,306.3072
274.6842,306.5431
274.4588,306.8383
274.2343,307.1373
273.9697,307.533
273.71,307.9182
273.4451,308.2761
273.2286,308.7336
273.0021,309.2007
272.8171,309.5703
272.6476,309.9614
272.4691,310.2507
272.3225,310.475
272.1765,310.7017
272.0645,310.9611
271.9579,311.2201
271.8534,311.3933
271.7483,311.6737
271.6438,311.9492
271.589,312.1614
271.5352,312.3726
271.4582,312.5559
271.3883,312.5976
271.321,312.6353
271.2762,312.7246
271.2348,312.8171
271.2019,313.0382
271.2027,313.2216
271.204,313.4031
271.1685,313.337
271.1354,313.269
271.1305,313.2296
271.1492,312.9355
271.1685,312.6447
271.1884,312.2953
271.2593,311.8701
271.3476,311.5023
271.4269,311.2069
271.5065,310.9139
271.5713,310.6747
271.6414,310.405
271.7109,310.1078
271.8084,309.8903
271.9052,309.6726
272.0059,309.4987
272.0937,309.4012
272.149,309.3763
272.2117,309.3385
272.2746,309.3027
272.3481,309.5581
272.3722,309.8277
272.3916,310.0976
272.4128,310.185
272.4329,310.2685
272.4196,310.274
272.3958,310.2856
272.3745,310.3014
272.3668,310.232
272.3602,310.1643
272.4467,310.0956
272.574,309.8959
272.6986,309.6957
272.8602,309.4954
273.0222,309.2997
273.2272,308.9227
273.4659,308.5526
273.7069,308.1733
274.0108,307.9422
274.3094,307.7128
274.65,307.4669
275.0062,307.2253
275.364,306.9654
275.7164,306.7626
276.0699,306.554
276.3375,306.4327
276.5686,306.3471
276.8034,306.2621
276.9834,306.258
277.1649,306.255
277.3202,306.1203
277.4471,306.0939
277.5737,306.0775
277.6445,305.9843
277.6964,305.8954
277.7005,305.8972
277.6683,305.902
277.6361,305.9079
277.5617,305.9441
277.4845,305.9751
277.4001,305.9558
277.3243,305.9245
277.2518,305.8865
277.1814,305.8433
277.1173,305.7984
277.0402,305.8575
276.9648,305.8732
276.8969,305.7791
276.8198,305.7035
276.7435,305.6241
276.736,305.4267
276.7441,305.2432
276.7706,305.0364
276.8396,304.8235
276.9242,304.6278
277.0203,304.3228
277.1177,304.0555
277.2101,303.9067
277.3057,303.7783
277.4155,303.6219
277.5399,303.4275
277.6653,303.2155
277.8066,303.1008
277.9652,303.0671
278.1293,303.0317
278.2653,302.9225
278.399,302.8175
278.515,302.8863
278.6288,302.9628
278.7294,303.025
278.829,303.142
278.913,303.2838
278.9972,303.3013
279.082,303.3139
279.1524,303.2657
279.2158,303.2979
279.2773,303.3236
279.3087,303.4228
279.3489,303.4775
279.382,303.5292
279.4221,303.7975
279.4624,304.0669
279.5024,304.1092
279.5234,304.2027
279.5323,304.2974
279.5263,304.5606
279.5371,304.7726
279.5455,305.0048
279.5446,305.1386
279.5487,305.3607
279.5473,305.4901
279.5445,305.6036
279.5569,305.7264
279.5274,305.7784
279.3704,305.932
279.1948,305.9866
279.0167,306.0198
278.7878,306.2169
278.5364,306.4098
278.2901,306.6223
278.0847,306.7436
277.8799,306.8398
277.7163,306.6648
277.5837,306.5352
277.4622,306.422
277.361,306.1368
277.2641,305.8733
277.1917,305.7349
277.1451,305.5142
277.2333,305.167
277.3593,304.8133
277.4905,304.4604
277.7059,304.0608
278.0277,303.7862
278.3523,303.5139
278.6539,303.345
278.9604,303.1773
279.2841,303.2022
279.6031,303.3152
279.9227,303.4284
280.2328,303.7408
280.5475,304.0532
280.8465,304.1246
281.1204,304.4508
281.3946,304.7777
281.6334,305.0094
281.8622,305.2416
282.0547,305.3757
282.1725,305.4326
282.29,305.4951
282.3973,305.7555
282.5064,306.0099
282.5688,306.4241
282.5962,306.2957
282.6238,306.1696
282.6485,306.0513
282.6596,305.8831
282.6647,305.8014
282.6823,305.58
282.6989,305.3506
282.7345,305.1466
282.7691,305.0109
282.8127,304.9051
282.8712,304.5249
282.9297,304.1528
283.0114,303.6064
283.0921,303.0966
283.1687,302.5163
283.2652,302.4349
283.3619,302.3531
283.4661,302.2335
283.5866,302.1624
283.6906,302.0922
283.7915,302.0777
283.8933,302.0641
283.9601,302.0521
284.0252,302.0253
284.0793,301.999
284.0996,302.1542
284.1189,302.3062
284.1214,302.3325
284.1201,302.3788
284.1234,302.4273
284.0832,302.5047
284.0413,302.5835
283.9326,302.8329
283.6687,303.0944
283.4102,303.356
283.0756,303.7191
282.7398,304.0795
282.3547,304.7763
281.9553,305.3692
281.5558,305.9643
281.1861,306.5525
280.8166,307.1297
280.4451,307.3015
280.1024,307.2037
279.7635,307.1172
279.4886,306.9875
279.2163,306.8526
279.0401,306.699
279.0481,306.4514
279.0573,306.1956
279.1504,305.6482
279.2444,305.1093
279.4,304.4135
279.5821,303.7162
279.763,303.0202
279.9382,302.2391
280.108,301.4598
280.2792,301.2484
280.4473,301.2193
280.6151,301.1898
280.7881,301.1322
280.9662,301.0636
281.1129,300.9314
281.2506,300.8625
281.3879,300.799
281.5336,300.9321
281.7002,300.9195
281.8554,300.8524
282.0107,300.7442
282.1671,300.639
282.2765,300.531
282.386,300.4265
282.4726,300.3115
282.5168,300.3172
282.5617,300.3245
282.584,300.4013
282.6023,300.4783
282.6217,300.5187
282.6284,300.6105
282.6355,300.7088
282.5986,300.6357
282.5493,300.707
282.4995,300.8592
282.4384,301.1024
282.3843,301.3535
282.3425,301.7114
282.3022,302.1885
282.2591,302.5713
282.2304,302.8864
282.1722,302.9321
282.114,302.9465
282.0384,303.0361
281.9475,303.0064
281.8578,302.9406
281.767,302.8911
281.6954,302.938
281.6194,302.9746
281.5555,302.9218
281.4923,302.8665
281.4437,302.7882
281.4217,302.7007
281.3881,302.4909
281.3864,302.1674
281.3813,301.838
281.4333,301.791
281.4824,301.8655
281.5426,301.8681
281.6143,301.892
281.6865,301.9126
281.7558,301.9797
281.8506,302.0204
281.9442,302.0607
282.0205,302.0639
282.097,302.0662
282.1357,302.0689
282.1204,302.1023
282.1047,302.1363
282.0283,302.2927
281.9527,302.447
281.8439,302.6059
281.724,302.5806
281.6037,302.5579
281.4948,302.62
281.3857,302.6766
281.2743,302.6182
281.1673,302.5231
281.062,302.4304
280.9442,302.3444
280.821,302.2532
280.72,302.1393
280.6467,301.9745
280.5888,301.7406
280.5744,301.4224
280.5626,301.1055
280.5573,300.7707
280.5716,300.5767
280.583,300.3811
280.6002,299.9643
280.6269,299.5436
280.6651,299.3196
280.6926,299.202
280.7206,299.0857
280.7501,298.9372
280.7801,298.7932
280.7961,298.6635
280.8095,298.6026
280.8074,298.6025
280.8275,298.5775
280.8492,298.5532
280.8755,298.5487
280.9108,298.4843
280.9456,298.421
280.9724,298.715
281.0142,299.049
281.0536,299.2496
280.981,299.4676
280.9089,299.6829
280.6418,300.1843
280.3054,301.008
279.9872,301.8607
279.616,302.4857
279.2461,303.1119
278.838,303.7691
278.424,304.379
277.9969,304.9787
277.5936,305.6851
277.1913,306.3596
276.7978,306.8455
276.4298,307.0632
276.0169,307.2837
275.7268,307.5466
275.4369,307.8115
275.3292,307.9706
275.2383,307.8414
275.1517,307.6957
275.0732,307.6135
274.9945,307.5385
274.9377,307.316
274.9172,307.1398
274.9016,306.9695
274.8406,306.8148
274.7758,306.6623
274.7309,306.2914
274.7236,306.1492
274.7214,306.0347
274.7467,305.8098
274.7909,305.5821
274.8592,305.2617
274.9987,304.886
275.1438,304.5252
275.3553,304.2427
275.57,303.9466
275.839,303.755
276.1085,303.7736
276.3734,303.8046
276.6441,303.529
276.9063,303.2576
277.1347,303.3552
277.3021,303.332
277.475,303.3007
277.6473,302.9561
277.8178,302.6424
278.0253,302.3977
278.2191,302.065
278.4219,301.7
278.5874,301.6527
278.7549,301.641
278.8735,301.8989
278.9409,301.8312
279.0101,301.7638
279.1309,301.5414
279.2363,301.3304
279.3366,301.1399
279.423,301.1187
279.5107,301.0925
279.549,301.2872
279.5859,301.4825
279.5797,301.6999
279.5284,301.9542
279.4679,302.2089
279.337,302.1521
279.2022,302.0955
279.035,301.949
278.8848,301.896
278.7103,301.8131
278.5216,301.9842
278.3212,302.1435
278.1382,302.4295
277.9705,302.6577
277.82,302.9036
277.7498,303.0959
277.7078,303.2924
277.7554,303.3657
277.8241,303.4495
277.9195,303.5025
278.0649,303.6323
278.292,303.7976
278.5821,303.7773
278.8583,303.7621
279.1932,303.7521
279.5279,303.8244
279.8815,303.9498
280.2383,303.8663
280.5838,303.7838
280.8601,303.7121
281.026,303.7128
281.1953,303.7156
281.2671,303.8027
281.3449,303.8936
281.291,303.9848
281.2343,304.1013
281.1015,304.1963
280.9464,304.2614
280.7889,304.3256
280.5652,304.5162
280.3138,304.6281
280.008,304.7281
279.6982,304.7555
279.391,304.7739
279.1215,304.8639
278.9001,304.925
278.6848,304.9967
278.4872,304.9945
278.289,304.9969
278.1846,304.9131
278.081,304.8371
277.9796,304.7625
277.8857,304.6974
277.7786,304.6535
277.6899,304.5178
277.6455,304.3493
277.6335,304.151
277.618,303.8418
277.6005,303.5425
277.6012,303.1041
277.6047,302.7416
277.6055,302.3821
277.6245,302.0893
277.6414,301.8116
277.6642,301.6891
277.6539,301.5998
277.648,301.5111
277.645,301.609
277.6557,301.6917
277.6612,301.8145
277.6285,302.0324
277.5955,302.247
277.5179,302.6079
277.4396,302.9694
277.3433,303.3611
277.1968,303.7122
277.0497,304.0728
276.8536,304.4813
276.6588,304.8781
276.4651,305.1359
276.2832,305.4647
276.1031,305.8118
275.9042,306.0099
275.7051,306.2047
275.4776,306.3977
275.261,306.6894
275.047,306.9853
274.8739,307.0638
274.6938,307.0283
274.5173,307.0237
274.3885,306.8669
274.2613,306.7089
274.2141,306.5398
274.2266,306.4895
274.2532,306.5027
274.3083,306.4043
274.3644,306.3071
274.4558,306.202
274.5716,306.077
274.7307,305.9119
274.9167,305.7555
275.1039,305.6042
275.2787,305.6504
275.4615,305.9446
275.6349,306.2308
275.8062,306.55
275.978,306.8554
276.0966,307.1477
276.1324,307.2668
276.1665,307.3864
276.1734,307.8204
276.1801,308.2336
276.1723,308.8623
276.1568,309.5334
276.1457,310.1935
276.1407,310.7899
276.1391,311.3799
276.1395,312.0165
276.1293,312.2879
276.1216,312.5606
276.0934,313.0664
276.0679,313.5743
276.0393,314.0609
276.0274,314.2082
276.0204,314.3557
275.9842,313.9724
275.9418,313.5898
275.8766,312.9088
275.7918,312.1765
275.7136,311.4437
275.7439,310.7344
275.7719,310.0255
275.83,309.2031
275.908,308.685
275.9944,308.1678
276.0952,307.4453
276.1945,306.7217
276.299,305.976
276.4158,305.6622
276.5352,305.3638
276.707,305.2693
276.88,305.1833
277.0734,305.2894
277.2891,305.4044
277.5062,305.5259
277.601,305.6246
277.7019,305.7214
277.7321,305.7681
277.727,305.798
277.7216,305.8294
277.7139,305.9162
277.7172,306.0018
277.6883,306.0426
277.5986,306.0952
277.5086,306.1491
277.3796,306.263
277.2465,306.3828
277.0878,306.3863
276.9173,306.4034
276.7474,306.4161
276.5604,306.4365
276.3579,306.46
276.181,306.5375
276.0315,306.5355
275.8838,306.5412
275.7494,306.5157
275.6148,306.492
275.5157,306.5435
275.464,306.5607
275.4201,306.5306
275.406,306.507
275.3857,306.4695
275.4012,306.3929
275.4453,306.4281
275.4892,306.4796
275.5701,306.416
275.6453,306.3539
275.7568,306.278
275.9029,306.2123
276.0523,306.1473
276.2107,305.8636
276.3601,305.5881
276.5115,305.3748
276.6617,305.1648
276.8045,305.0093
276.9518,304.8373
277.1003,304.6659
277.2427,304.3728
277.366,303.9625
277.4897,303.7148
277.603,303.531
277.7184,303.3472
277.7882,303.2818
277.8256,303.2215
277.8664,303.1713
277.8806,303.3621
277.8947,303.5552
277.9337,303.903
277.9738,304.2576
278.0341,304.3929
278.0921,304.3521
278.1496,304.3057
278.2379,304.504
278.3257,304.7057
278.4264,304.6945
278.5381,304.7322
278.6503,304.7711
278.7903,304.7559
278.9303,304.7403
279.0869,304.6876
279.2621,304.6385
279.4474,304.59
279.6332,304.3307
279.8251,304.0739
280.0014,304.0483
280.1886,304.1205
280.3804,304.1918
280.5351,304.2065
280.6926,304.2222
280.8467,304.4333
281.0079,304.5892
281.1707,304.7471
281.3246,304.934
281.474,305.121
281.6035,305.2603
281.719,305.2025
281.8348,305.1435
281.9535,305.0173
282.0745,304.8916
282.1866,304.7449
282.2769,304.6782
282.3581,304.6107
282.4369,304.4845
282.5058,304.3585
282.5882,304.1035
282.6537,303.7339
282.7028,303.3652
282.7491,302.8891
282.7954,302.4133
282.8263,302.1271
282.8667,302.2708
282.8981,302.4166
282.8643,302.6012
282.8223,302.783
282.7525,303.0238
282.5614,303.3648
282.3584,303.8875
282.1544,304.4505
281.9486,305.0193
281.718,305.3798
281.5159,305.5324
281.3164,305.6851
281.1255,305.9013
280.9336,306.1215
280.7426,306.1618
280.5608,306.2381
280.3843,306.314
280.2545,306.3576
280.1245,306.4023
280.0257,306.4453
280.0418,306.3481
280.0723,306.0665
280.1101,305.7574
280.1463,305.448
280.1665,305.3264
280.1543,305.557
280.1436,305.7859
280.1379,305.8981
280.1277,306.01
280.1298,306.0392
280.1247,305.5611
280.1171,305.0841
280.1137,304.6439
280.1158,304.1971
280.1388,303.9055
280.1674,303.5813
280.1978,303.2813
280.2632,302.9496
280.34,302.5759
280.441,302.0443
280.5484,301.4579
280.6441,300.8657
280.702,300.3847
280.7619,299.9188
280.8074,299.602
280.839,299.5081
280.8714,299.4165
280.9032,299.3278
280.9332,299.243
280.9453,299.1338
280.9544,299.341
280.9646,299.548
280.923,299.6743
280.8804,299.8066
280.827,300.1675
280.7679,300.235
280.7064,300.3001
280.6494,300.3517
280.5869,300.4016
280.5553,300.6646
280.5509,301.1142
280.5438,301.5642
280.5677,301.841
280.6126,302.1011
280.6634,302.1632
280.7206,301.8654
280.7747,301.57
280.8693,301.5237
280.9633,301.4812
281.0656,301.2954
281.1821,301.4991
281.2977,301.6999
281.4316,301.9356
281.5672,302.1625
281.6888,302.1933
281.7987,301.9441
281.9046,301.694
281.9734,301.7187
282.0121,301.7657
282.0583,301.7439
282.0931,301.8487
282.1299,301.9522
282.157,301.9861
282.185,302.0218
282.2108,302.0903
282.2066,302.126
282.2035,302.1632
282.1771,302.1243
282.1482,302.0846
282.085,302.0298
281.9969,302.0629
281.9113,302.0974
281.8162,302.0215
281.7245,301.9351
281.5938,301.8677
281.4734,301.8144
281.3534,301.767
281.2365,301.6928
281.0977,301.5924
280.9597,301.5407
280.8299,301.4192
280.6988,301.2968
280.5841,301.1689
280.4752,301.0377
280.3918,300.9151
280.3347,300.7469
280.2777,300.5866
280.2495,300.4179
280.2216,300.248
280.2142,300.1218
280.2135,299.8871
280.2074,299.6547
280.2106,299.4486
280.2331,299.2656
280.2607,299.0496
280.3076,298.9538
280.3534,298.8566
280.3956,298.8235
280.4263,298.873
280.4557,298.9181
280.4525,299.0625
280.4482,299.2078
280.4065,299.3267
280.3605,299.4465
280.295,299.6382
280.1619,300.0087
280.0294,300.3732
279.8163,300.6913
279.6013,301.0116
279.2799,301.4872
278.8755,302.0634
278.4738,302.6499
278.0347,303.3857
277.5931,303.9595
277.1581,304.5366
276.7448,305.1478
276.3307,305.765
275.9486,306.4018
275.5684,307.0183
275.2184,307.5737
274.9523,307.9495
274.686,308.3269
274.6009,308.5886
274.5457,308.933
274.6056,309.1488
274.7887,309.1924
274.9735,309.2395
275.2561,309.0854
275.6328,309.0653
276.0115,309.0457
276.4188,309.0309
276.8261,309.0174
277.2644,308.9727
277.7196,308.9095
278.1711,308.8462
278.6262,308.78
279.0814,308.7148
279.4692,308.8312
279.8389,308.8151
280.2072,308.7996
280.5215,308.8177
280.8387,308.834
281.1223,308.83
281.3347,308.8488
281.5497,308.8684
281.7326,308.8145
281.9096,308.7632
282.0621,308.5563
282.1964,308.486
282.3302,308.4152
282.4368,308.4171
282.5391,308.4194
282.6276,308.0731
282.6956,307.6247
282.767,307.1766
282.839,306.5733
282.9009,305.9694
282.9626,305.3816
283.0217,304.8725
283.0768,304.3646
283.1386,303.951
283.1972,303.5369
283.2583,303.3213
283.3005,303.0658
283.3381,302.8098
283.3566,302.5674
283.373,302.3258
283.3762,302.2976
283.3769,302.3439
283.3808,302.3904
283.3824,302.5788
283.3835,302.767
283.3688,303.0486
283.3349,303.1801
283.3017,303.3121
283.2673,303.3922
283.2332,303.4714
283.2115,303.55
283.1934,303.5833
283.1749,303.6165
283.179,303.619
283.1869,303.6226
283.1874,303.7578
283.1981,304.0181
283.2089,304.2763
283.2299,304.5629
283.2495,304.8458
283.2726,305.0508
283.3109,305.0704
283.34,305.0886
283.3669,305.2417
283.392,305.3947
283.4239,305.2985
283.4603,305.0294
283.4882,304.7607
283.5121,304.443
283.521,304.1245
283.5326,303.7481
283.5388,303.3022
283.544,302.8582
283.5402,302.6219
283.5334,302.3849
283.5094,302.234
283.4636,302.2573
283.4105,302.2032
283.3724,302.0994
283.3271,301.9987
283.2688,302.1259
283.201,302.4153
283.1332,302.6307
283.0552,302.8853
282.9698,303.2071
282.8857,303.6247
282.7943,304.1142
282.6938,304.6041
282.5993,304.8286
282.4981,304.8365
282.3992,304.7468
282.2833,304.658
282.1703,304.7294
282.0598,304.6845
281.9459,304.6424
281.8351,304.5727
281.7351,304.5014
281.6367,304.5872
281.5384,304.6527
281.4412,304.6521
281.3493,304.593
281.2657,304.4834
281.1754,304.2958
281.1063,304.17
281.0408,304.2603
280.9799,304.376
280.9191,304.4931
280.8512,304.5912
280.7934,304.835
280.6973,305.1803
280.6112,305.5608
280.5255,305.9421
280.3987,306.2134
280.2595,306.5606
280.1245,306.9078
279.9721,306.999
279.8188,307.0877
279.6481,307.2142
279.464,307.2837
279.2807,307.3558
279.0939,307.4264
278.9073,307.4992
278.6806,307.6233
278.45,307.601
278.2579,307.4751
278.0703,307.2248
277.8843,306.9747
277.739,306.7225
277.5971,306.3725
277.4573,306.0227
277.3381,305.9157
277.2244,305.8076
277.1434,305.684
277.0641,305.5448
276.984,305.4099
276.9085,305.2505
276.8337,305.0945
276.8019,304.7518
276.769,304.392
276.7349,304.0338
276.6974,303.8486
276.6581,303.6683
276.6365,303.4552
276.6451,303.4348
276.6477,303.4155
276.6443,303.3033
276.6406,303.1922
276.6303,303.189
276.6344,303.4169
276.6387,303.6455
276.6732,303.9044
276.7117,304.1618
276.7298,304.4523
276.7341,304.7723
276.7392,305.0959
276.5973,305.5826
276.4539,306.0633
276.2005,306.7208
275.813,307.3205
275.4258,307.9269
274.9552,308.6755
274.5025,309.2456
274.0503,309.7665
273.6154,309.8611
273.1818,309.955
272.7578,310.021
272.3336,310.0096
271.9363,310.0406
271.6235,310.0068
271.3133,309.9929
271.2143,309.7276
271.1626,309.4422
271.2078,309.0455
271.4671,308.4052
271.728,307.7661
272.211,307.1832
272.7608,306.7218
273.3022,306.2693
273.844,306.0831
274.388,305.8879
274.9433,305.7635
275.5162,305.6201
276.0792,305.4724
276.5566,305.3826
277.0354,305.2854
277.4567,305.1832
277.8247,305.2009
278.1856,305.222
278.4452,305.3167
278.7054,305.4129
278.8145,305.327
278.8227,305.2259
278.838,305.12
278.8196,305.0798
278.8047,305.0437
278.7478,305.0872
278.6523,305.1816
278.555,305.2813
278.4394,305.4524
278.3335,305.6339
278.1915,305.8174
277.9927,306.0234
277.7978,306.2285
277.5769,306.4116
277.3553,306.5984
277.0754,307.1854
276.7908,307.9224
276.5121,308.659
276.2477,309.005
275.9837,309.3437
275.8126,309.4434
275.6776,309.3914
275.5462,309.3478
275.4523,309.1144
275.3568,308.8753
275.3245,308.7876
275.3553,308.3985
275.3882,308.0122
275.4573,307.7776
275.5284,307.5572
275.7206,306.9742
275.9475,306.4338
276.1778,305.8944
276.4238,305.6804
276.6757,305.4593
276.8427,305.18
276.9954,304.8637
277.1462,304.544
277.2913,304.3427
277.453,304.1454
277.5651,303.812
277.6611,303.6692
277.758,303.5298
277.8304,303.5533
277.8914,303.5824
277.8929,303.6778
277.8663,303.7155
277.8387,303.7575
277.8045,303.7569
277.7677,303.7668
277.7175,303.9484
277.6648,304.3338
277.6004,304.7234
277.4995,304.8799
277.3979,305.0306
277.2872,305.3743
277.1887,305.711
277.0858,306.0824
276.9919,306.2114
276.9044,306.3693
276.8198,306.5007
276.7347,306.5647
276.6646,306.6109
276.5903,306.7114
276.5003,306.8094
276.4336,306.8724
276.3667,306.9331
276.3062,307.0034
276.3038,307.2702
276.3007,307.537
276.3309,307.5964
276.3579,307.6595
276.3922,307.6655
276.4242,307.6899
276.4486,307.6866
276.5036,307.6502
276.5559,307.6093
276.5993,307.5538
276.6586,307.3663
276.7203,307.1758
276.7775,307.1236
276.8367,307.0719
276.9065,306.9734
276.9618,306.9181
277.0208,306.8629
277.0735,306.8144
277.1272,306.7682
277.1893,306.7118
277.257,306.5891
277.3265,306.4607
277.369,306.4155
277.4096,306.368
277.4442,306.3345
277.4883,306.3378
277.5324,306.3414
277.5818,306.2173
277.6322,306.0956
277.6954,306.0807
277.7615,305.9321
277.8311,305.7817
277.9291,305.6199
278.0297,305.4574
278.1524,305.2703
278.2954,305.1622
278.4373,305.0576
278.5975,304.8105
278.7649,304.5625
278.9497,304.3121
279.1469,304.1747
279.3452,304.0348
279.5385,303.8386
279.7343,303.6404
279.9164,303.4037
280.0884,303.3512
280.2614,303.2969
280.4217,303.1851
280.5933,303.0444
280.7376,302.9628
280.8687,302.7809
281.0016,302.6019
281.1416,302.4727
281.275,302.3516
281.3958,302.2588
281.5038,302.0648
281.6052,301.8742
281.7039,301.8185
281.7983,301.7661
281.8946,301.7512
281.9707,301.8234
282.0467,301.8975
282.1105,301.819
282.1649,301.7667
282.2184,301.6805
282.2882,301.6775
282.3583,301.6763
282.4172,301.7254
282.4732,301.7694
282.3961,301.8864
282.1873,302.1454
281.9799,302.4031
281.7207,302.6369
281.4285,302.8905
281.1319,303.0875
280.8483,302.9762
280.5518,302.8669
280.2633,302.8967
279.9791,302.8358
279.6937,302.8016
279.3857,302.6861
279.0771,302.5702
278.7916,302.3869
278.5203,302.2041
278.3749,301.9477
278.3306,301.5639
278.2863,301.179
278.2671,300.8581
278.2875,300.5996
278.3085,300.3417
278.3365,300.131
278.3657,299.9163
278.3786,299.8
278.3881,299.8307
278.3977,299.8664
278.4192,299.9063
278.441,299.9459
278.4661,299.9642
278.4866,299.9941
278.506,300.0335
278.5423,300.0832
278.5796,300.143
278.6263,300.0752
278.6683,299.9198
278.7096,299.7662
278.739,299.7256
278.7681,299.686
278.7976,299.5457
278.8067,299.4508
278.8127,299.3498
278.8136,299.3012
278.8173,299.2469
278.8175,299.3482
278.8169,299.4151
278.8145,299.4829
278.8028,299.6188
278.7903,299.7532
278.7741,299.9527
278.766,300.143
278.7559,300.3348
278.7527,300.4613
278.7456,300.5878
278.7364,300.8253
278.7412,300.8886
278.7418,300.9522
278.7514,301.4152
278.7596,301.8799
278.7606,302.3658
278.757,302.7305
278.751,303.0953
278.7537,303.3684
278.7537,303.6419
278.7461,303.9093
278.7363,304.1865
278.725,304.4876
278.7107,304.6454
278.6963,304.8078
278.6989,305.024
278.6853,305.3112
278.6727,305.5505
278.6714,305.5394
278.6675,305.529
278.6846,305.3769
278.7072,305.3753
278.7376,305.3097
278.7603,305.2135
278.7978,305.1556
278.8778,304.9431
278.9579,304.7279
279.0604,304.6117
279.1661,304.6582
279.2688,304.551
279.3612,304.48
279.455,304.4147
279.5403,304.4096
279.62,304.1864
279.7017,303.9733
279.7657,303.7068
279.8288,303.5138
279.8881,303.3898
279.9594,303.2099
280.0193,302.9904
280.0439,302.9547
280.0692,302.9127
280.064,302.7875
280.0661,302.5486
280.0694,302.4618
280.0525,302.2262
280.0373,301.9886
280.0215,301.6883
279.9896,301.5422
279.9556,301.3928
279.9297,301.3002
279.9025,301.1442
279.8751,300.9625
279.8481,300.9126
279.8233,300.8657
279.8081,300.724
279.7939,300.589
279.8036,300.4965
279.813,300.6689
279.8228,300.9461
279.8339,301.2924
279.847,301.6342
279.8608,302.0271
279.8697,302.2504
279.8872,302.4729
279.8564,302.7647
279.8211,303.0609
279.6345,303.4467
279.3324,303.858
279.0356,304.2831
278.7075,304.7603
278.3841,305.2422
278.0517,305.7515
277.7218,306.2366
277.3921,306.6151
277.1252,306.973
276.8578,307.3302
276.6256,307.4828
276.3961,307.7244
276.1679,307.9701
276.0043,308.3409
275.8408,308.6721
275.8616,308.8256
276.0411,308.7409
276.2206,308.6505
276.4464,308.6411
276.6731,308.637
276.9264,308.4468
277.2592,308.1906
277.5922,307.9361
277.9061,307.3792
278.218,306.8387
278.5312,306.358
278.9193,305.9048
279.3084,305.451
279.692,304.9309
280.0604,304.3563
280.3668,303.8818
280.6042,303.6504
280.8426,303.4292
281.0818,303.1219
281.3333,302.7676
281.5657,302.485
281.7212,302.3059
281.8769,302.1286
281.9907,302.0929
282.0442,302.1797
282.049,302.3867
281.9664,302.653
281.885,302.915
281.7565,303.2303
281.6184,303.724
281.4741,304.2214
281.3466,304.5104
281.2195,304.8038
281.0714,305.0217
280.9479,305.5366
280.8238,306.0516
280.7509,306.29
280.6797,306.5264
280.6245,306.9283
280.6184,307.2059
280.6129,307.4871
280.6114,307.6735
280.6096,307.8605
280.6396,307.6809
280.6917,307.128
280.7461,306.575
280.7821,306.226
280.8156,305.8782
280.8729,305.7763
280.9019,305.4166
280.928,305.0569
280.9132,304.8065
280.8998,304.5478
280.8662,304.3804
280.8723,304.1603
280.8807,303.9333
280.9013,303.7527
280.9287,303.568
280.9493,303.696
280.9423,303.9943
280.9396,304.2945
280.9497,304.563
280.9471,304.8347
280.9315,304.9174
280.8771,305.0826
280.8213,305.2476
280.7444,305.3932
280.6839,305.5405
280.5949,305.6675
280.4242,305.8429
280.25,306.0284
280.0967,306.1963
279.9484,306.3573
279.7839,306.4362
279.6189,306.636
279.4527,306.8337
279.249,306.9548
279.048,307.0524
278.8054,307.1949
278.5823,307.2457
278.3602,307.2982
278.1584,307.4411
277.957,307.5745
277.787,307.6335
277.6667,307.5672
277.5482,307.4906
277.4019,307.4434
277.2514,307.4075
277.1243,307.281
277.0087,307.0524
276.892,306.8333
276.787,306.6703
276.6879,306.515
276.6775,306.3217
276.7202,306.1285
276.7605,305.9443
276.8287,305.7973
276.8925,305.6587
276.9886,305.4499
277.0812,305.3578
277.2165,305.3398
277.3685,305.3146
277.5347,305.2472
277.7187,305.2797
277.9005,305.3806
278.0779,305.4873
278.265,305.5294
278.4113,305.557
278.4921,305.6161
278.5313,305.689
278.5354,305.7865
278.4181,305.9257
278.2974,306.066
278.0407,306.3636
277.7844,306.6574
277.4919,307.1194
277.1703,307.7405
276.8168,308.427
276.438,309.1199
276.0537,309.7566
275.7014,310.4156
275.3765,310.8384
275.0835,311.3005
274.8721,311.5659
274.664,311.8376
274.5028,312.0022
274.5355,312.0375
274.5678,312.103
274.7132,311.9372
274.8596,311.8095
275.02,311.3711
275.2482,310.8428
275.4782,310.296
275.8119,309.6409
276.1468,308.9904
276.4622,308.3014
276.7361,307.9377
277.0069,307.5728
277.2241,307.4456
277.4183,307.3152
277.5724,307.2018
277.632,307.1378
277.7239,307.0752
277.8381,307.0632
277.951,307.0387
278.0749,307.0772
278.1824,306.9994
278.2714,306.8289
278.2855,306.7878
278.3072,306.7507
278.2934,306.6283
278.3004,306.9173
278.3077,307.2052
278.2858,307.4269
278.2752,307.6511
278.294,307.9459
278.3102,308.1821
278.3275,308.4205
278.308,308.7864
278.2898,309.1367
278.2082,309.2032
278.0802,309.3344
277.9622,309.5746
277.8183,309.8524
277.6371,310.0785
277.4756,310.3822
277.3104,310.1545
277.1464,309.92
277.0651,309.5965
277.0137,309.2384
276.959,308.8421
276.9469,308.5003
276.9352,308.1635
276.9733,307.6953
277.057,307.2076
277.1635,307.0032
277.3241,306.7287
277.4856,306.4536
277.6858,306.0692
277.929,305.7711
278.1762,305.4734
278.4438,305.2442
278.7108,305.015
278.9118,304.9005
279.0825,304.6058
279.2578,304.3154
279.3799,304.0175
279.5022,303.7269
279.6167,303.5351
279.6434,303.2795
279.6789,303.0242
279.6708,302.8456
279.6548,302.6694
279.6344,302.5763
279.5938,302.6043
279.5548,302.6278
279.509,302.6049
279.4627,302.5828
279.3976,302.5905
279.3303,302.7604
279.2663,302.9287
279.2237,302.9985
279.18,303.0701
279.1348,303.1339
279.1127,303.2379
279.0909,303.3447
279.0881,303.4096
279.0875,303.4746
279.0976,303.6373
279.1145,303.5517
279.1313,303.4665
279.146,303.3817
279.1606,303.2939
279.2065,303.2413
279.2665,303.2486
279.3314,303.2573
279.4051,303.3534
279.4748,303.4503
279.5927,303.5089
279.7266,303.5698
279.8609,303.6288
280.0087,303.7608
280.1519,303.8938
280.2905,303.8591
280.4335,303.9164
280.5921,303.974
280.7354,304.1138
280.884,304.2532
281.0277,304.3138
281.157,304.3033
281.2968,304.2953
281.3872,304.2941
281.4775,304.2919
281.5549,304.3409
281.6205,304.4229
281.6956,304.5491
281.7628,304.6988
281.8356,304.8511
281.9426,305.0024
282.0402,305.1597
282.146,305.2289
282.2606,305.2491
282.3672,305.3141
282.4865,305.3813
282.5973,305.5044
282.7108,305.5811
282.8493,305.6315
282.9823,305.7006
283.0937,305.6986
283.2103,305.6985
283.3167,305.6389
283.4465,305.5812
283.5771,305.5231
283.6846,305.4462
283.7907,305.3701
283.9012,305.3078
284.0317,305.3401
284.1764,305.3248
284.2943,305.2225
284.4109,305.1209
284.5167,305.0557
284.618,304.9011
284.721,304.7242
284.7952,304.6382
284.8678,304.553
284.9389,304.4348
284.9645,304.313
284.9908,304.192
284.9999,304.1231
285.0091,304.0526
284.9985,303.9766
284.944,303.8423
284.8989,303.7751
284.8596,303.7788
284.8195,303.7849
284.7702,303.9196
284.7215,304.0081
284.6609,304.0978
284.6267,304.1287
284.5902,304.1598
284.5455,304.2629
284.5017,304.2139
284.4593,304.165
284.3848,304.2002
284.1805,304.3156
283.9637,304.5128
283.7314,304.7795
283.4884,304.9793
283.2196,305.1353
282.9579,305.292
282.7016,305.2543
282.4499,305.3349
282.1994,305.4142
281.9352,305.6213
281.6777,305.8294
281.4452,306.0258
281.2402,306.1301
281.0345,306.2338
280.8491,306.2059
280.7958,306.096
280.7444,306.0479
280.709,305.8462
280.6747,305.646
280.6642,305.4597
280.6534,305.2735
280.6508,305.1814
280.6689,305.0881
280.687,304.9968
280.7018,304.7519
280.7248,304.5343
280.7244,304.301
280.7378,304.1473
280.7622,303.9937
280.806,303.9207
280.8535,303.7719
280.9068,303.5612
280.9669,303.448
281.0272,303.3358
281.109,303.1908
281.1936,303.0167
281.2744,302.8222
281.3405,302.6448
281.4068,302.4669
281.4666,302.3464
281.5182,302.2054
281.5683,302.0651
281.594,301.9734
281.6209,301.8821
281.6243,301.8035
281.6241,301.6018
281.6212,301.3975
281.609,301.1198
281.5978,300.839
281.5859,300.8347
281.5759,300.8597
281.5677,300.8828
281.5575,300.7722
281.5465,300.6615
281.5464,300.4678
281.5494,300.3406
281.547,300.2122
281.5444,300.2043
281.5405,300.1957
281.5656,300.1062
281.6141,300.2129
281.6587,300.319
281.7129,300.5318
281.7631,300.7371
281.8354,300.7171
281.9091,300.6772
281.9806,300.6383
282.0531,300.824
282.1237,301.0108
282.1841,301.0323
282.2409,301.1739
282.3091,301.3147
282.3738,301.2326
282.4374,301.1492
282.4821,301.229
282.5065,301.5461
282.5412,301.8629
282.563,302.1136
282.58,302.3631
282.5549,302.674
282.523,302.8571
282.4923,303.0717
282.4562,303.3855
282.4191,303.6799
282.3935,304.1685
282.3726,304.3171
282.3595,304.466
282.3446,304.5386
282.3315,304.6159
282.3284,304.5973
282.3228,304.3238
282.3141,304.2402
282.3103,304.1478
282.3108,303.7724
282.3244,303.3834
282.3438,303.1424
282.3453,302.8224
282.3535,302.4129
282.3629,301.997
282.3755,301.5779
282.3765,301.3006
282.3568,301.069
282.3396,300.9045
282.3195,300.7381
282.2862,300.6864
282.2543,300.6313
282.2191,300.3929
282.1878,300.1104
282.1593,300.1179
282.1382,300.0881
282.1166,300.0599
282.112,300.0862
282.0945,300.0354
282.0779,299.9863
282.035,300.0038
281.9927,300.0215
281.9785,300.0072
281.965,300.0457
281.9629,300.086
281.9708,299.9693
281.9787,299.8551
281.9897,299.7176
282.0097,299.6353
282.0238,299.5519
282.0428,299.5057
282.0638,299.4721
282.0858,299.4685
282.1171,299.4974
282.15,299.5252
282.1951,299.5998
282.2386,299.6744
282.3013,299.8231
282.365,300.0199
282.4348,300.213
282.5043,300.4517
282.5747,300.6916
282.6317,300.9398
282.5536,301.2771
282.4877,301.6101
282.3348,301.9467
282.1851,302.2695
281.9354,302.7495
281.6559,303.2008
281.3837,303.6521
281.1391,304.0312
280.8996,304.4123
280.635,304.7122
280.3723,305.0188
280.1071,305.3251
279.9047,305.5608
279.7066,305.7943
279.5261,305.9585
279.5809,306.0482
279.6299,306.1385
279.8462,306.1873
280.0634,306.2359
280.4424,306.0654
280.8745,305.9171
281.3065,305.7682
281.8613,305.2455
282.4194,304.7216
282.9972,304.1918
283.5909,303.7189
284.1849,303.2466
284.7522,302.8719
285.3199,302.4984
285.8941,302.1494
286.3641,301.7808
286.8344,301.4182
287.2373,301.0596
287.6477,300.6566
288.0112,300.3072
288.3127,299.9865
288.6142,299.6686
288.7887,299.9629
288.9475,300.0515
289.0748,300.142
289.1845,300.248
289.2945,300.3561
289.3466,300.4223
289.3735,300.4873
289.3766,300.5951
289.3526,300.6818
289.3288,300.7692
289.2686,300.9211
289.1343,301.2151
288.9944,301.5094
288.8822,301.7885
288.7693,302.0692
288.6623,301.8906
288.5679,301.8951
288.4694,301.8997
288.3622,301.957
288.2559,302.0155
288.1541,302.1271
288.0406,302.2401
287.9179,302.3531
287.7783,302.3828
287.6428,302.4139
287.5158,302.3781
287.4026,302.3033
287.2776,302.2309
287.1403,302.0355
286.993,301.8419
286.8452,301.8466
286.6815,301.8551
286.5147,301.8686
286.3542,301.813
286.1897,301.7587
286.011,301.7427
285.873,301.6908
285.7355,301.6509
285.5956,301.7689
285.4624,301.8832
285.3169,302.0365
285.1618,302.1715
285.0021,302.3112
284.8183,302.4632
284.6438,302.6191
284.4142,302.9857
284.1562,303.3074
283.8966,303.6266
283.5935,304.0651
283.2987,304.51
283.0126,304.7426
282.6924,305.094
282.3708,305.4497
282.0407,305.7278
281.7131,306.0056
281.4065,306.179
281.1206,306.176
280.8377,306.1872
280.6049,306.2232
280.3918,306.2287
280.1917,306.0425
280.0029,305.922
279.8138,305.8075
279.6885,305.5654
279.5697,305.3255
279.4494,305.0632
279.3523,304.7426
279.2542,304.5091
279.1909,304.4008
279.1364,304.3063
279.0804,304.3241
279.0196,304.4463
278.951,304.3488
278.8638,304.2711
278.8041,304.2505
278.7978,304.2379
278.8328,304.2218
278.8652,304.2033
278.902,304.1166
278.941,304.0123
278.9751,304.1166
279.0047,304.2201
279.0348,304.2592
279.0676,304.1388
279.1018,304.0191
279.1342,303.9543
279.1644,303.8893
279.2044,304.0211
279.25,304.1604
279.264,304.2401
279.2464,304.3243
279.228,304.3839
279.2157,304.4382
279.1917,304.6873
279.1666,304.9358
279.1388,305.0157
279.1102,305.0933
279.045,305.1434
278.9597,305.269
278.8044,305.4113
278.6653,305.4816
278.5266,305.5457
278.3549,305.6733
278.1198,305.8897
277.9062,306.1049
277.7196,306.3141
277.5361,306.5197
277.374,306.7079
277.2614,306.7484
277.1591,306.7881
277.0919,306.9526
277.0321,307.1186
277.0989,307.1293
277.2425,307.1202
277.4555,307.0869
277.7052,307.0107
277.9643,306.9362
278.312,306.8856
278.734,306.6809
279.1595,306.4753
279.5902,306.3705
280.0243,306.2656
280.4423,306.2154
280.877,306.0921
281.3078,305.9685
281.7156,305.8999
282.1215,305.8311
282.4298,305.9268
282.6279,305.8205
282.8255,305.7155
282.9889,305.6761
283.1544,305.6346
283.3252,305.4663
283.4644,305.3333
283.6046,305.2011
283.7225,304.9886
283.8404,304.7778
283.9425,304.629
283.9716,304.5348
284.0018,304.439
283.993,304.3252
283.9614,304.1931
283.9213,304.0691
283.9387,303.927
283.9568,303.7795
283.9503,303.5738
283.938,303.4167
283.8746,303.3065
283.8176,303.3225
283.7604,303.3364
283.6989,303.3933
283.6364,303.4992
283.5685,303.5177
283.5008,303.6
283.4342,303.6814
283.3791,303.6335
283.3289,303.6621
283.2638,303.6906
283.118,303.9615
282.9734,304.2335
282.8185,304.6322
282.6101,304.9591
282.3985,305.2859
282.1396,305.5684
281.8801,305.8512
281.637,306.101
281.4627,306.1455
281.2896,306.1912
281.1419,306.2696
280.9943,306.3482
280.8888,306.5274
280.8075,306.5471
280.7281,306.564
280.7314,306.5834
280.736,306.6037
280.7214,306.5493
280.7418,306.4464
280.7632,306.3439
280.8381,306.2496
280.9193,306.1577
280.9966,306.2398
280.995,306.1924
280.9971,306.1449
281.0147,306.0555
281.0181,305.9675
280.9756,305.82
280.9038,305.7272
280.8325,305.6381
280.7644,305.5793
280.7002,305.52
280.6765,305.4252
280.6318,305.4257
280.5864,305.4277
280.5443,305.3016
280.5132,305.177
280.48,304.8704
280.4569,304.6948
280.4345,304.5287
280.406,304.4073
280.383,304.2922
280.3802,304.1195
280.3843,303.9789
280.3886,303.8381
280.392,303.5785
280.3981,303.3187
280.3963,303.0885
280.4057,302.8256
280.4142,302.5652
280.4244,302.3883
280.4238,302.2149
280.4341,302.0242
280.4467,301.9795
280.4565,302.0481
280.4742,302.043
280.4922,302.0003
280.51,302.0449
280.5439,302.1021
280.603,302.1277
280.6721,302.2559
280.7416,302.3833
280.8058,302.5114
280.8724,302.6547
280.9442,302.7698
281.01,302.8695
281.0871,302.9644
281.1741,303.1654
281.2616,303.3676
281.3853,303.4615
281.5093,303.557
281.6288,303.6754
281.7771,303.8824
281.9254,304.0888
282.0732,304.4135
282.2064,304.6258
282.3394,304.8375
282.4852,305.0609
282.6308,305.2837
282.7874,305.3028
282.9476,305.348
283.0949,305.4019
283.244,305.3965
283.3922,305.3917
283.5265,305.3763
283.6654,305.3113
283.7984,305.2551
283.8902,305.2376
283.9835,305.2209
284.0717,305.1927
284.161,305.1881
284.2485,305.1824
284.3425,304.961
284.4367,304.7389
284.5255,304.7846
284.6,304.8195
284.6755,304.8544
284.73,304.9545
284.7846,305.054
284.8439,305.1732
284.8776,305.123
284.9064,305.0739
284.9297,304.8358
284.9398,304.5963
284.9398,304.1636
284.9315,303.6802
284.9189,303.1955
284.9041,302.9843
284.8817,302.7737
284.8316,302.7186
284.7615,302.7365
284.6859,302.7548
284.6179,302.7333
284.5517,302.7123
284.4992,302.7441
284.4574,303.0149
284.4164,303.2868
284.3864,303.7078
284.3586,304.1284
284.3469,304.6213
284.3577,304.7393
284.3698,304.8568
284.3835,304.8657
284.4023,304.8757
284.4092,304.8332
284.3283,304.7247
284.2484,304.6165
284.0631,304.5395
283.8755,304.5687
283.6755,304.5312
283.4651,304.4557
283.2545,304.3867
283.0435,304.1545
282.8733,303.875
282.6931,303.648
282.5056,303.8833
282.3183,304.1198
282.1382,304.2601
281.9636,304.4039
281.8229,304.402
281.7936,304.3518
281.766,304.3018
281.8291,304.1964
281.9066,303.9527
281.9846,303.7078
282.0691,303.5042
282.1537,303.3006
282.2617,303.164
282.3162,303.1095
282.3725,303.0544
282.4295,302.9799
282.4863,302.9053
282.5434,302.8987
282.6103,302.7985
282.6777,302.7001
282.7207,302.7341
282.7701,302.7698
282.8227,302.7975
282.874,302.7996
282.9218,302.8023
282.9682,302.7682
283.0157,302.7338
283.052,302.7044
283.1101,302.6733
283.1682,302.6417
283.2174,302.5531
283.2537,302.466
283.2976,302.4575
283.3681,302.5675
283.4335,302.6771
283.5097,302.666
283.5841,302.6543
283.6757,302.6135
283.7627,302.6606
283.8453,302.7088
283.935,302.7524
284.0249,302.7964
284.1138,302.8658
284.1905,302.8774
284.2655,302.8883
284.3347,302.9816
284.3997,303.0741
284.4577,303.0735
284.4774,303.0808
284.4888,303.0907
284.4998,303.0904
284.5045,303.0896
284.512,303.1569
284.5205,303.1218
284.5338,303.088
284.5349,303.0951
284.5399,303.1009
284.5386,303.0957
284.5241,303.1299
284.5109,303.1649
284.4955,303.2444
284.4814,303.3223
284.4522,303.3823
284.4175,303.4068
284.3732,303.5797
284.3315,303.7818
284.2909,303.9494
284.2629,304.0041
284.2337,304.1413
284.2256,304.2211
284.2168,304.2768
284.2044,304.3517
284.1876,304.3686
284.1694,304.3821
284.1406,304.4614
284.1405,304.3723
284.14,304.2808
284.141,304.4034
284.1388,304.5257
284.15,304.463
284.1686,304.2951
284.1897,304.1579
284.186,304.1083
284.1824,304.0591
284.1454,303.9832
284.0969,303.9795
284.053,303.955
284.0253,303.9903
284.0169,304.027
284,303.8851
283.9369,303.7873
283.8747,303.6879
283.795,303.4677
283.7151,303.2469
283.6241,303.073
283.5249,302.9821
283.4303,302.8928
283.3051,302.6862
283.1808,302.4807
283.0147,302.3842
282.8398,302.3041
282.6622,302.0816
282.4736,301.8275
282.2863,301.5733
282.0331,301.6533
281.7923,301.7613
281.553,301.8663
281.3371,301.9819
281.1258,302.0979
280.9256,302.1894
280.7412,302.2983
280.537,302.4081
280.3816,302.523
280.2374,302.6556
280.1449,302.759
280.0441,302.818
279.9493,303.0192
279.8651,303.2585
279.7821,303.4993
279.7798,303.5184
279.7905,303.5531
279.7985,303.5867
279.7872,303.6057
279.778,303.623
279.7562,303.6892
279.6806,303.8494
279.615,304.0107
279.4315,304.2969
279.2415,304.5668
278.9818,304.8703
278.7648,305.1344
278.5466,305.3994
278.3199,305.8212
278.0894,306.2443
277.8762,306.5676
277.6616,306.9186
277.4459,307.2696
277.2704,307.5151
277.0891,307.7623
276.9665,307.9742
276.9287,307.9805
276.8897,307.9877
277.0046,307.9627
277.1432,307.9142
277.3353,307.8328
277.5687,307.6907
277.8027,307.5491
278.0803,307.2339
278.3959,306.9052
278.6951,306.6777
279.0304,306.3728
279.3671,306.0682
279.726,305.8794
280.1212,305.6672
280.464,305.4486
280.7873,305.3341
281.1109,305.2075
281.3715,305.1024
281.6158,305.0338
281.8576,304.9677
282.0683,305.0521
282.279,305.1324
282.4472,305.1903
282.5739,305.3243
282.7001,305.4542
282.8102,305.4467
282.9204,305.4473
282.9795,305.4103
283.0251,305.3538
283.0732,305.2979
283.0647,305.4185
283.0487,305.5403
283.0219,305.616
282.988,305.5286
282.953,305.4449
282.8998,305.2383
282.8571,305.0327
282.8212,304.9241
282.8056,304.7182
282.7812,304.5138
282.7439,304.4807
282.7077,304.4508
282.6842,304.5072
282.6699,304.5876
282.6508,304.6703
282.6861,304.612
282.7263,304.5557
282.783,304.5504
282.8743,304.6565
282.9676,304.7637
283.0821,304.7677
283.1981,304.7714
283.3254,304.6512
283.4313,304.4878
283.5355,304.3252
283.6209,304.1478
283.7015,303.9715
283.7556,303.8333
283.7844,303.7412
283.8098,303.6499
283.8129,303.5063
283.8161,303.3591
283.8006,303.191
283.7557,303.0458
283.7124,302.9012
283.6417,302.8936
283.5689,302.8171
283.468,302.8347
283.3405,302.8911
283.2151,302.9456
283.0712,303.0664
282.9268,303.1868
282.7868,303.2984
282.6487,303.3784
282.4855,303.3743
282.3375,303.369
282.1977,303.364
282.0779,303.4395
281.961,303.5267
281.8533,303.5696
281.7533,303.6112
281.6479,303.6892
281.5505,303.6016
281.4846,303.557
281.4192,303.6096
281.3573,303.4439
281.2989,303.3553
281.2546,303.2038
281.2148,303.0534
281.1902,302.9778
281.1626,302.8846
281.1424,302.7877
281.0914,302.5737
281.0415,302.3591
280.9811,302.14
280.9197,301.962
280.8676,301.8092
280.817,301.8664
280.7686,301.7951
280.7234,301.6345
280.7041,301.5946
280.6825,301.4687
280.6053,301.4621
280.5288,301.4549
280.4638,301.4347
280.3953,301.5085
280.3288,301.5831
280.2814,301.6901
280.235,301.7972
280.1896,301.9461
280.1287,301.9529
280.07,301.9594
280.0024,301.8372
279.9325,301.8405
279.8545,301.9949
279.7677,302.1244
279.6851,302.2545
279.641,302.246
279.594,302.2368
279.5137,302.2247
279.4201,302.1298
279.3248,302.035
279.2225,301.9252
279.1193,301.8155
278.9916,301.7561
278.8539,301.84
278.7164,301.924
278.6021,301.9714
278.4873,302.0173
278.3842,302.0295
278.2893,302.0844
278.1945,302.1385
278.1264,302.218
278.0599,302.2969
278.0314,302.4097
278.0252,302.6242
278.0188,302.8373
278.019,303.0163
278.0343,303.2534
278.0767,303.45
278.1623,303.6231
278.2481,303.7972
278.298,303.9594
278.3423,304.2761
278.3746,304.4774
278.3454,304.7934
278.3163,305.1087
278.2541,305.3604
278.1561,305.446
278.0564,305.5338
277.9433,305.5172
277.8309,305.4816
277.7087,305.52
277.5815,305.4264
277.448,305.3143
277.3257,305.1078
277.2058,304.9251
277.0936,304.9345
277.0007,304.8003
276.9086,304.6638
277.014,304.53
277.1215,304.3983
277.2862,304.3794
277.5276,304.6187
277.771,304.8561
278.0352,305.1328
278.3064,305.4079
278.5882,305.5658
278.856,305.8018
279.1263,306.0379
279.3767,306.4029
279.6292,306.767
279.8698,307.0057
280.092,307.238
280.313,307.4717
280.4131,307.566
280.5222,307.6603
280.6126,307.7575
280.6265,307.6217
280.6493,307.4848
280.6831,307.3386
280.7021,307.193
280.718,307.0587
280.7526,306.9136
280.7955,306.769
280.8259,306.5836
280.8694,306.3991
280.9236,306.2104
280.9783,306.0869
281.0319,305.9633
281.0963,305.89
281.1638,305.8164
281.2242,305.6858
281.3186,305.7239
281.4236,305.7625
281.4971,305.8003
281.5746,305.8322
281.6293,305.943
281.6496,306.1287
281.6703,306.3212
281.6841,306.4968
281.6991,306.6731
281.6865,306.8132
281.668,306.8694
281.6462,306.927
281.6029,306.9439
281.5513,306.9604
281.4874,306.985
281.4288,307.0172
281.3669,307.0494
281.3156,307.0645
281.2683,307.0788
281.2603,307.0553
281.3545,306.8802
281.4496,306.7062
281.566,306.4764
281.6516,306.2466
281.7719,306.0563
281.8845,305.8836
281.9895,305.7156
282.1013,305.5851
282.1806,305.5136
282.2628,305.4616
282.322,305.4517
282.3824,305.4397
282.4261,305.4856
282.5063,305.4502
282.5559,305.2626
282.5245,305.138
282.4985,304.993
282.4655,304.9046
282.4233,304.8102
282.3655,304.6847
282.3117,304.562
282.2615,304.5081
282.1846,304.5597
282.1254,304.5576
282.0852,304.5117
282.0649,304.3867
282.0297,304.108
281.9974,303.8167
281.9323,303.6257
281.8634,303.5422
281.7989,303.4655
281.7122,303.3807
281.6226,303.2821
281.5317,303.176
281.4594,303.0546
281.3873,302.9464
281.3192,302.7856
281.2693,302.3991
281.2252,302.0029
281.1692,301.7157
281.1121,301.4304
281.0782,301.2297
281.0485,301.1122
281.0167,300.9935
280.9944,300.9622
280.973,300.9376
280.9751,300.9477
280.9929,300.9565
281.0107,300.9666
281.0373,301.0676
281.0639,301.1691
281.0942,301.1817
281.128,301.4003
281.1644,301.6189
281.1757,301.7398
281.1889,301.8615
281.2029,302.1296
281.1977,302.3058
281.1934,302.4807
281.1935,302.6345
281.191,302.7861
281.1476,302.8955
281.1063,302.9866
281.0647,303.0782
281.0348,303.2788
281.0035,303.4811
280.9711,303.7344
280.9399,303.9339
280.9089,304.1339
280.9173,304.3918
280.9247,304.6507
280.9314,304.9181
280.9545,305.1225
280.9776,305.3321
281.022,305.4926
281.0709,305.4776
281.1564,305.5093
281.2556,305.5413
281.3557,305.5869
281.4514,305.5184
281.558,305.4173
281.6624,305.3572
281.7855,305.1598
281.9086,304.9843
282.0391,304.7552
282.1704,304.4421
282.2919,304.037
282.4041,303.7347
282.517,303.4406
282.6115,303.1619
282.6945,303.0502
282.7781,302.9382
282.8416,302.8998
282.9065,302.8622
282.9674,302.6593
283.0197,302.4124
283.0749,302.1656
283.1245,301.9964
283.174,301.8258
283.2282,301.7892
283.2799,301.6685
283.3325,301.5457
283.3995,301.3454
283.4641,301.1441
283.5416,300.9197
283.6178,300.8506
283.6938,300.7831
283.7503,300.5536
283.8064,300.3267
283.843,300.1886
283.8712,300.2257
283.8972,300.2624
283.9451,300.265
283.9934,300.2643
284.0431,300.2337
284.097,300.4021
284.1406,300.5678
284.2101,300.768
284.2784,300.9671
284.3698,301.1646
284.4752,301.263
284.5767,301.3605
284.5807,301.6778
284.5823,301.9944
284.5306,302.3647
284.3787,302.5082
284.2242,302.6538
284.0174,303.1009
283.8095,303.545
283.5858,303.9489
283.3884,304.3746
283.1971,304.7996
282.9862,305.2714
282.7761,305.7445
282.6262,306.139
282.4918,306.2148
282.3573,306.2902
282.329,306.2637
282.3023,306.236
282.3486,306.3028
282.4854,306.4977
282.6356,306.6826
282.8076,306.4651
282.9912,306.2547
283.1918,305.9858
283.3405,305.6623
283.4895,305.3513
283.6134,305.0098
283.7605,304.7321
283.8466,304.4526
283.9192,304.4567
284.0079,304.6333
284.0913,304.7878
284.2033,304.7624
284.3164,304.537
284.4299,304.3122
284.5524,304.2037
284.6882,304.1821
284.8225,304.1633
284.9748,304.0943
285.1235,303.9294
285.2566,303.7696
285.4002,303.6632
285.5317,303.4913
285.6517,303.3716
285.7711,303.2516
285.888,303.0173
286.0046,302.7953
286.1033,302.7468
286.2086,302.7897
286.3112,302.838
286.3898,302.7261
286.4636,302.6155
286.545,302.5141
286.6322,302.4876
286.7173,302.5504
286.7942,302.6906
286.8668,302.7751
286.933,302.8772
286.9907,302.9849
287.0203,303.1949
287.0443,303.3481
287.0448,303.5119
287.045,303.6675
287.0043,303.7099
286.9551,303.7574
286.9066,303.9297
286.8546,304.1331
286.7967,304.3535
286.7285,304.5092
286.6562,304.6582
286.572,304.6344
286.4949,304.5799
286.4232,304.5041
286.3358,304.4315
286.272,304.2538
286.2172,304.0978
286.1866,303.8354
286.149,303.5737
286.1294,303.4535
286.1085,303.3375
286.085,303.2679
286.0857,303.0988
286.0977,302.9598
286.1075,302.8612
286.1185,302.7629
286.1582,302.7805
286.1823,302.8592
286.2025,302.9381
286.2159,303.0349
286.2298,303.1318
286.2458,303.4147
286.2611,303.5718
286.2769,303.7328
286.3005,303.8053
286.322,303.8743
286.3244,303.9082
286.3241,303.9947
286.3141,304.0581
286.297,304.0737
286.2786,304.0866
286.2396,303.8846
286.1967,303.613
286.1496,303.3486
286.0946,303.0666
286.0406,302.775
285.9314,302.3743
285.7926,302.2539
285.6487,302.1194
285.4943,301.9136
285.3398,301.7202
285.1603,301.4715
284.9637,301.3333
284.7662,301.1957
284.5283,301.0494
284.295,300.9022
284.0473,301.1824
283.8009,301.4988
283.5456,301.8204
283.2796,302.0535
283.0122,302.2893
282.7298,302.5857
282.4419,303.0045
282.1544,303.4241
281.8239,304.1281
281.4889,304.8342
281.0676,305.6078
280.6147,306.4532
280.1685,307.3522
279.7848,308.3035
279.4047,309.2498
279.0607,310.0297
278.7613,310.7217
278.4626,311.4328
278.2622,312.1103
278.1052,312.7728
278.0027,313.2585
278.0154,313.4841
278.0284,313.7188
278.1213,313.4244
278.2359,313.0363
278.4839,312.5464
278.8212,311.8633
279.153,311.1342
279.5089,310.3678
279.8626,309.6701
280.1986,308.9151
280.5163,308.1739
280.835,307.4449
281.0622,306.8629
281.2172,306.3048
281.3714,305.7529
281.4792,305.2868
281.586,304.8174
281.6749,304.7
281.7405,304.6593
281.8113,304.6358
281.8525,304.717
281.8941,304.7834
281.9496,305.0116
282.0111,305.212
282.0805,305.4039
282.144,305.6144
282.2061,305.8294
282.2361,306.1266
282.2658,306.0743
282.2984,306.0034
282.3193,306.0345
282.3435,306.0663
282.3673,306.1623
282.4161,306.1852
282.4579,306.2056
282.5011,306.1601
282.5388,306.1136
282.5709,305.9352
282.6349,305.7017
282.6991,305.4663
282.756,305.2466
282.8164,305.0274
282.9028,304.5522
283.0024,304.5439
283.1015,304.5365
283.1833,304.468
283.2622,304.3974
283.3415,304.2387
283.3953,304.1245
283.451,304.0098
283.5234,303.9228
283.5915,303.8366
283.641,303.6987
283.6792,303.5418
283.7215,303.3885
283.761,303.2339
283.7996,303.081
283.8416,303.0897
283.8828,302.985
283.9363,302.8811
283.9697,302.7206
283.9976,302.5518
284.0168,302.4703
284.0061,302.4573
283.9977,302.4398
283.9048,302.3283
283.8123,302.212
283.6503,302.2334
283.4987,302.3322
283.3448,302.4345
283.1783,302.6088
283.0168,302.7893
282.7916,303.1619
282.5755,303.5523
282.3568,303.9539
282.1539,304.5698
281.9613,305.1729
281.7726,305.6323
281.6189,306.0428
281.4692,306.5005
281.3688,306.9501
281.2763,307.3996
281.2418,307.2714
281.1935,307.1123
281.1509,306.9388
281.1145,306.7407
281.0814,306.5501
281.1025,306.1656
281.1105,305.7251
281.1149,305.2482
281.1204,304.7277
281.1225,304.2161
281.1198,303.7128
281.1079,303.1914
281.1001,302.6573
281.0926,302.1656
281.0929,301.6679
281.0842,301.6825
281.0686,301.6989
281.0482,301.6502
281.0138,301.585
280.9817,301.5288
280.9641,301.5489
280.9624,301.5724
280.9679,301.5923
280.9688,301.6111
280.9613,301.6252
280.9534,301.7153
280.953,301.814
280.923,301.9301
280.886,302.053
280.8463,302.1369
280.8116,302.3442
280.7789,302.5541
280.75,302.9005
280.7281,303.0541
280.7199,303.3071
280.7202,303.5321
280.7112,303.7472
280.7478,304.0264
280.7876,304.2769
280.8274,304.5338
280.8699,304.7848
280.8947,305.0437
280.9479,305.3328
280.9709,305.4085
281.0061,305.5451
281.0234,305.4909
281.0412,305.4324
281.0895,305.3274
281.146,305.3566
281.2021,305.2812
281.2839,305.2669
281.3686,305.2588
281.4483,305.1945
281.5493,305.1079
281.6581,304.9834
281.7604,304.8455
281.8656,304.7057
282.0148,304.3953
282.192,304.2981
282.3734,304.1945
282.6208,304.1743
282.8755,304.1577
283.104,303.9906
283.2961,303.9139
283.4845,303.8349
283.6222,303.7915
283.7676,303.7477
283.9001,303.67
283.9766,303.6284
284.0179,303.6254
283.9921,303.5617
283.9691,303.4955
283.9018,303.5739
283.8058,303.7093
283.7055,303.8446
283.5447,303.9209
283.3606,303.9974
283.1657,304.3772
282.9498,304.7024
282.746,305.0277
282.5699,305.3191
282.3949,305.6103
282.2141,305.8287
282.0378,306.0648
281.856,306.3078
281.7071,306.7367
281.5584,307.1663
281.4422,307.5037
281.3523,307.8236
281.2657,308.1036
281.1817,308.3764
281.0951,308.6531
280.9969,308.9121
280.8958,309.2769
280.7918,309.6419
280.7087,309.9605
280.6274,310.277
280.5561,310.6379
280.5131,311.0013
280.4704,311.3615
280.4768,311.4701
280.4897,311.573
280.4762,311.7448
280.4262,311.9867
280.3751,312.2785
280.3478,312.5016
280.324,312.724
280.312,312.7862
280.3312,312.4248
280.3508,312.062
280.3617,311.6304
280.3524,311.253
280.3403,310.9228
280.343,310.4581
280.3456,309.9863
280.3342,309.6326
280.3449,309.3929
280.3909,309.1426
280.4889,308.7508
280.5877,308.3604
280.6745,308.0341
280.7952,307.5942
280.9111,307.1625
281.0144,306.8747
281.1213,306.5865
281.284,306.331
281.4624,306.0052
281.6531,305.6833
281.817,305.4242
281.9824,305.1676
282.1444,304.9655
282.2531,304.643
282.3802,304.3165
282.4449,304.0759
282.5114,303.8318
282.5558,303.5501
282.5543,303.4287
282.5597,303.3023
282.5811,303.2523
282.5913,303.2053
282.5559,303.1561
282.487,303.0734
282.416,302.9889
282.3307,302.7895
282.2523,302.5916
282.1323,302.4132
281.9841,302.2535
281.8416,302.0946
281.7009,301.8502
281.5585,301.6035
281.3713,301.4129
281.1288,301.2982
280.888,301.1877
280.6101,301.1794
280.3219,301.1567
280.0149,301.2153
279.6806,301.3522
279.3472,301.4953
278.9713,301.7185
278.5962,301.9376
278.2561,302.0879
277.8996,302.337
277.5435,302.5927
277.2126,302.9333
276.8838,303.2752
276.592,303.6124
276.3424,303.8579
276.0929,304.1072
275.842,304.3306
275.5845,304.5528
275.3663,304.7798
275.1689,304.9673
274.9728,305.1446
274.8163,305.3581
274.655,305.5701
274.5272,305.8021
274.4775,305.8716
274.4218,305.9391
274.4394,305.9597
274.4579,305.9542
274.5651,305.9401
274.776,305.7213
274.9874,305.4993
275.2604,305.3695
275.5383,305.158
275.8554,304.8145
276.2992,304.461
276.7445,304.1393
277.213,303.7178
277.6842,303.2949
278.1798,302.8776
278.6435,302.4908
279.1352,302.1066
279.5864,301.6222
280.0456,301.0997
280.4421,300.5568
280.7361,300.1954
281.0333,299.8216
281.2781,299.4845
281.5194,299.1327
281.7245,298.9471
281.8234,298.7145
281.9246,298.4874
281.9984,298.3967
282.0693,298.303
282.1005,298.2184
282.1352,298.1528
282.1237,298.153
282.0654,298.2665
282.0059,298.4067
281.9326,298.5743
281.8619,298.7398
281.7711,298.8842
281.6526,299.1293
281.5393,299.3939
281.4127,299.6315
281.283,299.892
281.1277,300.2914
280.9715,300.6068
280.8171,300.932
280.6432,301.2221
280.4699,301.488
280.3159,301.6807
280.1936,301.8548
280.0881,302.0724
279.9937,302.2679
279.8977,302.4368
279.8157,302.6333
279.765,302.6359
279.7147,302.6516
279.6896,302.6557
279.6649,302.6552
279.6727,302.4664
279.6932,302.2964
279.7148,302.0838
279.7617,301.9837
279.8082,301.8894
279.8878,301.7869
279.9821,301.6732
280.0623,301.5157
280.1758,301.2769
280.288,301.0508
280.4077,300.9171
280.5262,300.8583
280.6452,300.8142
280.7765,300.5703
280.9133,300.4045
281.0438,300.2318
281.1642,300.1037
281.2859,299.9987
281.4145,299.8282
281.5492,299.5964
281.6605,299.3789
281.7594,299.2487
281.8585,299.1202
281.9192,299.0612
281.9926,299.0415
282.0577,298.9318
282.1013,298.8466
282.1439,298.7561
282.1396,298.8178
282.1204,298.8346
282.1,298.8527
282.0782,299.0284
282.0574,299.2048
282.023,299.4363
281.9627,299.6613
281.9019,299.9078
281.8026,300.1831
281.7037,300.453
281.5723,300.8001
281.4213,301.03
281.2717,301.2655
281.1279,301.5169
280.9824,301.7865
280.8421,302.0763
280.7089,302.2936
280.5761,302.4965
280.4288,302.5559
280.2818,302.6277
280.1323,302.5934
279.9964,302.7313
279.8605,302.8616
279.7594,302.859
279.6606,302.8881
279.5971,302.8718
279.5345,302.8393
279.469,302.7996
279.4181,302.7637
279.3665,302.7205
279.3284,302.6613
279.2874,302.6853
279.2464,302.7112
279.2203,302.6713
279.1932,302.6344
279.1866,302.6711
279.1914,302.6176
279.1955,302.5646
279.2043,302.489
279.2132,302.4075
279.2339,302.3653
279.266,302.3696
279.2979,302.3879
279.325,302.3573
279.3507,302.3104
279.3729,302.2662
279.4146,302.1469
279.4554,302.0318
279.4944,302.0168
279.5325,301.9962
279.5675,301.9339
279.601,301.8703
279.6345,301.8068
279.6853,301.7639
279.7383,301.6853
279.774,301.5801
279.8114,301.5282
279.8498,301.4739
279.8809,301.4305
279.9266,301.3787
279.972,301.3216
280.0215,301.235
280.071,301.1526
280.1194,301.0385
280.195,300.9198
280.2592,300.8592
280.3228,300.6788
280.3862,300.5059
280.4271,300.4006
280.4772,300.3032
280.5273,300.2117
280.5634,300.136
280.6,300.0533
280.6313,300.0665
280.6482,300.0538
280.6641,300.0498
280.6621,300.1016
280.6605,300.1537
280.6601,300.1984
280.6278,300.2904
280.5966,300.3925
280.5634,300.5144
280.5315,300.6352
280.5,300.6864
280.4688,300.8233
280.4417,300.9923
280.4139,301.0098
280.3862,301.0433
280.3576,301.0489
280.3253,301.098
280.2919,301.1216
280.2405,301.2572
280.1906,301.3509
280.0994,301.4736
279.9924,301.6211
279.8802,301.7785
279.7694,301.9556
279.6629,302.1189
279.5159,302.3799
279.3598,302.5953
279.2032,302.7955
279.0406,303.1027
278.8819,303.4056
278.7229,303.5587
278.5512,303.7644
278.3846,303.9607
278.2119,304.0453
278.0425,304.1489
277.8513,304.2791
277.6607,304.3871
277.469,304.4859
277.2675,304.6198
277.0666,304.7474
276.912,304.8147
276.7623,304.862
276.6108,304.9115
276.5071,304.7941
276.4065,304.6748
276.3479,304.4801
276.3464,304.1822
276.3451,303.8893
276.4257,303.6676
276.5053,303.4778
276.6719,303.2273
276.8661,302.976
277.0613,302.6853
277.276,302.4483
277.4896,302.2208
277.6976,301.9433
277.9057,301.701
278.134,301.428
278.3307,301.3187
278.5229,301.2051
278.6764,301.2361
278.794,301.3395
278.9098,301.4411
278.9808,301.6068
279.0493,301.7739
279.08,301.8607
279.1037,301.9647
279.1261,302.0795
279.1251,302.0414
279.1202,302.0106
279.0995,302.2111
279.0801,302.4015
279.0336,302.6407
278.971,302.8038
278.91,302.9649
278.8412,303.1596
278.7705,303.3394
278.7003,303.5277
278.6233,303.5056
278.5452,303.4791
278.4748,303.516
278.4044,303.5526
278.3373,303.5282
278.2957,303.6851
278.2546,303.8375
278.2131,303.7562
278.1786,303.6863
278.1514,303.5874
278.1397,303.4921
278.1283,303.3915
278.1251,303.2721
278.1241,303.1536
278.1229,303.0302
278.132,303.0924
278.143,303.1571
278.1794,303.0927
278.221,303.0315
278.2579,303.0488
278.3083,303.0205
278.3542,302.9922
278.4053,302.9881
278.4557,302.9855
278.509,303.0161
278.5583,303.0738
278.6077,303.1316
278.6539,303.2022
278.6959,303.2709
278.7449,303.3034
278.7736,303.2259
278.8035,303.1481
278.8296,303.1194
278.8564,303.0905
278.8815,303.1418
278.8941,303.2748
278.908,303.4086
278.9001,303.5616
278.8923,303.7144
278.8733,303.9232
278.8535,304.2048
278.8335,304.487
278.8161,304.6271
278.7989,304.7503
278.7785,304.907
278.7683,305.1694
278.7584,305.4343
278.7359,305.6733
278.7101,305.9264
278.6893,306.0697
278.6799,306.0934
278.6718,306.1213
278.6702,306.1316
278.6911,306.071
278.7174,305.9522
278.7444,305.7758
278.7715,305.6004
278.8001,305.5404
278.823,305.4358
278.8463,305.3306
278.8651,305.1425
278.8852,304.9532
278.9083,304.8246
278.9428,304.7047
278.9736,304.5861
278.9901,304.5935
279.0066,304.6005
279.0394,304.6233
279.0666,304.7245
279.0903,304.8317
279.1307,304.9528
279.1718,305.0784
279.2343,305.2728
279.3005,305.5363
279.3651,305.7972
279.4404,306.1066
279.5176,306.4085
279.6096,306.7582
279.6994,307.1447
279.7934,307.5279
279.897,307.7991
280.0012,308.0657
280.0891,308.3631
280.1591,308.7536
280.2318,309.1468
280.2835,309.4592
280.3361,309.7691
280.364,310.09
280.368,310.3966
280.375,310.7067
280.3769,310.9546
280.3785,311.1991
280.3757,311.0874
280.3721,310.8267
280.3716,310.5505
280.367,310.2881
280.3668,310.0152
280.3771,309.6773
280.4276,309.2153
280.48,308.7381
280.5657,308.2212
280.6497,307.7142
280.7671,307.0863
280.9178,306.4977
281.0683,305.9115
281.244,305.4096
281.4232,304.9084
281.5979,304.8184
281.8002,304.8151
282.0031,304.8055
282.2108,304.6905
282.4237,304.5732
282.6343,304.4863
282.8058,304.4318
282.9904,304.3457
283.1753,304.4659
283.3599,304.5894
283.525,304.5509
283.6784,304.4727
283.8351,304.3891
283.9784,304.2965
284.1187,304.2007
284.2577,304.0402
284.3677,303.978
284.4777,303.9079
284.5885,303.9855
284.6949,304.0639
284.7897,303.8939
284.882,303.7209
284.9537,303.6282
284.9897,303.4258
285.0245,303.1918
285.0498,303.1917
285.0751,303.1867
285.0954,303.0514
285.0985,302.8045
285.1,302.5089
285.1038,302.236
285.118,301.8662
285.1313,301.5033
285.1389,301.1372
285.1487,300.7656
285.1677,300.9599
285.1866,301.1672
285.2177,301.3362
285.2429,301.4997
285.2715,301.6801
285.2952,301.5197
285.3206,301.3665
285.3718,301.4509
285.4214,301.5991
285.4757,301.8184
285.5418,302.0449
285.5991,302.2174
285.6567,302.405
285.7014,302.6237
285.7426,302.8339
285.779,302.6628
285.8135,302.4822
285.8418,302.4293
285.8689,302.2426
285.8951,302.0581
285.92,302.1785
285.9406,302.3031
285.942,302.434
285.9287,302.5035
285.9029,302.544
285.8826,302.628
285.8622,302.7177
285.8166,302.8209
285.691,302.9811
285.5684,303.1495
285.3674,303.3315
285.1641,303.5178
284.9132,303.6434
284.5483,304.0022
284.1816,304.3644
283.759,304.7234
283.3356,305.0885
282.9069,305.3514
282.4939,305.6463
282.0813,305.9296
281.6554,306.1435
281.2263,306.3569
280.9007,306.5311
280.6965,306.596
280.4938,306.6596
280.4455,306.627
280.3954,306.5939
280.4364,306.5735
280.6073,306.3207
280.7776,306.069
281.0157,305.837
281.2422,305.6052
281.4703,305.356
281.6896,305.1199
281.9084,304.8842
282.1245,304.7561
282.3482,304.6106
282.4885,304.4642
282.5942,304.2826
282.7008,304.1001
282.7356,304.0583
282.779,303.9745
282.7873,303.7863
282.8112,303.7805
282.835,303.7742
282.8618,303.6854
282.9314,303.5836
283.0017,303.5109
283.0866,303.4273
283.1718,303.3419
283.2556,303.2658
283.3554,303.2969
283.4554,303.3287
283.5548,303.4043
283.6542,303.4798
283.7567,303.5724
283.8672,303.6951
283.9801,303.8244
284.064,303.9328
284.1491,304.0382
284.2116,304.0239
284.2438,303.9277
284.2776,303.8202
284.3036,303.6708
284.3296,303.5056
284.3613,303.2907
284.3726,302.9735
284.386,302.6518
284.3983,302.3923
284.4122,302.1302
284.4258,301.7661
284.4323,301.3243
284.4388,300.874
284.4401,300.386
284.4472,299.897
284.4546,299.6221
284.4693,299.4561
284.4827,299.2873
284.4927,299.2403
284.5022,299.1971
284.5108,299.3629
284.5161,299.5925
284.5195,299.8227
284.5234,300.0827
284.528,300.3427
284.5323,300.5705
284.5455,300.9305
284.5563,301.314
284.5652,301.6713
284.5706,302.0223
284.5798,302.365
284.5703,302.679
284.5562,303.0022
284.5311,303.3052
284.507,303.6187
284.478,303.7285
284.4462,303.6628
284.4066,303.5898
284.3494,303.5503
284.2924,303.517
284.2194,303.5627
284.1434,303.5823
284.0653,303.6018
283.9957,303.6591
283.9229,303.7287
283.837,303.7784
283.758,303.9474
283.68,304.1154
283.5917,304.1291
283.4948,304.1398
283.396,304.1936
283.288,304.4625
283.1898,304.7316
283.0808,304.9996
282.9781,305.267
282.8543,305.5616
282.7314,305.8673
282.6071,306.1806
282.4652,306.5199
282.3341,306.8596
282.1941,307.2441
282.0595,307.5226
281.9144,307.8635
281.774,308.252
281.638,308.6473
281.5038,308.9539
281.3798,309.1609
281.2546,309.3726
281.1351,309.5001
281.025,309.5932
280.9248,309.7171
280.8213,309.8099
280.7209,309.9326
280.6334,309.968
280.5655,309.9633
280.5081,309.8975
280.4579,309.4149
280.4158,308.8893
280.385,308.5018
280.3712,308.1327
280.3565,307.7928
280.3553,307.423
280.3615,307.0388
280.3771,306.6155
280.376,306.2286
280.3788,305.8526
280.3891,305.4635
280.4006,305.2155
280.4256,304.8366
280.4473,304.6979
280.4736,304.5602
280.5059,304.8289
280.5406,305.1079
280.5668,305.3355
280.5942,305.5602
280.5193,305.5937
280.4448,305.6436
280.3277,305.8222
280.0867,306.2213
279.8454,306.6248
279.5501,307.1804
279.2561,307.7313
278.8997,308.1245
278.5775,308.8353
278.2514,309.3429
277.9972,309.7993
277.7462,310.2527
277.4983,310.7093
277.3479,310.9863
277.2018,311.2539
277.2042,311.591
277.2995,311.8529
277.4521,312.0042
277.7206,311.6465
277.9904,311.292
278.275,310.8594
278.5584,310.4218
278.806,310.0383
279.0359,309.646
279.2831,309.2605
279.4012,308.747
279.5162,308.2479
279.5018,307.7952
279.3978,307.5779
279.2954,307.3649
279.1332,307.2279
278.8825,307.1786
278.6161,307.149
278.3613,307.4398
278.1124,307.7301
277.9127,307.9919
277.7158,308.2509
277.6064,308.3774
277.5076,308.3961
277.4079,308.4185
277.3615,308.5426
277.3276,308.6636
277.4155,308.7419
277.5201,308.8003
277.6115,308.858
277.7585,308.9219
277.917,308.9832
278.1528,308.9914
278.4811,309.0504
278.8089,309.1107
279.1563,309.0207
279.5323,308.9323
279.926,308.9873
280.3295,308.9237
280.7342,308.8606
281.1332,308.7724
281.5337,308.6857
281.9101,308.6636
282.2449,308.5735
282.5807,308.4824
282.8445,308.3953
283.0989,308.2922
283.3016,308.2126
283.4312,307.7232
283.5609,307.2341
283.6688,306.818
283.7784,306.4127
283.8628,305.9435
283.9272,305.598
283.9929,305.2519
284.0357,304.9756
284.0938,304.7175
284.1656,304.3811
284.254,304.0131
284.3429,303.6447
284.4727,303.3023
284.5768,302.9127
284.6824,302.5239
284.7334,302.4877
284.7844,302.4535
284.7943,302.5208
284.7451,302.6608
284.6952,302.8018
284.6339,302.979
284.5735,303.1545
284.5094,303.412
284.4187,303.7522
284.3254,304.0911
284.1988,304.471
284.0668,304.8486
283.9043,305.15
283.7308,305.5757
283.5566,306.0114
283.4301,306.3796
283.2991,306.7467
283.2049,306.7365
283.1576,306.4839
283.1129,306.2395
283.0373,305.905
282.9544,305.5686
282.857,305.1702
282.7482,304.7466
282.6381,304.3291
282.5331,303.8221
282.4218,303.3107
282.2981,302.9214
282.1863,302.5165
282.0724,302.1118
281.9353,301.7287
281.794,301.3409
281.6647,301.3512
281.5389,301.6399
281.4132,301.9328
281.331,302.2629
281.2529,302.597
281.2302,302.7054
281.2328,302.8112
281.2305,302.9163
281.2384,303.2059
281.2416,303.4986
281.2544,303.8583
281.2696,304.1189
281.2777,304.3818
281.2617,304.7502
281.2491,305.1153
281.2193,305.1965
281.1925,305.1647
281.1298,305.1704
281.0078,305.1346
280.8846,305.0948
280.6678,305.4183
280.4438,305.6862
280.1996,306.0598
279.9488,306.338
279.7361,306.6842
279.5914,306.8717
279.4413,307.1126
279.293,307.4359
279.159,307.6763
279.0234,307.9217
278.9094,308.1481
278.7968,308.3479
278.704,308.5202
278.6566,308.7329
278.6121,308.9376
278.652,309.0768
278.7047,309.2245
278.7994,309.0987
278.9126,309.0456
278.9893,308.932
278.9796,308.8957
278.9623,308.8598
278.9565,308.6964
278.9656,308.6798
278.9803,308.6626
278.9914,308.7791
278.9904,308.9212
278.9961,309.0217
278.994,309.077
278.9936,309.1351
278.9833,309.0623
278.9733,308.9893
278.9396,309.0101
278.9451,308.9898
278.9399,308.8634
278.9504,308.6879
278.9604,308.5129
278.963,308.3978
278.9824,308.1469
279.001,307.8982
279.0295,307.6922
279.0569,307.492
279.0639,307.453
279.0945,307.4118
279.1472,307.3719
279.2228,307.4696
279.2891,307.563
279.3526,307.6817
279.3532,307.7856
279.3692,307.9946
279.3818,308.1696
279.3926,308.3422
279.4261,308.4226
279.4689,308.4101
279.5129,308.3945
279.55,308.313
279.5917,308.2409
279.6328,308.1212
279.6492,307.9996
279.665,307.878
279.6976,307.6996
279.7318,307.5265
279.8195,307.3661
279.941,307.1645
280.0642,306.9625
280.2041,306.7434
280.3427,306.5809
280.4599,306.4971
280.5906,306.5356
280.7233,306.5869
280.8571,306.7188
280.9982,306.6818
281.1478,306.5542
281.2999,306.4218
281.4524,306.2875
281.5515,306.1561
281.655,305.7548
281.7163,305.3615
281.7208,304.9532
281.7254,304.551
281.6706,304.2313
281.6177,304.1213
281.5651,304.0105
281.4753,303.8159
281.3859,303.6136
281.2553,303.316
281.0851,303.1871
280.9164,303.0539
280.7512,302.9329
280.5862,302.8153
280.4487,302.5651
280.3024,302.5359
280.1566,302.5063
280.0248,302.5279
279.8969,302.5501
279.8159,302.5036
279.7313,302.2284
279.6476,301.9552
279.5994,301.7063
279.5575,301.456
279.5379,301.298
279.5369,301.1352
279.5338,300.9724
279.5405,300.8944
279.5482,300.8181
279.5693,300.8316
279.6034,301.0239
279.6392,301.2169
279.6887,301.3028
279.7376,301.3887
279.7998,301.5767
279.8629,301.7945
279.9307,302.0127
279.996,302.2863
280.0579,302.5605
280.1386,302.7487
280.2209,302.9694
280.3019,303.1908
280.4001,303.3159
280.4966,303.4413
280.5757,303.593
280.649,303.6271
280.7197,303.6633
280.7935,303.7313
280.8666,303.7959
280.9457,303.7782
281.022,303.6758
281.0975,303.5755
281.1626,303.6172
281.2292,303.651
281.321,303.7241
281.4222,303.7124
281.5228,303.7133
281.6156,303.6827
281.7068,303.6547
281.8268,303.546
281.9458,303.4268
282.0656,303.3053
282.1852,303.3362
282.3051,303.3687
282.4237,303.4364
282.5554,303.474
282.6872,303.5123
282.8237,303.4168
282.9648,303.2691
283.0774,303.1359
283.1732,303.0646
283.2792,302.9769
283.3944,302.8809
283.5058,302.7831
283.6116,302.8062
283.7159,302.8665
283.82,302.9301
283.9207,302.9149
284.0214,302.7931
284.1068,302.6257
284.162,302.5107
284.2168,302.2983
284.2708,302.1034
284.3274,302.0017
284.3795,301.8669
284.4297,301.7327
284.4724,301.4976
284.5095,301.7804
284.5401,302.0631
284.5461,302.0564
284.5451,301.9879
284.5446,301.9309
284.5467,301.9011
284.5452,301.9735
284.5611,302.2299
284.5769,302.4641
284.5984,302.7894
284.626,303.0755
284.6457,303.3231
284.6905,303.6055
284.7338,303.8855
284.7854,304.4059
284.8132,304.1968
284.8366,304.0031
284.7943,304.1148
284.7521,304.2232
284.6324,304.4421
284.4968,304.5563
284.3588,304.6707
284.2068,304.6988
284.055,304.7362
283.8891,304.8305
283.7291,304.9931
283.5688,305.1516
283.3997,305.0966
283.2306,305.0362
283.0543,304.759
282.8939,304.7416
282.7337,304.7231
282.6512,304.5137
282.5702,304.3017
282.5633,303.9245
282.5847,303.6927
282.6071,303.4517
282.6391,303.4968
282.6705,303.5434
282.7274,303.4904
282.7773,303.4745
282.8269,303.4566
282.8794,303.5298
282.9497,303.3869
283.0167,303.3484
283.0838,303.3757
283.1511,303.4062
283.2073,303.5105
283.2639,303.6346
283.3205,303.7932
283.3793,303.8556
283.4392,303.929
283.4917,303.7176
283.5435,303.4514
283.576,303.2135
283.6028,302.8824
283.6297,302.5532
283.6585,302.305
283.6754,302.3556
283.6913,302.4133
283.7289,302.3972
283.7663,302.3832
283.8073,302.4667
283.8421,302.5767
283.8766,302.684
283.9115,302.7118
283.9456,302.7441
283.9868,302.6606
284.0287,302.6945
284.0743,302.7394
284.111,302.6762
284.148,302.6232
284.1745,302.6552
284.2065,302.5938
284.2383,302.5284
284.2539,302.389
284.2661,302.2437
284.2744,302.1278
284.2816,301.9737
284.2807,301.8174
284.2808,301.8055
284.2819,301.7916
284.2742,301.8501
284.2545,301.8872
284.2329,301.9243
284.2043,302.1452
284.1765,302.3653
284.1287,302.5054
284.0742,302.6091
284.0179,302.712
283.9647,302.8965
283.9105,303.0811
283.8585,303.2538
283.8117,303.3806
283.767,303.5003
283.7243,303.5657
283.6819,303.6305
283.6466,303.7347
283.6304,303.7449
283.6122,303.757
283.6279,303.6474
283.6359,303.5374
283.659,303.4296
283.7011,303.3342
283.7429,303.2426
283.7801,303.2627
283.8153,303.2823
283.8483,303.0978
283.872,302.9962
283.896,302.9055
283.9073,302.7887
283.9221,302.6867
283.942,302.4946
283.9565,302.2438
283.9707,301.988
283.9554,301.9145
283.9414,301.8382
283.9396,301.6147
283.9202,301.5668
283.9013,301.5098
283.8914,301.2096
283.8838,300.9086
283.8736,300.7773
283.867,300.6237
283.8471,300.4615
283.8376,300.2449
283.8326,300.0194
283.8417,299.9605
283.8568,300.014
283.8596,300.0565
283.8641,299.9573
283.8688,299.8547
283.8694,299.9671
283.886,300.2631
283.8944,300.558
283.8981,300.9945
283.8907,301.429
283.8551,301.9859
283.8047,302.5168
283.7455,303.047
283.674,303.8031
283.6028,304.5268
283.3079,305.3106
282.9301,306.27
282.5551,307.2341
282.1873,308.2719
281.8181,309.3095
281.4473,310.2124
281.0648,310.7879
280.7236,311.3394
280.4787,311.7001
280.1761,312.0708
279.8943,311.7727
279.6839,311.6134
279.4725,311.448
279.3105,311.1006
279.1461,310.755
279.252,310.0692
279.4942,309.1722
279.7512,308.262
280.0559,307.3236
280.3725,306.3945
280.6301,305.5636
280.8904,304.7313
281.1626,303.7581
281.3514,302.972
281.5726,302.3144
281.7785,302.1777
281.9052,301.884
282.0173,301.5729
282.0402,301.4843
282.0766,301.394
282.0712,301.536
282.0019,301.7082
281.8873,301.9627
281.6991,302.2097
281.5251,302.4543
281.3916,302.757
281.2668,303.1131
281.0824,303.6307
280.9109,304.0784
280.7217,304.3906
280.5399,304.7235
280.3632,305.0579
280.2148,305.4511
280.1345,305.7113
280.0666,305.9711
280.0654,306.0791
280.0921,306.1886
280.1947,306.1986
280.3452,306.1643
280.503,306.1314
280.7848,306.0962
281.0927,306.008
281.4255,305.9713
281.7578,305.9952
282.0883,306.0194
282.4237,306.0009
282.7484,305.981
283.0559,305.9315
283.2939,306.0062
283.5336,306.0812
283.7219,306.2051
283.8881,306.3286
284.0495,306.4694
284.2119,306.6362
284.3665,306.8043
284.4903,306.93
284.6054,307.0492
284.696,306.7649
284.7783,306.5414
284.8615,306.3169
284.9362,306.2229
284.991,306.1234
285.0558,306.0249
285.1612,305.8017
285.2623,305.5685
285.3479,305.3688
285.4308,305.1683
285.4956,304.7016
285.5306,304.3436
285.5366,303.9857
285.5235,303.6273
285.4937,303.365
285.4709,303.4522
285.4514,303.4904
285.4276,303.503
285.3869,303.4013
285.3332,303.2937
285.2764,303.2265
285.1801,303.1791
285.0856,303.1269
284.9711,303.0683
284.837,303.0144
284.7264,303.1902
284.6322,303.2993
284.5384,303.398
284.4227,303.4797
284.3062,303.461
284.1671,303.4616
284.0212,303.4652
283.8793,303.4967
283.6869,303.7156
283.4979,303.9304
283.3067,304.1188
283.113,304.188
282.8967,304.3013
282.6965,304.4436
282.4706,304.6714
282.223,304.9385
281.9599,305.1284
281.6862,305.2165
281.4376,305.3044
281.1897,305.396
280.9499,305.4266
280.7065,305.5129
280.4629,305.5873
280.2658,305.4819
280.0847,305.4059
279.8789,305.2236
279.6801,305.1613
279.5049,305.0433
279.3546,304.9127
279.2458,304.6859
279.1354,304.4769
279.0153,304.2711
278.9058,304.1771
278.7988,304.0442
278.6823,303.9467
278.5849,303.9071
278.4893,303.726
278.3939,303.5343
278.2881,303.4584
278.1735,303.3087
278.0877,303.1797
278.0218,303.1261
277.9368,303.0818
277.8499,303.0964
277.7717,303.185
277.6833,303.2538
277.6141,303.4046
277.5448,303.5555
277.4823,303.7032
277.4676,303.8737
277.449,304.0475
277.4336,304.2212
277.4174,304.39
277.4223,304.5638
277.4339,304.8058
277.4869,305.1241
277.5284,305.3694
277.5796,305.6889
277.6389,306.0077
277.7143,306.2292
277.7947,306.4637
277.8198,306.7366
277.8437,307.0236
277.8225,307.3508
277.7708,307.648
277.6642,307.9476
277.5609,308.3031
277.421,308.7402
277.1854,309.232
276.9061,309.8316
276.6056,310.368
276.2731,310.9128
275.9281,311.3433
275.5526,311.7823
275.1632,312.2495
274.7632,312.711
274.3973,313.1239
274.028,313.5382
273.7379,313.8972
273.45,314.2582
273.2635,314.5238
273.0697,314.7859
272.9146,314.5808
272.8843,314.2906
272.8884,313.9021
272.9047,313.6161
272.9888,313.2907
273.0796,312.9585
273.257,312.6429
273.4369,312.2993
273.6576,311.9303
273.9123,311.4922
274.1681,311.0516
274.3887,310.7171
274.6285,310.4076
274.8041,310.2101
274.9502,310.0037
275.091,309.8742
275.2093,309.6924
275.3318,309.5154
275.4353,309.1921
275.5079,308.9418
275.5804,308.6846
275.5923,308.5064
275.5992,308.3837
275.5763,308.3327
275.5445,308.3027
275.5116,308.2763
275.4841,308.2251
275.4427,308.1362
275.4173,308.0521
275.3925,307.9673
275.3695,308.1766
275.3459,308.5479
275.2816,308.8997
275.2249,309.2796
275.0929,309.3992
274.9621,309.5231
274.8136,309.5489
274.6356,309.5486
274.4606,309.5562
274.2792,309.5791
274.1161,309.6072
273.9582,309.5744
273.8248,309.5548
273.6926,309.5327
273.5698,309.5206
273.4583,309.5158
273.3826,309.2964
273.3458,309.0977
273.3507,308.8487
273.4631,308.7871
273.578,308.7278
273.7326,308.7532
273.9281,308.7325
274.1216,308.6427
274.3191,308.4576
274.5305,308.2852
274.7375,308.1089
274.9119,307.9383
275.0745,307.6547
275.2374,307.4519
275.4071,307.2428
275.5489,307.1198
275.694,307.0045
275.8134,306.8834
275.9063,306.7532
275.995,306.6229
276.0718,306.4045
276.1408,306.1871
276.2003,306.0179
276.2213,305.9191
276.2343,305.7981
276.2489,305.6582
276.2638,305.5146
276.2899,305.4756
276.2944,305.3475
276.2981,305.2263
276.3119,305.062
276.3258,304.8481
276.3427,304.6994
276.3546,304.6414
276.3664,304.5774
276.3885,304.5305
276.4108,304.4824
276.4553,304.4589
276.5416,304.3852
276.6269,304.3132
276.7086,304.2326
276.7817,304.139
276.9054,303.9939
277.0773,303.9383
277.2439,303.8965
277.4132,303.8215
277.5779,303.8159
277.7564,303.8637
277.9331,303.8919
278.11,303.9255
278.2989,303.9037
278.483,303.8808
278.635,303.9726
278.7908,303.9053
278.9464,303.8318
279.0969,303.8346
279.2455,303.8361
279.3539,303.9482
279.4289,303.9467
279.5048,303.9453
279.5645,303.9393
279.6262,303.9823
279.6714,303.9704
279.7565,304.0531
279.8419,304.1363
279.8987,304.3051
279.968,304.5453
280.0393,304.6817
280.125,304.764
280.2101,304.846
280.3119,304.9498
280.4128,305.0336
280.5173,305.055
280.6154,305.1564
280.7145,305.2342
280.8392,305.2374
280.9812,305.3607
281.1251,305.4962
281.2544,305.4801
281.3849,305.4524
281.5323,305.4403
281.6683,305.1618
281.8097,304.8711
281.9466,304.7991
282.0836,304.7149
282.2308,304.676
282.3792,304.7388
282.5315,304.7943
282.6896,304.8634
282.8389,304.9583
282.9695,305.0782
283.0815,304.7575
283.2076,304.4377
283.3245,304.2213
283.4352,303.9927
283.5276,303.7008
283.614,303.6123
283.7022,303.5402
283.7673,303.4684
283.8308,303.4154
283.8787,303.3221
283.9191,303.1614
283.9537,302.9982
283.9779,302.8181
284.0002,302.633
284.0429,302.4553
284.0704,302.5334
284.0885,302.6101
284.104,302.6601
284.1189,302.7108
284.1447,302.7525
284.1613,302.8554
284.179,302.9606
284.1056,303.2205
284.0301,303.481
283.8849,303.7645
283.6869,304.0732
283.4974,304.3847
283.2941,304.6353
283.0849,304.8828
282.8603,305.1545
282.6379,305.447
282.3997,305.7388
282.1869,305.8466
281.9698,305.9529
281.7429,306.0926
281.5168,306.175
281.2926,306.2331
281.154,306.0347
281.0141,305.8402
280.952,305.6313
280.9344,305.3751
280.9236,305.1094
280.9189,304.8482
280.9108,304.5861
280.8872,304.3414
280.8738,304.0664
280.8605,303.7926
280.824,303.714
280.7956,303.6365
280.7655,303.5289
280.7366,303.4206
280.7102,303.365
280.6903,303.4083
280.6742,303.4773
280.6532,303.3978
280.642,303.3189
280.6278,303.3225
280.6402,303.2916
280.6582,303.2408
280.6888,303.1783
280.7174,303.1591
280.7455,303.1481
280.7774,303.087
280.8056,303.029
280.846,302.9494
280.8879,302.8651
280.9205,302.7596
280.9462,302.6554
280.9752,302.5538
281.0129,302.5456
281.0518,302.5342
281.0857,302.4464
281.117,302.4984
281.1407,302.5676
281.1479,302.6408
281.1489,302.7136
281.142,302.8073
281.132,302.932
281.1162,303.058
281.0964,303.2266
281.0764,303.4033
281.0586,303.5214
281.0281,303.6952
280.9734,303.842
280.919,304.0259
280.8627,304.2105
280.8111,304.3677
280.7513,304.4885
280.6861,304.5378
280.6187,304.583
280.5507,304.6285
280.4929,304.7437
280.4341,304.8394
280.3716,304.9352
280.2921,305.0719
280.2126,305.2081
280.1073,305.4639
280.0092,305.6444
279.9061,305.8251
279.8023,305.9782
279.6985,306.1315
279.5793,306.3382
279.472,306.5444
279.3672,306.8231
279.2585,306.8412
279.1499,306.859
279.0432,306.7538
278.9356,306.6244
278.8298,306.4955
278.731,306.3449
278.6342,306.1963
278.5552,305.8984
278.4814,305.7084
278.4134,305.5207
278.3491,305.2871
278.3027,305.0511
278.2935,304.7936
278.268,304.5256
278.2436,304.2646
278.2448,304.3202
278.2583,304.3825
278.2762,304.4471
278.3015,304.475
278.326,304.5069
278.3825,304.4554
278.4405,304.4012
278.498,304.6006
278.5549,304.4525
278.6121,304.3014
278.6829,304.3791
278.7534,304.5024
278.8004,304.6408
278.8536,304.4485
278.9069,304.2586
278.9756,304.0215
279.0488,303.9716
279.1233,303.9411
279.2058,303.9467
279.2884,303.9519
279.4137,303.9775
279.5404,303.9479
279.6743,303.749
279.8291,303.7462
279.9842,303.7163
280.1374,303.6339
280.3036,303.4836
280.4666,303.3435
280.6509,303.4337
280.8354,303.5371
281.012,303.7663
281.1386,303.6968
281.2626,303.6337
281.3222,303.672
281.3812,303.7188
281.3628,303.801
281.2522,304.0075
281.1499,304.2224
281.0334,304.6237
280.9124,305.0212
280.7839,305.3664
280.6312,305.7414
280.5002,306.1175
280.3766,306.6212
280.2492,307.1087
280.1296,307.5229
280.0609,308.0257
279.9861,308.5402
279.9775,308.88
279.9668,309.2114
280.0105,309.5289
280.1784,309.7334
280.3424,309.9406
280.5988,309.9493
280.8576,309.965
281.1035,309.9652
281.3413,309.9519
281.5771,309.9352
281.7975,309.8741
282.0231,309.8168
282.2323,309.2191
282.395,308.6964
282.5547,308.1754
282.6704,307.9329
282.7876,307.695
282.9028,307.3908
282.9809,307.1539
283.0562,306.917
283.0656,306.8988
283.0718,306.8797
283.1138,306.7891
283.166,306.8045
283.2221,306.8174
283.2975,306.7158
283.3795,306.6141
283.473,307.0253
283.5927,307.3525
283.7025,307.679
283.8376,307.7455
283.9514,307.8126
284.0707,307.9688
284.1959,308.1692
284.3183,308.3723
284.4236,308.4589
284.5192,308.5405
284.6012,308.5788
284.6786,308.5682
284.7539,308.5562
284.8263,308.6447
284.9022,308.732
284.9774,308.7025
285.0428,308.7272
285.1032,308.6936
285.149,308.6888
285.1609,308.6947
285.153,308.4888
285.1339,308.2185
285.125,307.9466
285.1113,307.6608
285.0985,307.3762
285.0741,307.0779
285.0512,306.752
285.0287,306.3181
284.9967,305.8476
284.954,305.3778
284.9082,304.9962
284.8466,304.6117
284.7996,304.3188
284.7249,303.9574
284.6721,303.5942
284.6205,303.571
284.5626,303.5494
284.476,303.6322
284.358,303.5576
284.2379,303.4828
284.0963,303.5983
283.9525,303.7154
283.784,304.0798
283.6225,304.599
283.4588,305.1211
283.2334,305.6656
283.0097,306.2028
282.7452,306.5921
282.5059,306.7964
282.2677,307.0159
282.0214,307.1487
281.7898,307.2696
281.5427,307.1523
281.3017,307.2345
281.0626,307.3201
280.8484,307.2849
280.6324,307.2294
280.43,307.1833
280.2433,306.7693
280.0594,306.3363
279.9424,305.8213
279.8236,305.3026
279.7277,304.9467
279.6292,304.7605
279.5364,304.7796
279.4572,304.6526
279.3774,304.5726
279.3317,304.6583
279.317,304.4865
279.3031,304.3134
279.3315,303.9484
279.3629,303.5902
279.4326,303.1342
279.5417,302.8752
279.6481,302.5963
279.7971,302.3773
279.9467,302.1749
280.1157,302.0338
280.3085,301.9148
280.4967,301.5768
280.6997,301.2664
280.9013,300.9562
281.0863,300.5933
281.2621,300.5042
281.4371,300.4202
281.6105,300.5018
281.787,300.5839
281.8954,300.7101
281.8955,300.9097
281.8964,301.1168
281.7367,301.3467
281.4914,301.6173
281.2188,301.8335
280.9181,302.069
280.6171,302.3111
280.2913,302.5306
279.9524,302.7805
279.6012,303.0403
279.2258,303.284
278.8509,303.5234
278.4446,303.8076
278.064,304.0609
277.7042,304.22
277.4342,304.3365
277.1634,304.4552
277.0457,304.533
277.0747,304.7817
277.101,305.029
277.1834,305.2062
277.2672,305.3826
277.3826,305.5779
277.5552,305.7713
277.7237,305.9564
277.9019,306.1779
278.0816,306.3838
278.287,306.5793
278.4775,306.7726
278.6668,306.9788
278.8638,307.2045
279.0581,307.4447
279.2072,307.5922
279.3244,307.5425
279.4399,307.4921
279.5205,307.5462
279.6097,307.5952
279.7027,307.6815
279.7499,307.6991
279.7963,307.7163
279.8727,307.7154
279.952,307.7128
280.0216,307.6667
280.1178,307.6282
280.2128,307.5927
280.2829,307.5219
280.3577,307.4497
280.4288,307.4482
280.4692,307.4078
280.5116,307.3686
280.5805,307.4767
280.6512,307.5761
280.7052,307.5071
280.7621,307.5085
280.8275,307.5131
280.886,307.5439
280.9559,307.569
281.0039,307.7779
281.0315,307.9207
281.0684,308.0596
281.0888,308.2657
281.1302,308.4718
281.1711,308.702
281.1603,309.0583
281.1548,309.4236
281.1194,309.5687
281.0969,309.7234
281.036,310.0167
280.9624,310.2934
280.7875,310.5856
280.574,310.9799
280.3617,311.3762
280.1313,311.5854
279.9011,311.881
279.6402,311.7389
279.3654,311.554
279.0962,311.3657
278.8255,311.2531
278.6125,311.0513
278.3802,310.7203
278.1826,310.4415
277.9846,310.1353
277.8559,309.8047
277.7603,309.4427
277.7737,309.071
277.8598,308.4824
277.9442,307.8958
278.079,307.4098
278.2126,306.9255
278.3813,306.7777
278.5988,306.652
278.8033,306.5267
279.0258,306.2699
279.265,306.0256
279.5276,305.913
279.7964,305.9946
280.0653,306.0724
280.3359,306.1902
280.5674,306.3418
280.8019,306.5536
280.9886,306.8451
281.2117,306.9403
281.4324,306.8236
281.6478,306.8334
281.8646,306.9493
282.054,307.0143
282.235,307.0308
282.3985,307.1832
282.5351,307.3352
282.6604,307.4897
282.7687,307.4376
282.8693,307.3751
282.9501,307.3091
283.0413,307.1583
283.1259,306.9472
283.2038,306.3848
283.2371,306.029
283.2585,305.8244
283.2743,305.4884
283.2854,305.1134
283.2937,304.7297
283.3025,304.4031
283.3037,304.0057
283.299,303.6078
283.3042,303.1858
283.3094,302.7767
283.3094,302.3649
283.2979,301.8054
283.2738,301.3261
283.2514,300.8585
283.2284,300.6934
283.2074,300.5117
283.1917,300.4305
283.1772,300.3548
283.1684,300.3886
283.1531,300.4107
283.1416,300.4351
283.1344,300.3826
283.1277,300.3343
283.1276,300.741
283.1116,300.9264
283.0979,301.1147
283.0648,301.4119
283.03,301.7142
282.9034,302.0617
282.7665,302.4346
282.6286,302.8218
282.4332,303.2058
282.2374,303.5923
282.045,303.878
281.8734,304.2831
281.7051,304.6783
281.6391,305.1531
281.5735,305.6216
281.5653,305.4003
281.5729,305.4939
281.5849,305.5933
281.6288,305.8682
281.6751,306.0258
281.8181,306.1398
281.9729,306.2984
282.128,306.4555
282.3147,306.516
282.5091,306.5771
282.7184,306.7005
282.8904,306.5371
283.0625,306.3732
283.1365,306.1796
283.2146,305.9779
283.2219,306.0731
283.2289,305.9155
283.2363,305.7452
283.2358,305.6227
283.2709,305.5283
283.2999,305.4456
283.323,305.4418
283.346,305.4324
283.3807,305.3518
283.3837,305.1979
283.3628,305.0097
283.3288,305.0388
283.2963,305.0658
283.2756,305.0417
283.2489,305.0307
283.2293,304.9891
283.1724,305.0623
283.1117,305.1328
283.051,304.9969
282.9615,304.8888
282.8738,304.7757
282.7905,304.5428
282.7089,304.3117
282.6172,304.202
282.5474,304.0291
282.4763,303.8561
282.4297,303.5811
282.3825,303.3068
282.325,303.3414
282.2593,303.5456
282.1891,303.7472
282.1767,303.7935
282.1645,303.8404
282.2026,303.8907
282.0999,304.3205
281.9965,304.7678
281.6894,305.3874
281.4018,306.0106
281.0011,306.6523
280.5865,307.1237
280.1759,307.6008
279.829,307.9515
279.4933,308.2857
279.1895,308.4781
278.9459,308.464
278.7047,308.4513
278.5185,308.5065
278.3371,308.5739
278.1463,308.5463
278.146,308.1028
278.1481,307.6787
278.3745,307.037
278.607,306.4062
278.9608,305.6355
279.3201,305.1653
279.6789,304.6847
279.9607,304.409
280.2561,304.1365
280.5225,303.8094
280.748,303.4574
280.9744,303.1057
281.1108,302.9368
281.2502,302.7664
281.359,302.6017
281.4265,302.6169
281.4954,302.6336
281.5416,302.6637
281.5804,302.6881
281.6175,302.7505
281.6424,302.9254
281.6655,303.1075
281.7235,303.2097
281.7798,303.3167
281.8481,303.3181
281.903,303.4584
281.9635,303.592
282.0568,303.5984
282.1514,303.6056
282.247,303.5625
282.336,303.462
282.4346,303.3548
282.5472,303.1241
282.6505,302.8935
282.7575,302.688
282.8804,302.521
283.0038,302.3545
283.1158,302.1905
283.2242,302.0267
283.3441,301.9174
283.4579,301.7182
283.5745,301.5369
283.6793,301.4891
283.782,301.4413
283.8865,301.5383
283.9993,301.5746
284.103,301.6193
284.2047,301.7738
284.3221,301.8357
284.4511,301.861
284.5695,301.7458
284.6721,301.666
284.7676,301.6577
284.8443,301.8582
284.9176,302.0951
284.9916,302.3324
285.0629,302.5408
285.1144,302.6819
285.152,302.823
285.1855,302.9265
285.2062,303.0952
285.211,303.2718
285.2274,303.4727
285.2194,303.772
285.2027,304.0619
285.1977,304.322
285.203,304.5441
285.2008,304.8478
285.2114,304.9401
285.2242,304.9701
285.2393,305.0009
285.2519,304.8045
285.2639,304.6021
285.2754,304.3984
285.2738,304.2604
285.2724,304.1237
285.2825,303.9461
285.2921,303.7665
285.3041,303.5886
285.3179,303.534
285.3166,303.4959
285.3242,303.4525
285.3372,303.1483
285.3585,302.8545
285.3606,302.6775
285.3641,302.5058
285.3712,302.3846
285.3756,302.1855
285.3879,302.0285
285.3933,301.81
285.3976,301.5908
285.3745,301.3843
285.3391,301.1435
285.3021,300.8982
285.2868,300.5821
285.2729,300.2641
285.2555,300.0073
285.2374,299.9707
285.2179,299.9327
285.2003,299.8495
285.1853,299.7631
285.1681,299.8802
285.1597,300.0791
285.1432,300.2358
285.1405,300.4045
285.1359,300.5713
285.1604,300.698
285.2162,300.859
285.2851,301.0205
285.2624,301.3303
285.2374,301.6392
285.0505,302.1487
284.7998,302.7468
284.5713,303.3491
284.2773,304.0232
283.9852,304.6973
283.7173,305.4782
283.4703,306.1546
283.2187,306.8384
282.9693,307.5459
282.7194,308.2491
282.4571,308.6689
282.2001,309.0222
281.9435,309.381
281.767,309.3828
281.5907,309.3798
281.5801,308.9103
281.6046,308.3516
281.6303,307.7818
281.6499,307.0216
281.6773,306.2776
281.6899,305.42
281.7084,304.7394
281.7281,304.0369
281.7275,303.3002
281.7283,302.5565
281.7299,302.1812
281.7353,301.7796
281.7434,301.3937
281.7635,301.1861
281.8069,301.0086
281.8596,301.0451
281.9342,301.0463
282.0081,301.0304
282.1303,301.0872
282.2819,301.1545
282.4192,301.2449
282.5533,301.3212
282.6875,301.3856
282.781,301.5525
282.853,301.7529
282.9275,301.971
282.951,302.149
282.9757,302.3509
282.9739,302.6196
283.0149,302.7089
283.0621,302.8189
283.1613,302.851
283.261,302.9008
283.3851,303.1519
283.505,303.426
283.6242,303.702
283.7352,303.8241
283.8457,303.9751
283.9755,303.8364
284.0705,303.7737
284.1573,303.706
284.2442,303.6054
284.3331,303.5052
284.4102,303.4177
284.4575,303.3911
284.5042,303.3649
284.4857,303.4732
284.4666,303.5827
284.436,303.4467
284.4024,303.2849
284.3593,303.1291
284.2846,303.0054
284.1996,302.8851
284.0995,303.0286
284.0285,303.0295
283.9474,303.0285
283.8498,303.1732
283.7525,303.3165
283.6569,303.3709
283.5596,303.6763
283.4479,303.9771
283.3703,304.181
283.2861,304.3862
283.1997,304.5871
283.1378,304.8704
283.0762,305.153
283.0176,305.2108
282.9586,305.2631
282.8991,305.0661
282.8436,305.1846
282.7882,305.3087
282.7347,305.3913
282.6797,305.4638
282.5945,305.719
282.509,305.7177
282.4192,305.7098
282.299,305.7721
282.171,305.6197
282.039,305.4782
281.8593,305.2343
281.677,304.9995
281.5148,304.9866
281.3464,304.9741
281.1921,305.1778
281.0266,305.0118
280.854,304.8587
280.6813,304.7587
280.5027,304.6546
280.3699,304.437
280.2448,304.3686
280.1159,304.2982
280.0074,304.1936
279.9263,304.3311
279.8521,304.5401
279.8002,304.7744
279.7586,304.9084
279.7452,305.0876
279.7359,305.2624
279.7715,305.403
279.8159,305.627
279.9112,305.739
280.0269,305.7664
280.1255,305.7909
280.2092,305.817
280.2868,305.7625
280.3625,305.6248
280.3947,305.6188
280.4241,305.5804
280.4246,305.5237
280.3627,305.602
280.2906,305.7789
280.1572,305.9265
280.028,306.0784
279.8998,306.3799
279.7742,306.6673
279.6914,306.9077
279.5341,307.2779
279.3788,307.6454
279.2032,307.9882
279.0332,308.3354
278.8447,308.7343
278.7231,308.8631
278.6044,308.9903
278.5252,309.1689
278.506,309.2151
278.488,309.1705
278.5508,309.0883
278.5979,308.9955
278.6124,308.7559
278.6283,308.5132
278.5595,308.4015
278.576,308.2031
278.5952,307.9476
278.6379,307.6826
278.6809,307.4192
278.781,307.2037
278.8839,307.1431
278.9734,307.082
279.0596,306.894
279.1166,306.7022
279.165,306.6792
279.1711,306.6021
279.1815,306.5216
279.231,306.4868
279.302,306.558
279.3998,306.6298
279.4528,306.8234
279.4966,307.0654
279.5342,307.2978
279.5662,307.5298
279.5634,307.7453
279.5115,308.0334
279.4604,308.3215
279.4016,308.5972
279.3452,308.8697
279.2826,309.0953
279.1754,309.3842
279.0693,309.6727
278.9484,309.7744
278.8119,309.7685
278.6699,309.7296
278.5924,309.5124
278.5146,309.2898
278.4687,309.1187
278.4325,308.8852
278.4056,308.6411
278.4084,308.309
278.4116,307.9758
278.4434,307.737
278.489,307.5172
278.5461,307.2768
278.6336,306.9506
278.7269,306.6256
278.8424,306.5854
278.9688,306.4386
279.0905,306.3293
279.1858,306.3984
279.2802,306.4677
279.3273,306.5684
279.3491,306.7991
279.3731,307.0355
279.4107,307.2282
279.4478,307.4236
279.4751,307.2748
279.465,307.0471
279.4559,306.8366
279.4344,306.6364
279.4132,306.4109
279.3965,306.1014
279.3722,305.9172
279.3536,305.7305
279.3497,305.3968
279.3499,305.0525
279.37,304.6828
279.4081,304.1159
279.4464,303.5528
279.4731,303.0338
279.5106,302.5239
279.5583,302.3032
279.5955,302.1931
279.6346,302.0753
279.6816,301.9755
279.7315,301.8775
279.7833,301.781
279.8421,301.7741
279.8988,301.7536
279.939,301.8093
279.9775,301.8705
280.028,301.8148
280.099,301.8839
280.1699,301.9556
280.2422,301.9308
280.3143,301.9099
280.4049,302.0178
280.5096,302.0828
280.6191,302.145
280.7201,302.2321
280.8176,302.3205
280.9154,302.3715
280.9926,302.3255
281.0748,302.2802
281.1539,302.2742
281.2283,302.2737
281.2769,302.3557
281.2366,302.4846
281.202,302.6158
281.1526,302.858
281.1038,303.1001
281.0353,303.2216
280.9634,303.3069
280.8962,303.3932
280.8358,303.6696
280.7811,303.9457
280.7604,304.2317
280.7697,304.5099
280.7804,304.7928
280.8028,304.7797
280.8267,304.7487
280.8819,304.7261
281.0017,304.6433
281.1476,304.5497
281.3262,304.3613
281.5044,304.152
281.7021,303.988
281.9013,303.8753
282.1185,303.8091
282.3496,303.5224
282.5957,303.2326
282.8264,302.9269
283.0457,302.618
283.2696,302.2533
283.4803,302.1623
283.6943,302.0725
283.892,302.0079
284.0879,301.9423
284.2866,301.7999
284.4626,301.8068
284.6469,301.7188
284.8171,301.561
284.9863,301.4117
285.1502,301.1836
285.2888,301.0236
285.4173,300.8824
285.5262,300.7556
285.6385,300.6124
285.7505,300.6177
285.863,300.514
285.9748,300.416
286.0708,300.3598
286.1646,300.3101
286.2263,300.3588
286.2824,300.3997
286.3233,300.5384
286.3722,300.7284
286.4161,300.9197
286.4153,301.2256
286.354,301.6097
286.3002,301.9753
286.1469,302.3987
285.9882,302.8195
285.7974,303.2151
285.5764,303.5358
285.3575,303.8628
285.1439,304.1045
284.9299,304.3446
284.7312,304.5485
284.5518,304.8567
284.3727,305.1624
284.1781,305.4276
283.9831,305.6914
283.8331,305.837
283.7431,305.6182
283.6531,305.4093
283.6649,305.1609
283.676,304.9055
283.7115,304.5584
283.7625,304.3354
283.8145,304.1107
283.854,303.9332
283.8903,303.769
283.9207,303.5668
283.9301,303.3331
283.9398,303.0995
283.963,302.704
284.0051,302.3507
284.0343,302.0311
284.0654,301.9444
284.0958,301.8625
284.1342,301.8153
284.1816,301.7098
284.2372,301.6339
284.2886,301.6135
284.3402,301.5953
284.4063,301.4518
284.4745,301.3329
284.5351,301.2711
284.5994,301.0867
284.6627,300.9024
284.7201,300.8484
284.7766,300.8323
284.8296,300.8163
284.8817,300.8513
284.9341,300.8853
284.9816,300.8261
285.0274,300.7515
285.0726,300.6777
285.1189,300.6674
285.1662,300.6478
285.2016,300.6824
285.232,300.692
285.2512,300.7137
285.2427,300.8942
285.2336,301.0747
285.2054,301.2794
285.1565,301.3768
285.106,301.4702
285.0489,301.6034
284.9924,301.7307
284.9373,301.8843
284.8619,302.0333
284.7743,302.1771
284.6805,302.3344
284.5844,302.4892
284.4763,302.7388
284.3669,302.9777
284.2513,303.2104
284.1427,303.3483
284.0317,303.4878
283.9214,303.5825
283.8066,303.7561
283.6908,303.9299
283.5913,304.1332
283.4911,304.3417
283.3812,304.6045
283.2746,304.8883
283.1649,305.1729
283.0536,305.4151
282.9453,305.6579
282.8533,305.8272
282.7709,306.0343
282.6837,306.2354
282.6187,306.2183
282.5523,306.1534
282.4916,306.1345
282.4291,306.0393
282.3687,305.9413
282.288,305.7886
282.2091,305.6286
282.1369,305.4099
282.0929,305.0894
282.0477,304.775
282.01,304.4947
281.9801,304.2119
281.9499,303.8742
281.9066,303.4866
281.8633,303.0986
281.8086,302.7996
281.7563,302.5531
281.6891,302.305
281.6255,302.1172
281.5554,301.9301
281.4965,301.7524
281.4367,301.5739
281.3658,301.4829
281.2854,301.5482
281.1974,301.6147
281.1154,301.5403
281.04,301.4685
280.9712,301.5399
280.9112,301.6308
280.8609,301.7369
280.8192,301.9364
280.7767,302.1348
280.7607,302.409
280.7542,302.6457
280.7647,302.8604
280.7954,303.0285
280.823,303.1965
280.8504,303.3704
280.8779,303.5135
280.9134,303.6386
280.9301,303.8692
280.9631,304.0981
280.9886,304.2848
281.0109,304.4769
281.0005,304.6381
280.9845,304.8074
280.9779,304.9775
280.9543,305.177
280.9316,305.3743
280.8943,305.5642
280.857,305.8618
280.815,306.1641
280.817,306.3889
280.8178,306.6021
280.8602,306.8105
280.9345,306.93
281.021,307.059
281.0952,307.1041
281.1708,307.143
281.2631,307.0631
281.3807,306.9117
281.4925,306.7623
281.6201,306.3887
281.7542,306.0208
281.8734,305.6204
281.9803,305.1126
282.0826,304.5977
282.1164,304.0543
282.145,303.5259
282.1243,303.1296
282.1047,302.7043
282.0812,302.2875
282.1071,301.8621
282.133,301.4387
282.1947,301.1774
282.247,300.9622
282.3004,300.7543
282.3493,300.7018
282.386,300.6343
282.4272,300.6768
282.4675,300.7945
282.5067,300.913
282.5541,301.2167
282.5968,301.5214
282.6686,301.7462
282.7412,302.0121
282.8141,302.2906
282.8984,302.6002
282.9971,302.9129
283.0751,303.2061
283.1526,303.4861
283.2292,303.7592
283.3089,304.0718
283.3991,304.2768
283.4878,304.4149
283.5815,304.4799
283.674,304.5578
283.7467,304.5961
283.8206,304.6109
283.8752,304.612
283.9244,304.553
283.9738,304.4953
283.9965,304.4684
284.0075,304.3765
284.024,304.291
284.0529,304.25
284.0819,304.2154
284.116,304.1008
284.1724,304.1228
284.2318,304.1489
284.2939,304.2297
284.3546,304.3128
284.4117,304.3437
284.4577,304.3649
284.5068,304.391
284.5497,304.5843
284.587,304.7737
284.6157,304.8405
284.6432,305.0258
284.6666,305.2124
284.6743,305.3567
284.6765,305.4912
284.6764,305.6406
284.6553,305.7713
284.6346,305.9023
284.6217,305.925
284.6081,305.9482
284.6125,305.9529
284.6176,306.0264
284.6223,306.0999
284.6217,306.0775
284.6215,306.0565
284.6245,305.9924
284.6378,305.7964
284.6541,305.6003
284.6557,305.4223
284.6542,305.246
284.6245,305.1166
284.5799,305.0555
284.5372,304.997
284.4861,305.0566
284.4359,305.1154
284.3824,305.1328
284.3309,305.1625
284.2828,305.1896
284.2287,304.8517
284.1676,304.5093
284.1021,304.3444
284.0314,304.4518
283.9564,304.5784
283.898,304.6865
283.8412,304.8145
283.8165,304.7768
283.8135,304.7605
283.8102,304.7478
283.8144,304.7829
283.8133,304.8158
283.8114,304.9309
283.8091,305.028
283.8065,305.1285
283.8137,305.612
283.8236,306.103
283.8385,306.1944
283.8596,306.2016
283.888,306.2051
283.9147,306.1505
283.9386,306.0986
283.9399,306.1389
283.8347,306.2218
283.7245,306.2975
283.5917,306.3665
283.4566,306.4218
283.2798,306.4912
283.1021,306.4423
282.927,306.3912
282.7371,306.3211
282.5479,306.2516
282.3465,306.5349
282.14,306.7482
281.9322,306.9471
281.7035,307.2022
281.4767,307.4502
281.2849,307.6162
281.2112,307.5542
281.1475,307.491
281.0708,307.4232
280.9964,307.3577
280.9825,307.2205
280.9579,307.1865
280.9269,307.152
280.907,307.0474
280.8909,306.9397
280.8866,306.9269
280.8747,306.818
280.8629,306.7151
280.8936,306.5926
280.9245,306.4708
280.9282,306.4492
280.9896,306.4402
281.0522,306.4193
281.1355,306.4607
281.232,306.5044
281.3123,306.4716
281.4066,306.404
281.5025,306.343
281.595,306.3165
281.6954,306.3465
281.7691,306.2766
281.849,306.2124
281.9311,306.1473
281.9923,305.9569
282.0674,305.7864
282.1649,305.6141
282.1968,305.5233
282.245,305.4684
282.286,305.3148
282.3362,305.1615
282.4167,305.0352
282.504,304.9284
282.5435,304.8887
282.566,304.9088
282.5971,304.8795
282.597,304.8156
282.5971,304.803
282.5921,304.8191
282.5226,304.8521
282.4447,304.8615
282.3711,304.9574
282.2934,305.0515
282.1972,305.1425
282.1307,305.2404
282.0648,305.3374
281.9774,305.4315
281.8907,305.5262
281.864,305.5684
281.8781,305.5506
281.887,305.5363
281.923,305.5686
281.9614,305.6017
281.9957,305.5195
282.0921,305.47
282.1885,305.4216
282.2833,305.3937
282.3769,305.3691
282.4839,305.2186
282.5686,305.1803
282.6585,305.1452
282.7131,305.3155
282.7672,305.3875
282.8184,305.447
282.8527,305.6342
282.8865,305.8205
282.91,305.9543
282.9179,306.073
282.9208,305.959
282.9286,306.0239
282.9366,306.0801
282.9231,306.1232
282.9184,306.1588
282.9127,306.3082
282.9096,306.2897
282.9076,306.2589
282.9151,306.1106
282.9398,306.1005
282.9651,306.0979
282.9972,305.8464
283.0283,305.6024
283.076,305.5324
283.1309,305.1422
283.1853,305.0936
283.2238,304.8619
283.2632,304.6381
283.3019,304.4032
283.3521,304.1156
283.3969,303.8445
283.4341,303.5774
283.4712,303.3438
283.4971,303.2587
283.5323,303.1774
283.56,303.0891
283.6003,303.0918
283.6406,303.0926
283.6865,302.8045
283.7292,302.8383
283.7752,302.8684
283.8271,302.9185
283.8789,302.9734
283.9356,302.9355
283.9727,302.9456
284.0037,302.9417
284.0009,302.8651
283.9956,302.7754
284.0025,302.6758
283.9903,302.4821
283.9817,302.2824
283.9643,302.12
283.945,301.9577
283.9364,302.0565
283.928,302.0511
283.9224,302.0468
283.9284,302.0595
283.9355,302.0774
283.9505,302.065
283.9968,302.1107
284.0445,302.1667
284.1304,302.3308
284.2177,302.5003
284.303,302.5369
284.4157,302.6609
284.53,302.7892
284.6579,302.9438
284.7911,303.0928
284.9195,303.1509
285.0471,303.2926
285.1745,303.4419
285.2901,303.5273
285.409,303.616
285.5237,303.8091
285.6251,303.8933
285.7279,303.978
285.8409,304.0585
285.9566,304.1387
286.0606,304.1525
286.1245,304.1339
286.195,304.1041
286.2397,304.1898
286.2799,304.2686
286.3153,304.4028
286.3198,304.6093
286.3179,304.8129
286.3207,304.8521
286.3151,304.8822
286.3065,304.7896
286.3058,304.8226
286.3014,304.8732
286.295,304.787
286.2811,304.7175
286.2866,304.7074
286.313,304.7705
286.3283,304.8293
286.3424,304.7579
286.3509,304.6614
286.3627,304.4911
286.3804,304.2726
286.3987,304.046
286.3613,304.1515
286.3326,304.2528
286.2285,304.2865
286.1171,304.2474
285.8956,304.4831
285.6608,304.7325
285.4193,304.9869
285.1812,305.2146
284.9348,305.3786
284.7271,305.4425
284.5357,305.6742
284.3445,305.949
284.1598,306.1844
283.9731,306.4102
283.7956,306.615
283.6786,306.6946
283.5568,306.7814
283.5125,306.7286
283.468,306.6722
283.5379,306.3288
283.6151,305.9982
283.6969,305.6678
283.7617,305.3166
283.8275,304.9567
283.8719,304.6636
283.9109,304.1429
283.9478,303.6211
283.9792,303.1903
284.0134,302.7225
284.0385,302.2614
284.0663,301.9003
284.0978,301.5412
284.1281,301.3619
284.1549,301.1848
284.1792,301.0812
284.2204,301.0051
284.2624,300.9265
284.3059,300.905
284.3501,300.8856
284.3882,300.8307
284.4277,300.7341
284.4635,300.6359
284.5076,300.4659
284.5499,300.3295
284.5937,300.1772
284.6489,300.0493
284.7064,299.922
284.7552,299.8721
284.8037,299.8228
284.8608,299.7053
284.9133,299.605
284.9662,299.5044
285.0208,299.4748
285.0703,299.4453
285.1286,299.5168
285.1842,299.6624
285.2364,299.808
285.3035,299.9994
285.3689,300.1899
285.433,300.3443
285.4777,300.4558
285.5233,300.5685
285.5745,300.6846
285.6239,300.7982
285.6815,300.9494
285.744,301.0611
285.8063,301.1674
285.8675,301.1842
285.9248,301.2019
285.966,301.1491
285.9992,301.192
286.0323,301.2369
286.0422,301.2263
286.0435,301.3426
286.0392,301.5099
286.0318,301.6355
286.0233,301.7602
286.0229,301.9151
286.0235,302.1278
286.0176,302.3144
286.0303,302.4845
286.0429,302.6554
286.0501,302.8288
286.0564,303.0099
286.0617,303.213
286.0581,303.4251
286.0546,303.6361
286.0445,303.953
286.0474,304.1938
286.0508,304.4334
286.041,304.6874
286.0303,304.9343
286.0158,305.1508
285.9817,305.2965
285.9488,305.4436
285.9016,305.3962
285.8544,305.3506
285.8077,305.4198
285.7483,305.3385
285.689,305.2655
285.646,305.0954
285.6137,304.9169
285.5675,304.6186
285.5123,304.2622
285.45,303.9164
285.3857,303.6198
285.3182,303.3279
285.2488,303.1024
285.1956,302.8205
285.1404,302.5421
285.0746,302.5438
285.0081,302.5457
284.9424,302.3765
284.8955,302.4171
284.8507,302.4563
284.8309,302.5224
284.8127,302.5901
284.791,302.6882
284.7205,302.8819
284.6471,303.0744
284.5803,303.2003
284.5156,303.3257
284.3927,303.4858
284.2177,303.9431
284.0353,304.4066
283.8791,304.8217
283.7255,305.2321
283.5675,305.7034
283.3983,306.1053
283.2311,306.52
283.0255,306.9587
282.8202,307.3878
282.6207,307.8906
282.4641,308.2893
282.3047,308.6934
282.1304,309.119
281.9568,309.5517
281.7939,309.8852
281.7315,309.8275
281.6639,309.7659
281.6255,309.7473
281.581,309.7267
281.5831,309.6209
281.6635,309.5389
281.7394,309.4543
281.8347,309.3114
281.9315,309.1728
282.0179,308.9842
282.1262,308.8762
282.2318,308.767
282.361,308.7029
282.494,308.6382
282.658,308.6092
282.794,308.3337
282.929,308.0634
283.0343,307.7124
283.1412,307.3605
283.2063,307.2238
283.2301,307.1346
283.2583,307.0471
283.3088,306.9944
283.3422,306.9418
283.3917,306.8226
283.4694,306.6293
283.5457,306.4349
283.6327,305.8752
283.6891,305.316
283.7608,304.775
283.8164,304.877
283.8811,304.9808
283.9921,305.1213
284.1006,305.2624
284.2078,305.1604
284.3169,304.989
284.4246,304.8178
284.5158,304.6502
284.6076,304.484
284.6684,304.412
284.6432,304.2378
284.6147,304.0637
284.5785,304.1641
284.5465,304.2655
284.4974,304.2506
284.445,304.035
284.3956,303.8185
284.2948,303.678
284.1894,303.5347
284.0919,303.4774
284.0051,303.4541
283.9219,303.4313
283.8677,303.4296
283.814,303.4287
283.7749,303.3752
283.8224,303.455
283.8763,303.5325
283.942,303.649
284.0099,303.7646
284.0708,304.1307
284.1359,304.4509
284.2046,304.7723
284.273,305.0605
284.3396,305.3505
284.4116,305.558
284.4458,305.8016
284.4828,306.0515
284.494,306.0746
284.5041,306.1009
284.4596,306.3079
284.4063,306.5129
284.3543,306.707
284.2727,306.7161
284.1956,306.7168
284.1249,306.7125
284.0616,306.6476
283.9983,306.5879
283.9367,306.5587
283.8791,306.5204
283.8073,306.6351
283.747,306.7341
283.6857,306.8346
283.6443,307.0242
283.6035,307.2147
283.6075,307.2739
283.6082,307.3172
283.6093,307.3603
283.6243,307.2725
283.637,307.1772
283.6503,306.9729
283.6501,306.9144
283.6511,306.8523
283.6596,306.7122
283.6649,306.5745
283.6835,306.384
283.7187,306.1364
283.7488,305.883
283.7798,305.4328
283.8122,304.9915
283.8582,304.6386
283.9228,304.3232
283.9857,304.0012
284.0471,304.0727
284.1107,304.1466
284.1682,304.0109
284.2236,303.9101
284.2742,303.8069
284.3273,303.813
284.3768,303.8218
284.4458,303.8873
284.5208,304.0149
284.5654,304.1504
284.5636,304.6382
284.5636,305.1196
284.5331,305.4949
284.4866,305.7393
284.4338,305.9812
284.3843,306.2216
284.333,306.4624
284.2621,306.8022
284.1446,306.9015
284.0298,307.0074
283.6918,307.242
283.3526,307.4713
282.875,307.8363
282.3173,308.1171
281.7677,308.3962
281.1956,308.6512
280.6257,308.9053
280.0274,309.2539
279.4297,309.6194
278.8312,309.9848
278.188,310.3386
277.5376,310.6999
276.8807,311.0293
276.2571,311.6059
275.6303,312.1787
275.2625,312.5377
274.895,312.8972
274.6402,313.1336
274.4597,313.4101
274.2795,313.6882
274.1202,313.8029
273.9601,313.92
273.8167,313.9108
273.6765,313.9656
273.5432,313.9739
273.4534,313.9261
273.4127,313.8949
273.4716,313.9619
273.5393,313.9106
273.6494,313.9
273.7558,313.85
273.8955,313.8
274.02,313.7283
274.1663,313.6347
274.3115,313.5459
274.467,313.5717
274.6205,313.5919
274.8564,313.5777
275.0949,313.5624
275.3462,313.5916
275.6004,313.6064
275.8072,313.5514
275.9465,313.4611
276.0929,313.3818
276.1987,313.2686
276.2953,313.1584
276.3956,313.0466
276.4836,312.8964
276.5881,312.6513
276.6755,312.41
276.7615,312.2459
276.8469,312.0802
276.8633,312.0061
276.8917,312.002
276.9284,311.9987
276.9983,311.9632
277.065,311.979
277.1607,311.9543
277.2377,312.0081
277.3292,312.0647
277.429,312.0657
277.5326,312.0693
277.6714,312.0935
277.7924,312.1184
277.9166,312.1454
278.0172,312.1772
278.1178,312.2105
278.2273,312.2329
278.3251,312.1017
278.4234,311.972
278.4855,311.7903
278.547,311.6086
278.6209,311.4638
278.7269,311.2001
278.8333,310.9338
278.9846,310.6553
279.1331,310.3676
279.2746,310.0884
279.4186,309.864
279.5695,309.6378
279.7438,309.3344
279.9604,308.9886
280.188,308.6313
280.4226,308.323
280.6653,308.0178
280.9372,307.8829
281.2377,307.7119
281.5339,307.5377
281.8127,307.3986
282.0963,307.1953
282.3477,307.1411
282.5988,307.0873
282.8781,306.898
283.1357,306.755
283.3858,306.553
283.602,306.2729
283.7682,306.0377
283.9265,305.5424
284.0292,305.1046
284.1324,304.6717
284.1958,304.2281
284.2354,303.8335
284.2773,303.4701
284.3116,303.1151
284.3253,303.0644
284.3188,302.7537
284.3051,302.4415
284.2577,302.139
284.2088,301.8339
284.1857,301.7071
284.1572,301.7449
284.1264,301.8009
284.1018,301.9301
284.0844,302.0494
284.09,302.1179
284.0996,302.2022
284.1204,302.3821
284.123,302.4886
284.124,302.5927
284.1373,302.5094
284.1576,302.5402
284.1739,302.5639
284.1918,302.7139
284.2065,302.8627
284.1886,302.86
284.1809,302.8571
284.1692,302.8581
284.1493,303.0925
284.1267,303.3365
284.0945,303.5185
284.0571,303.6463
284.003,303.709
283.9329,303.8171
283.8645,303.9222
283.8038,303.9399
283.761,304.0623
283.7198,304.1781
283.6727,304.2898
283.6245,304.3993
283.5999,304.6871
283.5714,304.8648
283.548,305.0434
283.5506,305.0818
283.5635,305.1803
283.569,305.3929
283.6002,305.6051
283.6246,305.8182
283.6766,305.9805
283.7287,306.1398
283.8005,306.3484
283.8595,306.5771
283.9244,306.8042
283.9979,306.9921
284.074,307.1817
284.1485,307.198
284.2246,307.2572
284.3009,307.3039
284.3528,307.3749
284.4097,307.365
284.4672,307.367
284.5148,307.3214
284.5618,307.2697
284.6129,307.2701
284.6646,307.2708
284.7234,307.2621
284.7852,307.2428
284.8593,307.0922
284.9305,306.9663
285.0013,306.8294
285.0547,306.5915
285.1262,306.3412
285.1925,306.0915
285.2703,305.8497
285.3604,305.5321
285.4349,305.1949
285.4866,304.907
285.5374,304.6057
285.576,304.2903
285.6148,304.1503
285.6225,303.9824
285.6143,303.6804
285.5921,303.5072
285.5636,303.3947
285.571,303.224
285.5844,303.1942
285.6034,303.2034
285.6227,303.2077
285.6289,303.326
285.5097,303.6293
285.3891,303.9316
285.1258,304.324
284.8632,304.711
284.5938,305.215
284.3137,305.5446
284.0385,305.8636
283.8086,306.2318
283.5777,306.5897
283.3766,306.8213
283.1657,307.0678
282.9524,307.3124
282.7304,307.516
282.5082,307.7153
282.3133,307.7631
282.2369,307.5757
282.1703,307.3953
282.232,307.1154
282.2967,306.8421
282.3701,306.4353
282.4339,306.0348
282.4962,305.6247
282.5169,305.3375
282.5192,305.064
282.4834,304.7931
282.4185,304.5312
282.3495,304.271
282.2894,304.1236
282.2458,303.9732
282.1995,303.8573
282.1533,303.843
282.1055,303.8311
282.0823,303.7953
282.0701,303.757
282.0585,303.7886
282.0726,303.8085
282.086,303.8282
282.1064,303.7209
282.1273,303.6144
282.1481,303.5637
282.1677,303.5498
282.1913,303.534
282.231,303.3772
282.2696,303.2214
282.3209,303.1286
282.3594,303.0356
282.3988,302.9441
282.4427,302.8411
282.4778,302.7361
282.5115,302.5902
282.5406,302.5479
282.5641,302.5083
282.6136,302.4011
282.6617,302.295
282.7034,302.2561
282.7258,302.2308
282.7481,302.2051
282.7585,302.316
282.7594,302.426
282.7495,302.471
282.7429,302.5387
282.7269,302.6112
282.6808,302.716
282.6329,302.8232
282.5818,302.9937
282.5305,303.0267
282.4759,303.0555
282.3887,303.2546
282.3008,303.4496
282.1943,303.617
282.098,303.7828
282.0002,303.903
281.9108,303.9768
281.8171,304.0501
281.7409,304.1805
281.6666,304.3195
281.6035,304.4173
281.5642,304.5142
281.5272,304.6098
281.4875,304.6055
281.4509,304.6115
281.4156,304.6168
281.3823,304.6641
281.351,304.7115
281.2987,304.8735
281.241,305.0347
281.1844,305.2841
281.14,305.4713
281.1007,305.6522
281.0489,305.8826
281,306.1107
280.9405,306.3311
280.8779,306.433
280.8182,306.5483
280.7575,306.4624
280.7119,306.3835
280.6594,306.3369
280.6043,306.2151
280.5532,306.0951
280.5242,305.7888
280.4959,305.4853
280.4543,305.0946
280.4096,304.6993
280.3759,304.2674
280.3325,303.7775
280.2994,303.2904
280.2733,302.8252
280.2646,302.3989
280.2654,301.9688
280.2757,301.8362
280.2971,301.707
280.3296,301.5757
280.375,301.4912
280.4227,301.4057
280.4779,301.3425
280.5372,301.2806
280.6091,301.3873
280.7155,301.6076
280.8131,301.8572
280.8364,302.1348
280.8616,302.4129
280.7872,302.8656
280.559,303.4684
280.3329,304.074
280.063,304.7271
279.7943,305.3828
279.4986,306.0648
279.2652,306.7068
279.0346,307.3565
278.8818,307.9831
278.819,308.4816
278.7593,308.8618
278.7003,309.1399
278.6423,309.4285
278.6842,309.6476
278.7242,309.8142
278.8807,309.8262
279.1523,309.4729
279.4243,309.1196
279.6971,308.7002
280.029,308.2377
280.3752,307.7063
280.6613,307.1891
280.9484,306.6837
281.2295,306.0829
281.414,305.5539
281.5958,305.0233
281.742,304.5971
281.8896,304.1641
282.0148,303.8553
282.17,303.5523
282.3271,303.2703
282.5013,303.3238
282.6767,303.3722
282.862,303.3359
282.9939,303.3266
283.1245,303.323
283.2414,303.4031
283.3498,303.4673
283.3701,303.5694
283.3953,303.7998
283.4178,304.0259
283.4181,303.9806
283.4146,303.9237
283.3791,303.8756
283.3119,303.9264
283.2452,303.9743
283.1749,303.9273
283.0947,303.8879
283.03,303.9491
282.9686,303.9369
282.9087,303.9189
282.8873,303.8953
282.8631,303.8729
282.8478,303.9353
282.8311,303.8958
282.8146,303.8588
282.797,304.1321
282.7857,304.403
282.7956,304.4377
282.8161,304.4254
282.8235,304.4207
282.836,304.4253
282.847,304.43
282.8574,304.4209
282.8722,304.4241
282.8861,304.4267
282.8641,304.4667
282.8464,304.4721
282.8159,304.4507
282.7803,304.4691
282.7455,304.4811
282.7024,304.4162
282.6642,304.3531
282.6298,304.47
282.5684,304.5604
282.5097,304.6445
282.4468,304.7469
282.3886,304.8601
282.3311,304.9005
282.2636,304.9594
282.1962,305.0207
282.1071,305.0129
282.0114,305.0467
281.9216,305.0471
281.8084,305.1129
281.6963,305.1771
281.5673,305.1144
281.4397,305.0502
281.2537,305.062
281.0774,305.1175
280.8882,305.1443
280.6974,305.1049
280.4914,305.0683
280.283,305.0689
280.0787,305.102
279.8867,305.1302
279.7006,305.1404
279.5226,305.153
279.3222,305.1225
279.1505,304.9997
278.9715,304.8768
278.8329,304.5758
278.6968,304.2741
278.604,303.8303
278.5171,303.384
278.4407,303.0141
278.3647,302.8088
278.312,302.6033
278.2493,302.3784
278.1939,302.1795
278.1244,302.013
278.0732,301.9322
278.0227,301.8565
277.9817,301.8066
277.9429,301.7578
277.9387,301.7665
277.9407,302.0498
277.963,302.4271
278.0107,302.8063
278.0577,303.1861
278.103,303.5797
278.1617,303.7226
278.2107,303.8665
278.2643,304.0583
278.3195,304.2476
278.3654,304.436
278.3906,304.6081
278.4156,304.7829
278.4126,305.0507
278.4091,305.3148
278.3144,305.6802
278.202,306.2021
278.0672,306.6355
277.852,307.1377
277.6377,307.6343
277.4137,308.2591
277.1892,308.9287
276.9854,309.5927
276.7933,310.2953
276.6743,310.8688
276.5734,311.4565
276.4776,311.9446
276.3865,312.424
276.381,312.8645
276.3782,313.2927
276.5203,313.4359
276.7194,313.3146
276.9284,313.1994
277.2319,312.9349
277.5492,312.6911
277.87,312.1841
278.2674,311.7378
278.6764,311.2883
279.1638,310.6226
279.5811,310.0915
280.0579,309.3203
280.5621,308.3654
281.0685,307.4165
281.5464,306.5635
282.0079,305.7043
282.4273,304.9012
282.8188,304.1657
283.2139,303.3911
283.6213,302.6934
284.0312,301.984
284.4106,301.4244
284.7187,300.8828
285.03,300.3628
285.2698,300.0452
285.467,299.7158
285.6108,299.6226
285.6971,299.6832
285.7828,299.7792
285.8906,299.673
285.9598,299.4086
286.0426,299.2184
286.0413,299.5046
286.0399,299.8655
285.9282,299.9312
285.6973,300.0616
285.5005,300.0748
285.2793,300.1464
285.0615,300.2334
284.7849,300.2056
284.4789,300.1861
284.1773,300.1968
283.8103,300.1717
283.4477,300.1311
283.0817,300.2445
282.7021,300.4288
282.3125,300.632
281.9921,300.3729
281.6749,300.0729
281.3698,300.1554
281.1451,300.1537
280.918,300.1896
280.6852,300.2329
280.4557,300.2486
280.2669,300.3216
280.0855,300.384
279.9066,300.4547
279.7585,300.6207
279.5933,300.8021
279.4185,300.941
279.2636,301.0786
279.1053,301.2322
278.9599,301.3638
278.819,301.4921
278.7484,301.527
278.716,301.5505
278.6819,301.585
278.6729,301.5396
278.6726,301.4651
278.6893,301.476
278.7986,301.3853
278.9084,301.3198
279.0257,301.047
279.1535,300.7656
279.3108,300.4467
279.5093,300.0956
279.7108,299.7141
279.914,299.327
280.1217,299.0003
280.3332,298.6392
280.5199,298.2584
280.7126,297.8065
280.8777,297.5693
281.0726,297.259
281.2596,296.7893
281.3469,296.4379
281.436,296.0729
281.5117,295.9224
281.5862,295.7719
281.6319,295.7083
281.6492,295.6668
281.666,295.6274
281.6663,295.7681
281.6696,295.9107
281.6483,296.1543
281.618,296.56
281.5876,296.9661
281.575,297.2097
281.537,297.5293
281.488,297.8932
281.4382,298.2085
281.389,298.5302
281.3549,298.8199
281.3234,299.1011
281.2829,299.3342
281.2248,299.54
281.1673,299.7702
281.1207,299.8311
281.0717,299.9311
281.0326,299.9793
281.0133,299.9165
280.9799,299.805
280.9126,299.8129
280.8567,299.7427
280.8127,299.6358
280.7752,299.6132
280.6952,299.5439
280.5855,299.465
280.4582,299.2738
280.3434,299.1896
280.2365,299.0816
280.1332,298.9354
279.9875,298.8229
279.8467,298.6284
279.681,298.3865
279.5189,298.1538
279.3575,297.9854
279.2263,297.8674
279.0904,297.7812
278.946,297.6575
278.7921,297.6303
278.6877,297.627
278.6137,297.5383
278.5597,297.5728
278.5058,297.6041
278.4519,297.6399
278.3953,297.7849
278.3755,297.785
278.3502,297.9176
278.3497,298.1034
278.3487,298.2877
278.3624,298.3885
278.3748,298.4482
278.3866,298.5158
278.4257,298.6063
278.47,298.6237
278.5118,298.7255
278.5621,298.8622
278.6118,298.9575
278.665,298.9955
278.7145,299.0324
278.765,298.9979
278.8169,299.0741
278.8712,299.0119
278.9177,298.9685
278.9601,298.924
278.9959,298.9488
279.0336,298.9591
279.0682,298.9688
279.0897,299.084
279.1115,299.2005
279.1366,299.1086
279.1682,299.0704
279.2001,299.0326
279.2326,298.9798
279.2637,298.9261
279.2976,298.9694
279.3327,298.9763
279.3669,298.981
279.3843,298.9786
279.3986,298.9757
279.4219,298.9859
279.4171,299.0283
279.4111,299.0686
279.4125,299.0143
279.4184,298.9922
279.4218,299.0836
279.4042,299.0789
279.3868,299.0763
279.3776,299.1617
279.3703,299.3268
279.3541,299.4118
279.3518,299.4928
279.3487,299.571
279.3625,299.6254
279.3782,299.7105
279.39,299.7612
279.4236,299.7868
279.4559,299.8093
279.4843,299.8219
279.507,299.8351
279.5285,299.852
279.5518,299.8254
279.576,299.7924
279.5957,299.8116
279.6114,299.7171
279.6267,299.6157
279.6247,299.5648
279.623,299.5123
279.6186,299.5017
279.6129,299.446
279.6063,299.3917
279.5955,299.388
279.5848,299.3895
279.5707,299.3672
279.5506,299.3166
279.5315,299.2679
279.5097,299.2806
279.4927,299.2875
279.4718,299.2898
279.4615,299.2799
279.4497,299.2664
279.4415,299.3054
279.4371,299.3293
279.4474,299.2894
279.4588,299.307
279.4713,299.3331
279.4788,299.2641
279.488,299.1911
279.4893,299.1607
279.5011,299.1706
279.5124,299.1964
279.5238,299.4923
279.5321,299.7988
279.5485,299.9461
279.5594,300.1497
279.5692,300.3511
279.5869,300.5421
279.6064,300.6715
279.616,300.8104
279.6188,300.8883
279.622,300.9676
279.618,301.0585
279.614,301.1551
279.6302,301.3322
279.635,301.4557
279.6409,301.5808
279.6531,301.418
279.6652,301.2592
279.6702,301.1685
279.678,301.0612
279.6884,300.9576
279.6993,300.8698
279.7101,300.8202
279.7162,300.7172
279.7306,300.6589
279.7439,300.6131
279.7699,300.5236
279.7959,300.4301
279.8186,300.2491
279.851,300.1539
279.8833,300.0585
279.9248,299.8726
279.9673,299.6915
280.0239,299.5803
280.0798,299.4696
280.1378,299.367
280.1875,299.1843
280.239,299.0073
280.297,298.8988
280.3496,298.8543
280.3992,298.8064
280.4507,298.7299
280.5048,298.6999
280.5627,298.6561
280.6107,298.5436
280.6606,298.4279
280.6887,298.3951
280.7175,298.3562
280.7373,298.2871
280.7557,298.2249
280.7733,298.2162
280.8006,298.2482
280.8287,298.2886
280.8611,298.2871
280.8849,298.2217
280.9113,298.154
280.9292,298.1569
280.943,298.1208
280.9569,298.1046
280.9725,298.0943
280.9886,298.0684
281.0086,298.0952
281.0267,298.1217
281.0316,298.1208
281.0343,298.1233
281.0363,298.0987
281.0352,298.0421
281.0367,297.984
281.0337,298.002
281.0295,298.0157
281.0211,298.0401
281.0172,298.0926
281.0132,298.1448
281.0096,298.1472
281.0071,298.1464
281.0094,298.1743
281.0121,298.2161
281.0149,298.2686
281.0403,298.274
281.068,298.278
281.0914,298.2704
281.1099,298.2798
281.1281,298.2865
281.1395,298.2942
281.1509,298.2944
281.1619,298.2601
281.1719,298.2329
281.1819,298.1993
281.1848,298.2252
281.1827,298.2627
281.1749,298.2664
281.1654,298.2469
281.156,298.2173
281.1347,298.2778
281.1088,298.3188
281.0869,298.2849
281.0675,298.2999
281.0475,298.3223
281.0315,298.3085
281.0124,298.3374
280.9915,298.3855
280.9612,298.3786
280.9297,298.3743
280.9047,298.3556
280.8817,298.3909
280.8596,298.4141
280.8437,298.4212
280.8278,298.4257
280.8127,298.3914
280.8045,298.3215
280.7948,298.3082
280.7715,298.2846
280.7482,298.2639
280.7245,298.2646
280.7109,298.2389
280.6938,298.1962
280.6849,298.2011
280.6778,298.1962
280.6791,298.2048
280.6902,298.1537
280.6986,298.1012
280.7092,298.0566
280.7201,298.0063
280.7326,297.9195
280.7338,297.936
280.7344,297.9612
280.7689,297.9413
280.8027,297.9225
280.8367,297.893
280.8686,297.8773
280.9008,297.8473
280.9482,297.8674
281.0011,297.8928
281.0497,297.6382
281.1054,297.3308
281.1614,297.0208
281.2068,296.7437
281.2532,296.4557
281.2805,296.3394
281.31,296.2177
281.3405,296.0958
281.3541,295.9935
281.368,295.8907
281.3821,295.8268
281.4002,295.7285
281.4177,295.6191
281.4347,295.4631
281.4496,295.3081
281.474,295.3868
281.495,295.4731
281.5144,295.5622
281.5342,295.7208
281.5562,295.9849
281.5861,296.1468
281.6212,296.2536
281.6547,296.3453
281.6853,296.3695
281.7156,296.4017
281.7444,296.4463
281.7658,296.3622
281.7872,296.2918
281.7991,296.272
281.8098,296.2424
281.809,296.2224
281.7971,296.3323
281.7859,296.43
281.7875,296.4371
281.7897,296.3307
281.7942,296.234
281.7958,296.1213
281.7974,296.0121
281.7738,296.0226
281.7505,296.0252
281.7265,295.9922
281.6795,296.06
281.6325,296.1149
281.565,296.2572
281.499,296.3958
281.4254,296.6532
281.3409,296.8589
281.2566,297.0576
281.1426,297.3005
281.0269,297.5204
280.913,297.7334
280.7978,298.0344
280.6806,298.3355
280.5676,298.5781
280.4359,298.8673
280.3055,299.1418
280.1796,299.444
280.0564,299.7536
279.9535,300.0172
279.8621,300.1874
279.7795,300.2505
279.7161,300.2819
279.6503,300.324
279.6129,300.4379
279.577,300.5892
279.5437,300.7303
279.5176,300.7826
279.4949,300.8206
279.4938,300.8627
279.514,300.862
279.5276,300.8676
279.5512,300.8562
279.5768,300.8393
279.5943,300.8459
279.5987,300.9499
279.596,300.988
279.5896,301.0211
279.5837,301.0585
279.5679,301.0554
279.546,301.0441
279.5245,301.0714
279.5021,301.0901
279.4787,301.1162
279.4484,301.1393
279.4185,301.1596
279.3891,301.2352
279.357,301.303
279.3302,301.3774
279.3205,301.4021
279.3094,301.4249
279.3033,301.4901
279.2999,301.5753
279.2962,301.6387
279.3022,301.6263
279.3137,301.6188
279.3333,301.636
279.3529,301.659
279.3893,301.6148
279.4327,301.6128
279.4753,301.5928
279.524,301.5205
279.5707,301.4453
279.6141,301.408
279.6497,301.2687
279.6865,301.127
279.7232,301.0155
279.7542,300.8781
279.785,300.7212
279.8164,300.656
279.8469,300.5949
279.8658,300.5378
279.8862,300.4826
279.8943,300.4252
279.9037,300.3772
279.912,300.3414
279.9268,300.2938
279.9508,300.2176
279.9685,300.1068
279.9836,300.0984
280.0001,300.0942
280.0231,300.1159
280.0667,300.0377
280.1053,299.9695
280.1437,299.933
280.1829,299.8761
280.2207,299.7538
280.2596,299.6439
280.2972,299.5986
280.3449,299.5023
280.3926,299.4044
280.4319,299.3015
280.4716,299.2383
280.5102,299.1786
280.5462,299.1365
280.581,299.1114
280.609,299.0627
280.6164,299.1082
280.6232,299.1544
280.63,299.1124
280.6369,299.0694
280.6508,298.9987
280.6692,298.9716
280.6874,298.9377
280.6972,298.9808
280.7069,299.0059
280.7049,298.9737
280.7007,298.975
280.6972,298.9813
280.6993,298.9234
280.7031,298.8612
280.7073,298.8122
280.7101,298.7361
280.7125,298.6621
280.7135,298.6233
280.7137,298.5822
280.7065,298.577
280.6945,298.5623
280.6835,298.5549
280.667,298.6139
280.6506,298.6695
280.6436,298.676
280.6357,298.6421
280.6283,298.6115
280.616,298.6753
280.6034,298.7432
280.5943,298.7428
280.5938,298.8065
280.5921,298.8684
280.5977,298.9205
280.6052,298.9779
280.6165,299.0162
280.629,298.9976
280.6416,298.9799
280.6549,298.9169
280.6696,298.857
280.6873,298.8138
280.7037,298.733
280.7191,298.6646
280.7436,298.5674
280.7686,298.4735
280.7945,298.4901
280.8156,298.4293
280.8354,298.3565
280.8479,297.9231
280.8621,297.4973
280.8726,297.2752
280.8883,297.1058
280.9028,296.9556
280.9112,296.8124
280.9197,296.6638
280.9299,296.9279
280.9401,297.3257
280.9498,297.7328
280.9689,297.9351
280.9883,298.1272
280.9987,298.2074
281.012,298.2809
281.0252,298.3643
281.046,298.9096
281.0655,299.4398
281.0828,299.7234
281.0819,299.9599
281.0818,300.1824
281.0731,300.3888
281.0633,300.5835
281.0406,300.4091
281.0126,300.1908
280.9836,299.9696
280.9394,300.085
280.8818,300.2317
280.8261,300.467
280.7687,300.5571
280.7099,300.6276
280.6497,300.7147
280.5911,300.7931
280.5321,300.9289
280.4863,301.0819
280.439,301.149
280.4077,301.1709
280.376,301.5125
280.3547,301.8578
280.3391,302.203
280.3253,302.368
280.3082,302.3589
280.3033,302.2989
280.3021,302.175
280.3045,302.249
280.3203,302.2396
280.3332,302.1544
280.3487,302.0548
280.3625,301.892
280.377,301.7377
280.392,301.7194
280.4169,301.6855
280.4427,301.3225
280.4739,300.9836
280.5055,300.6326
280.535,300.3448
280.5587,300.0732
280.5833,299.8166
280.5927,299.6626
280.6035,299.5116
280.6085,299.4398
280.6081,299.3873
280.6101,299.31
280.6135,299.3508
280.6176,299.391
280.6109,299.3635
280.5709,299.3725
280.5312,299.3769
280.4934,299.3688
280.4577,299.3743
280.4254,299.4449
280.3983,299.4841
280.3711,299.5197
280.3605,299.5946
280.3489,299.6637
280.3324,299.6858
280.3209,299.7357
280.3083,299.7721
280.3,299.7559
280.2832,299.7486
280.279,299.7537
280.2868,299.8091
280.2946,299.8699
280.2982,299.9219
280.3003,299.9576
280.3009,299.9987
280.3011,300.0952
280.3014,300.1847
280.2968,300.1696
280.2913,300.2051
280.287,300.2504
280.2814,300.2904
280.2779,300.3391
280.2771,300.3534
280.2785,300.4413
280.2804,300.5368
280.2826,300.5021
280.2849,300.4742
280.2873,300.4726
280.2918,300.4449
280.2942,300.4157
280.2961,300.4145
280.299,300.4124
280.3014,300.3875
280.2951,300.396
280.2902,300.4164
280.2896,300.3813
280.2894,300.3593
280.2977,300.3839
280.3118,300.3474
280.3329,300.2995
280.3839,300.3232
280.4348,300.3423
280.5195,300.3189
280.5992,300.3462
280.6971,300.3811
280.8006,300.3831
280.9039,300.3792
281.0061,300.4427
281.089,300.3943
281.1717,300.3496
281.2335,300.2134
281.2975,300.0762
281.2813,299.8806
281.0585,299.88
280.8318,299.8902
280.4736,299.9272
280.117,299.9522
279.6796,300.1133
279.1234,300.3431
278.5692,300.5658
277.9479,300.9695
277.33,301.3404
276.6825,301.7246
276.0653,302.2505
275.4431,302.7468
274.8498,303.4185
274.259,304.1208
273.7515,304.9984
273.4991,305.5663
273.2491,306.1202
273.184,306.52
273.1902,306.9278
273.2596,307.2543
273.4954,307.4114
273.7319,307.5675
274.0621,307.6012
274.3882,307.563
274.761,307.3744
275.1468,307.0458
275.5328,306.6602
275.9088,306.3385
276.255,305.9747
276.6167,305.5743
276.9037,305.0716
277.1918,304.5502
277.3912,304.149
277.515,303.8072
277.6265,303.3318
277.6643,303.0208
277.704,302.6544
277.7079,302.4199
277.7132,302.2329
277.6907,302.1204
277.6429,302.1705
277.595,302.2072
277.5418,302.1586
277.5067,302.1265
277.4354,302.0794
277.3881,302.1981
277.3428,302.3164
277.3448,302.3258
277.3656,302.3992
277.3916,302.5785
277.4442,302.6813
277.4959,302.7494
277.616,302.7108
277.7803,302.6283
277.9426,302.6141
278.1005,302.5295
278.2576,302.4067
278.4156,302.3553
278.5976,302.2289
278.7701,302.1374
278.9252,301.9315
279.0816,301.735
279.2328,301.5817
279.3826,301.3664
279.5317,301.1465
279.696,300.9557
279.8614,300.7773
279.9761,300.594
280.0533,300.4715
280.1289,300.3477
280.21,300.2167
280.2936,300.0821
280.3593,299.9725
280.3762,299.9886
280.3925,299.9929
280.4016,299.9142
280.4171,299.8683
280.4046,299.9515
280.3823,300.0442
280.3603,300.1299
280.3111,300.2115
280.267,300.2961
280.2152,300.332
280.171,300.3904
280.1267,300.4696
280.0822,300.5228
280.0396,300.5626
280.0096,300.5308
279.9984,300.4388
279.9876,300.3801
279.9807,300.4249
279.9764,300.4759
279.9727,300.4424
279.9814,300.3909
279.9958,300.3525
280.0228,300.3582
280.0485,300.2645
280.0732,300.2468
280.0992,300.1673
280.1283,300.0915
280.1634,300.0674
280.2004,300.0315
280.2262,300.029
280.2359,300.08
280.2284,300.1287
280.213,300.106
280.1969,300.0754
280.1588,300.1332
280.0645,300.1932
279.9746,300.2617
279.811,300.4513
279.6569,300.7242
279.5039,300.9717
279.3364,301.3181
279.1846,301.6672
278.9885,302.0044
278.7992,302.3454
278.5861,302.6606
278.3181,303.0009
278.0812,303.3528
277.8607,303.705
277.4123,304.2426
276.9436,304.8012
276.5142,305.3459
276.0349,305.955
275.672,306.3755
275.3152,306.817
274.9951,307.2617
274.6887,307.568
274.4099,307.7202
274.2199,307.9104
274.0244,308.0001
273.8953,308.2002
273.8945,308.2534
273.8882,308.2705
273.8949,308.3077
274.1188,308.1496
274.3878,307.9729
274.6561,307.8044
275.0009,307.5876
275.3423,307.3777
275.6882,307.1626
276.0025,307.0255
276.3259,306.8845
276.6435,306.84
276.9547,306.8234
277.2671,306.8096
277.5641,306.7344
277.7918,306.7553
278.0093,306.7182
278.2164,306.7737
278.4226,306.8268
278.626,306.8463
278.826,306.866
278.9765,306.8487
279.0492,306.9201
279.1225,306.9951
279.1183,307.1036
279.1087,307.2148
279.0607,307.3597
278.9659,307.4725
278.8594,307.5948
278.6923,307.815
278.525,308.0381
278.3648,308.3545
278.1822,308.485
277.9986,308.6253
277.7861,308.7191
277.5758,308.8022
277.3747,308.9679
277.1941,309.0965
277.0112,309.2241
276.8839,309.2764
276.7598,309.3398
276.6065,309.2729
276.4486,309.1641
276.2895,309.0672
276.1425,308.8649
275.9992,308.6668
275.8478,308.4993
275.6957,308.561
275.5448,308.6191
275.3876,308.6992
275.2359,308.7878
275.099,308.7739
274.9977,308.6266
274.8971,308.4734
274.8024,308.4159
274.707,308.2199
274.6423,308.1531
274.5602,308.1168
274.4784,308.0807
274.373,308.882
274.3082,309.2777
274.2431,309.6153
274.1958,309.7935
274.1493,309.9718
274.1382,310.1088
274.2279,310.132
274.3002,310.1532
274.4239,310.1934
274.5515,310.2424
274.7232,310.2874
274.931,310.3191
275.1418,310.3563
275.424,310.5173
275.7107,310.6841
276.0238,309.8559
276.2842,309.3876
276.5463,308.9184
276.8091,308.4466
277.0739,307.9667
277.3052,307.461
277.4146,307.1599
277.5302,306.8617
277.5791,306.5779
277.6383,306.3053
277.6513,305.9931
277.6852,305.8236
277.72,305.6542
277.6983,305.3535
277.6849,305.0551
277.6608,304.8433
277.6628,304.6253
277.6643,304.4191
277.6611,304.3149
277.6619,304.2085
277.6573,304.4481
277.673,304.699
277.6915,304.9438
277.6969,305.2377
277.7089,305.529
277.7429,305.8486
277.765,306.1305
277.787,306.4297
277.8123,306.7495
277.8403,307.0797
277.8731,307.5284
277.9132,308.0201
277.9562,308.5138
277.9956,308.4983
278.0352,308.4816
278.0609,308.1842
278.1065,307.6075
278.1542,307.0356
278.1935,306.523
278.2329,306.0094
278.2635,305.5929
278.2841,305.1771
278.305,304.7551
278.3419,304.3043
278.3777,303.8575
278.4266,303.4009
278.471,303.0368
278.524,302.6625
278.5739,302.7047
278.6248,302.7478
278.6653,302.7456
278.6607,302.9789
278.6682,303.2116
278.6834,303.3447
278.7011,303.4814
278.7157,303.4934
278.7386,303.539
278.7626,303.5794
278.8286,303.614
278.8952,303.6453
278.9691,303.7129
279.0743,303.619
279.1863,303.5263
279.3306,303.4417
279.4749,303.3512
279.6913,303.3473
279.9434,303.3213
280.2031,303.2954
280.5413,303.3352
280.8849,303.3408
281.2361,303.3044
281.6108,303.3537
281.9891,303.3945
282.3274,303.4442
282.6658,303.4958
283.0212,303.4697
283.3406,303.5754
283.6606,303.6828
283.9406,303.8988
284.2238,304.1246
284.4861,304.1179
284.7336,304.0148
284.9824,303.9129
285.1591,303.8611
285.3233,303.8343
285.4794,303.7579
285.6056,303.5829
285.7311,303.4125
285.8538,303.4078
285.9662,303.4072
286.0539,303.3203
286.131,303.2045
286.1975,303.0889
286.2465,302.9958
286.2822,302.9012
286.2772,302.8911
286.2441,303.0243
286.1791,303.1455
286.1153,303.1336
286.035,303.121
285.959,303.2191
285.904,303.2854
285.8463,303.334
285.7882,303.4115
285.7328,303.4807
285.6841,303.3974
285.7058,303.2725
285.7338,303.1525
285.7165,303.0834
285.6985,303.0141
285.6439,303.2662
285.3616,303.7218
285.0807,304.1815
284.6488,304.6172
284.2117,305.0555
283.7486,305.5255
283.2567,306.039
282.754,306.6609
282.2511,306.9971
281.7466,307.3196
281.2925,307.9069
280.7875,308.4008
280.2834,308.8889
279.8521,309.1541
279.421,309.4224
279.0652,309.4329
278.9584,309.1513
278.8726,308.8446
279.0345,308.5369
279.1935,308.2375
279.4077,307.8066
279.6254,307.3753
279.8717,306.8825
280.1453,306.5724
280.4223,306.263
280.6477,305.8748
280.8768,305.5941
281.1422,305.3738
281.3977,305.1633
281.6649,304.9521
281.9069,304.8782
282.1499,304.8026
282.3867,304.6663
282.5205,304.7188
282.6602,304.7807
282.7689,304.792
282.8788,304.817
282.995,304.8443
283.0849,304.8281
283.1715,304.8044
283.2788,304.9049
283.3865,305.0048
283.473,304.9203
283.5583,304.8476
283.6462,304.7749
283.7279,304.6451
283.8092,304.5147
283.8801,304.5467
283.9588,304.4288
284.0354,304.3125
284.1057,304.2469
284.1764,304.1812
284.2352,304.1005
284.2931,304.0207
284.3505,303.9448
284.3756,303.8511
284.4009,303.7655
284.4023,303.8438
284.3909,303.8453
284.3793,303.8457
284.3879,303.8399
284.3983,303.8341
284.4189,303.7743
284.4308,303.8524
284.4417,303.93
284.4519,303.9538
284.4705,303.9774
284.4904,303.9639
284.4947,303.978
284.4991,303.9932
284.5065,303.8643
284.5125,303.8435
284.5291,303.7805
284.5442,303.7575
284.5593,303.7364
284.5468,303.6759
284.5384,303.6259
284.5288,303.5492
284.5068,303.3391
284.4838,303.1277
284.4655,302.9568
284.45,303.2135
284.4341,303.4915
284.4181,303.695
284.4033,303.903
284.3943,304.0842
284.3893,303.9624
284.3849,303.8411
284.3822,303.9574
284.3802,304.0605
284.3821,304.288
284.3896,304.4648
284.3965,304.6276
284.4008,304.819
284.405,305.0118
284.4104,305.2595
284.4075,305.0896
284.4049,304.9159
284.3737,304.7852
284.3428,304.6526
284.3013,304.6289
284.2595,304.8212
284.2184,305.0175
284.1625,304.9904
284.1107,304.9628
284.0627,304.9266
284.0289,304.8829
283.9947,304.8372
283.9798,304.7934
283.9756,304.7491
283.9778,304.7288
283.9873,304.6564
283.9954,304.5835
284.0461,304.4968
284.0977,304.411
284.1531,304.3502
284.2092,304.1717
284.2905,303.9931
284.367,303.9246
284.4446,303.8548
284.5275,303.6494
284.6064,303.5012
284.6821,303.3535
284.7613,303.2322
284.8404,303.1103
284.9109,302.9523
284.9921,302.8553
285.0668,302.7579
285.1253,302.4376
285.1883,302.1027
285.2242,301.9293
285.256,301.802
285.2835,301.6673
285.3102,301.4956
285.3358,301.3188
285.3499,301.1978
285.3524,301.0082
285.3494,300.8124
285.3332,300.6579
285.3158,300.5069
285.284,300.373
285.2396,300.2091
285.1911,300.0483
285.1337,300.1365
285.076,300.2203
285.0446,300.1479
285.0155,300.1717
284.9827,300.1978
284.9392,300.229
284.8755,300.2624
284.8026,300.3703
284.7386,300.5501
284.6618,300.7276
284.5925,301.0795
284.4951,301.4344
284.4148,301.8423
284.3142,302.3412
284.1981,302.8358
284.0265,303.5084
283.8501,304.1601
283.5573,304.8651
283.1603,305.7975
282.7594,306.7325
282.3528,307.789
281.9449,308.8463
281.4811,309.8701
281.0105,310.8678
280.5697,311.8691
280.2025,312.4846
279.8374,313.0962
279.46,313.7126
279.1024,314.231
278.7616,314.6499
278.493,314.9382
278.2293,315.2304
278.0745,315.3607
278.0283,315.2251
277.9863,314.7506
277.9904,314.1799
278.0189,313.6365
278.1022,313.062
278.19,312.4954
278.2164,311.9348
278.2003,311.5715
278.1853,311.2052
278.1527,310.7683
278.118,310.3314
278.0692,310.0997
277.9828,309.7318
277.9022,309.3644
277.8306,309.1203
277.7596,309.1118
277.686,309.4418
277.5878,309.7682
277.4754,310.0656
277.3717,310.3863
277.2826,310.7061
277.2425,310.9755
277.1884,311.0022
277.1464,311.0309
277.1552,311.1078
277.1741,311.1868
277.1935,311.117
277.2733,311.1305
277.3557,311.1411
277.4623,311.0592
277.5818,310.7416
277.7301,310.3741
277.8815,310.0228
278.0344,309.6651
278.2058,309.4169
278.3778,309.1705
278.5084,309.0403
278.7198,309.0782
278.9842,309.1323
279.2294,309.1391
279.4757,309.1427
279.7329,309.1843
279.9528,309.2109
280.1749,309.2359
280.3757,309.4775
280.5769,309.7133
280.754,309.9364
280.9265,310.204
281.0981,310.4725
281.2419,310.6096
281.3845,310.7475
281.5231,310.7802
281.5965,310.8856
281.6207,310.9787
281.6493,310.9417
281.6668,310.6016
281.6759,310.2688
281.6941,309.9509
281.7128,309.6364
281.7484,309.2415
281.8008,308.7407
281.8661,308.3052
281.9472,307.8568
282.0289,307.389
282.0951,306.9652
282.154,306.5441
282.2104,306.1588
282.2623,305.7054
282.3157,305.2531
282.3414,305.0199
282.3713,305.1235
282.4027,305.2202
282.421,305.2832
282.4385,305.3562
282.4192,305.3557
282.3403,305.5073
282.2655,305.6583
282.2135,305.8909
282.1605,306.1247
282.093,306.2934
282.0215,306.51
281.9487,306.7266
281.8743,306.9631
281.8005,307.1995
281.7408,307.4428
281.6687,307.6317
281.5976,307.8215
281.4892,308.1902
281.3811,308.552
281.2715,308.9324
281.2039,309.2964
281.1356,309.6667
281.0489,309.4545
280.9598,309.2384
280.8916,309.0237
280.8156,308.75
280.7395,308.5182
280.6387,308.2708
280.5447,308.0073
280.4605,307.9158
280.3745,307.5772
280.2895,307.257
280.2202,306.6657
280.1494,306.0712
280.1028,305.3985
280.0699,304.7968
280.0347,304.1817
280.0508,304.001
280.0861,303.8206
280.1429,303.6735
280.2095,303.5035
280.2693,303.3223
280.3495,303.1948
280.4381,303.0027
280.504,302.5545
280.5817,302.8302
280.65,303.1045
280.6853,303.5988
280.7207,304.0963
280.7003,304.3874
280.6538,304.5796
280.6017,304.7702
280.4752,305.0188
280.3323,305.2719
280.1527,305.3517
279.9038,305.5396
279.6559,305.7203
279.383,305.8809
279.1015,306.1189
278.7817,306.3999
278.4476,306.2077
278.1482,305.9492
277.8679,305.7008
277.5887,305.4547
277.3424,305.4504
277.1156,305.4565
276.9392,305.4549
276.8121,305.3857
276.6828,305.3159
276.6234,305.4188
276.664,305.3849
276.7075,305.353
276.8058,305.3466
276.9056,305.3416
277.0073,305.256
277.1095,305.1679
277.1939,305.1466
277.3135,305.0827
277.4359,305.0181
277.5694,305.2951
277.7047,305.5705
277.7915,305.756
277.8856,306.2005
277.9773,306.6482
278.0253,307.1056
278.0498,307.6145
278.0633,308.0692
278.0304,308.4522
278.0004,308.8418
277.9856,309.2003
277.9726,309.5531
277.94,309.5292
277.9281,309.5409
277.9482,309.4924
277.9838,309.1133
278.0219,308.7311
278.0654,308.4184
278.0386,307.9801
278.025,307.5318
278.0059,307.1214
277.9909,306.7133
277.9517,306.3516
277.88,306.0567
277.8078,305.7612
277.7422,305.6645
277.6795,305.5667
277.6628,305.8022
277.6439,305.9453
277.6057,306.1516
277.6023,306.2999
277.6006,306.447
277.6856,306.6811
277.8734,306.7556
278.0744,306.8307
278.3063,306.7969
278.5696,306.7554
278.8682,306.7177
279.2324,306.6957
279.6004,306.6735
280.0069,306.3697
280.4069,306.0652
280.7561,305.8932
281.0568,305.6695
281.3599,305.4461
281.6444,305.081
281.9336,304.7161
282.1331,304.3451
282.2964,303.9592
282.4631,303.5739
282.6089,303.3028
282.7189,303.0393
282.8164,302.7853
282.9035,302.4945
282.9907,302.2034
283.0434,302.0614
283.0896,301.9193
283.1187,301.6614
283.1438,301.4354
283.1691,301.2092
283.1838,301.1945
283.198,301.1806
283.2112,301.1357
283.2238,301.1751
283.2291,301.2131
283.225,301.0769
283.204,300.982
283.1984,300.8768
283.1807,300.7759
283.1632,300.6757
283.1681,300.7073
283.1729,300.7986
283.1975,300.8919
283.2321,301.0442
283.2676,301.1957
283.2899,301.2967
283.3012,301.4056
283.3233,301.4893
283.355,301.6483
283.3857,301.8057
283.4009,302.0611
283.4243,302.2074
283.446,302.3521
283.4706,302.5506
283.4953,302.7492
283.5045,302.8279
283.5016,302.8546
283.5007,302.884
283.4974,302.9463
283.4931,303.0114
283.4916,303.0402
283.4955,303.1722
283.4974,303.3033
283.5039,303.3009
283.51,303.2968
283.5708,303.2646
283.6306,303.3324
283.691,303.4008
283.7491,303.4042
283.8058,303.4085
283.8652,303.462
283.9189,303.5153
283.9726,303.5688
284.0365,303.5404
284.0986,303.5118
284.1666,303.5582
284.2286,303.5212
284.2906,303.4853
284.3557,303.4597
284.4233,303.4337
284.4595,303.5056
284.5128,303.5497
284.5651,303.5939
284.6177,303.6083
284.6704,303.648
284.7152,303.6349
284.7575,303.5748
284.8007,303.5153
284.8247,303.4568
284.8607,303.4065
284.8871,303.3551
284.9249,303.3276
284.9649,303.2965
284.995,303.2489
285.0256,303.2014
285.0564,303.1052
285.0735,303.0421
285.0946,302.9796
285.1313,302.9158
285.1624,302.8284
285.1856,302.7533
285.2184,302.7272
285.2464,302.7018
285.2732,302.7517
285.2874,302.7923
285.3105,302.7248
285.3308,302.5394
285.3485,302.3548
285.3658,302.2334
285.3946,302.1122
285.4118,302.0829
285.4254,302.054
285.4464,302.0248
285.4536,302.0382
285.4577,302.0495
285.4668,302.0219
285.4687,302.0029
285.4751,301.9852
285.4957,301.9077
285.516,301.833
285.5201,301.9223
285.5234,302.0829
285.5427,302.2109
285.5709,302.3239
285.5987,302.4368
285.6356,302.4731
285.6646,302.4661
285.6443,302.5204
285.5696,302.6149
285.4896,302.7118
285.3215,302.9192
285.0999,303.1418
284.8786,303.364
284.6444,303.6357
284.4147,303.906
284.1942,304.1282
283.967,304.35
283.7294,304.5867
283.4822,304.7874
283.2156,304.9893
282.955,305.2085
282.7035,305.4276
282.4994,305.361
282.353,305.271
282.2128,305.1819
282.1567,304.9503
282.1557,304.6814
282.1562,304.4254
282.1653,304.1633
282.1736,303.8928
282.1847,303.7038
282.1992,303.5119
282.2426,303.3993
282.2933,303.1443
282.3753,302.8922
282.4578,302.6243
282.5495,302.3563
282.6593,302.338
282.7741,302.527
282.8892,302.7178
283.0045,302.9372
283.1236,303.1476
283.2408,303.3025
283.3497,303.4173
283.4596,303.5318
283.5752,303.5563
283.6884,303.5822
283.7928,303.4352
283.8851,303.4314
283.9496,303.4265
284.0031,303.3626
284.055,303.2976
284.0964,303.2024
284.1266,302.9316
284.1577,302.6618
284.1707,302.4109
284.1795,302.1603
284.1985,301.9613
284.2148,301.9318
284.231,301.9026
284.2312,301.8529
284.2304,301.8046
284.2257,301.7733
284.225,301.7865
284.2244,301.7998
284.2314,301.8799
284.2396,301.896
284.2493,301.9091
284.2604,302.0496
284.2725,302.1894
284.2765,302.4137
284.2827,302.6262
284.2829,302.8356
284.2756,302.8818
284.2693,302.9287
284.2539,303.0288
284.2399,303.0824
284.2221,303.2285
284.1922,303.4565
284.1612,303.6831
284.1269,303.8337
284.099,304.084
284.0731,304.335
284.0478,304.4299
284.0218,304.5244
283.9863,304.4404
283.9575,304.4964
283.9305,304.5534
283.9069,304.6068
283.8835,304.6604
283.8609,304.7484
283.8354,304.8524
283.8115,304.9566
283.7848,304.9256
283.7577,304.8938
283.7324,304.8893
283.7063,305.0068
283.6799,305.1237
283.6534,305.0826
283.6257,305.0404
283.6074,305.125
283.5854,305.0671
283.5641,305.008
283.5383,304.9395
283.5164,304.8653
283.4973,304.7528
283.4827,304.699
283.4712,304.6437
283.4589,304.4771
283.448,304.3097
283.4346,304.2529
283.4253,304.0287
283.4165,303.8055
283.4128,303.7158
283.4143,303.6271
283.3986,303.5384
283.3903,303.3961
283.3824,303.2542
283.3699,303.2052
283.3584,303.1573
283.3475,303.0251
283.336,302.8749
283.323,302.7249
283.306,302.7232
283.2883,302.722
283.2785,303.1793
283.2667,303.3237
283.2565,303.4688
283.2467,303.5298
283.2352,303.5898
283.2452,303.6006
283.2469,303.6349
283.2488,303.6737
283.2469,303.6812
283.2348,303.6932
283.2187,303.6516
283.2021,303.5501
283.1845,303.4476
283.1703,303.3574
283.1491,303.2673
283.1251,302.7513
283.1006,302.5616
283.0795,302.372
283.0546,302.3932
283.027,302.4138
283.0003,302.5513
282.972,302.7362
282.9531,302.74
282.9265,302.6992
282.8788,302.6305
282.8244,302.6759
282.7711,302.7742
282.6049,302.8784
282.4,303.0679
282.1754,303.2566
281.8794,303.3448
281.5831,303.4275
281.1834,303.6191
280.7334,303.7429
280.2402,303.8594
279.7506,303.8861
279.2612,303.9133
278.7861,304.0702
278.3642,304.2458
277.9514,304.4491
277.634,305.2972
277.3172,306.1403
277.1807,306.7875
277.2127,307.3562
277.2466,307.9244
277.4319,308.0461
277.6414,308.1719
277.9468,308.2024
278.3295,308.1474
278.7536,308.0974
279.2092,308.0471
279.6715,308.0032
280.1604,307.8844
280.6054,307.7913
281.0547,307.698
281.4113,306.9347
281.7699,306.1711
282.0679,305.6418
282.2237,305.1655
282.38,304.6856
282.4483,304.5951
282.4928,304.5012
282.5878,304.424
282.6642,304.3643
282.7477,304.3059
282.8308,304.2422
282.9225,304.1804
282.9557,304.2114
282.9918,304.1678
283.0291,304.1317
283.0929,304.1654
283.1638,304.2055
283.2101,304.2361
283.259,304.1932
283.3033,304.1488
283.3538,304.3051
283.3994,304.4593
283.3425,304.6573
283.2431,304.759
283.1436,304.8607
283.0356,305.0652
282.9255,305.0873
282.8279,305.1314
282.7247,305.3941
282.6215,305.6589
282.5137,305.8759
282.4255,306.1232
282.3426,306.3447
282.2826,306.5713
282.2231,306.799
282.1745,306.8135
282.125,306.8155
282.1438,306.7572
282.1692,306.7509
282.1957,306.7426
282.2133,306.6758
282.2454,306.7132
282.2781,306.7508
282.2748,306.802
282.2728,306.8538
282.2081,306.9233
282.1498,306.8854
282.0912,306.8456
281.9712,306.8694
281.8521,306.8946
281.7166,307.0723
281.5735,307.005
281.4351,306.9622
281.3122,307.1507
281.1906,307.3472
281.058,307.5536
280.8257,307.629
280.5966,307.7335
280.3628,307.7578
280.1243,307.7579
279.8905,307.8887
279.6273,308.0999
279.3674,308.347
279.1401,308.489
278.9113,308.6706
278.6841,308.3902
278.4536,308.3155
278.2231,308.2479
278.0139,308.0829
277.8123,307.9244
277.6275,307.6309
277.5669,307.7332
277.5088,307.8101
277.4962,307.6867
277.4938,307.5837
277.5372,307.4333
277.6021,307.2185
277.6696,306.9803
277.745,306.8092
277.837,306.3772
277.9239,306.3181
278.0139,306.3476
278.1028,306.3896
278.1752,306.4491
278.2457,306.528
278.313,306.7193
278.3675,306.7001
278.41,306.6896
278.4396,306.779
278.4608,306.8599
278.4833,306.9216
278.4605,307.1039
278.4457,307.2938
278.4015,307.4829
278.3436,307.9252
278.2711,308.4845
278.2037,308.6078
278.1425,308.7352
278.0769,308.784
278.012,308.8249
277.938,308.9253
277.8405,309.0122
277.73,308.7389
277.6405,308.4916
277.5525,308.2491
277.4846,307.922
277.4752,307.4243
277.4702,306.9023
277.5223,306.4489
277.5741,305.9734
277.6735,305.3911
277.7694,305.2199
277.8976,305.3172
278.061,305.2956
278.2371,305.2733
278.4363,305.2278
278.6618,305.1955
278.8998,305.5256
279.1313,305.7935
279.3766,306.0587
279.5893,306.4715
279.7662,306.9569
279.943,307.5479
280.076,308.0334
280.2102,308.5183
280.3206,309.0341
280.4413,309.5506
280.5439,309.7535
280.64,309.9493
280.7411,310.1458
280.8323,310.2262
280.8974,310.2892
280.9522,310.2651
280.9825,310.2296
281.0069,310.1951
281.0352,310.0579
281.0593,309.9202
281.0797,309.6832
281.1161,309.4736
281.1511,309.2637
281.1893,309.0275
281.2204,308.791
281.2577,308.5478
281.3032,308.3913
281.3474,308.234
281.39,308.2093
281.4331,308.1849
281.4838,308.2131
281.5211,308.2857
281.5587,308.3589
281.564,308.4771
281.5704,308.5935
281.5401,308.7106
281.4498,308.812
281.3586,308.9147
281.2126,309.0453
281.0632,309.1756
280.8941,309.3259
280.804,309.2799
280.7157,309.2328
280.6771,309.1197
280.6399,309.0087
280.5974,308.8596
280.5815,308.7038
280.5675,308.551
280.5974,308.3476
280.6129,308.1517
280.6734,307.9424
280.7903,307.7148
280.9104,307.4881
281.0782,307.2325
281.2448,306.9357
281.4248,306.6691
281.5147,306.529
281.6063,306.3897
281.6278,306.3017
281.6355,306.2739
281.6497,306.3187
281.6581,306.27
281.6675,306.2241
281.6574,306.3714
281.6514,306.3436
281.6495,306.3191
281.6234,306.3488
281.599,306.3753
281.565,306.41
281.5628,306.4736
281.5632,306.5487
281.5596,306.4307
281.5552,306.3107
281.574,306.1627
281.6026,306.0114
281.638,305.8745
281.6595,305.9192
281.6764,305.9568
281.7059,305.8793
281.7396,305.9124
281.7675,305.9431
281.7869,305.7354
281.8041,305.5279
281.8227,305.2603
281.8266,305.0262
281.8232,304.786
281.8338,304.8895
281.8451,305.0028
281.8522,305.0537
281.8584,304.8948
281.8648,304.7213
281.8695,304.4083
281.871,304.0961
281.8773,303.7593
281.8978,303.5584
281.9169,303.3583
281.9347,303.7767
281.9524,304.2067
281.977,304.515
282.007,304.6943
282.049,304.8757
282.0927,304.9062
282.1384,304.8839
282.1834,304.9183
282.2484,305.102
282.3055,305.2973
282.3993,305.5628
282.4917,305.8393
282.5831,305.9898
282.6605,306.0957
282.7335,306.1907
282.8788,305.8268
283.0233,305.4598
283.1694,305.243
283.3423,305.1356
283.5159,305.0297
283.6934,304.9135
283.8676,304.8466
284.0492,304.7624
284.2122,304.5817
284.3767,304.3994
284.5165,304.1663
284.6703,303.9332
284.8274,303.8174
284.989,303.6993
285.1517,303.5795
285.2581,303.4961
285.3572,303.4111
285.4587,303.3784
285.5322,303.3376
285.6128,303.2823
285.6915,303.1689
285.7778,303.0479
285.8572,302.9919
285.9352,303.0338
286.0309,302.9997
286.1164,303.007
286.187,302.9869
286.2471,302.9186
286.3008,302.8224
286.3545,302.7944
286.401,302.791
286.4432,302.789
286.4652,302.7614
286.4881,302.7305
286.5136,302.7097
286.5233,302.7759
286.5266,302.8409
286.5366,302.8571
286.5504,302.8681
286.5428,302.955
286.5479,303.0663
286.5575,303.2088
286.5642,303.3228
286.5704,303.4365
286.574,303.4893
286.5675,303.5227
286.5621,303.5515
286.5727,303.5649
286.5832,303.5806
286.5989,303.6378
286.623,303.6804
286.6467,303.7154
286.6667,303.7066
286.6861,303.7017
286.7058,303.7291
286.7234,303.7458
286.7417,303.7601
286.7704,303.758
286.8002,303.7461
286.8333,303.7281
286.8626,303.7942
286.8909,303.863
286.9135,303.9179
286.9368,303.9771
286.9496,304.0053
286.9652,304.0409
286.9808,304.0754
286.9973,304.1534
287.0137,304.2321
287.0298,304.266
287.0442,304.2731
287.0576,304.2799
287.0677,304.2757
287.0826,304.305
287.0984,304.3344
287.1025,304.3237
287.1064,304.3168
287.0909,304.3228
287.0739,304.3936
287.0586,304.4607
287.0375,304.4688
287.0163,304.4739
286.9801,304.4172
286.9431,304.4098
286.9015,304.42
286.8081,304.3846
286.7159,304.3508
286.6175,304.3705
286.5063,304.4067
286.3937,304.4447
286.2787,304.4561
286.1638,304.4684
286.0691,304.4138
285.9788,304.3177
285.8862,304.2208
285.7639,304.285
285.6404,304.3458
285.5279,304.4887
285.4857,304.5387
285.4476,304.5904
285.3918,304.7211
285.3365,304.851
285.2351,305.0436
284.9781,305.2892
284.7246,305.5331
284.4554,305.7936
284.1863,306.0534
283.9226,306.3913
283.6608,306.7026
283.4075,307.0149
283.2145,307.1808
283.0219,307.3463
282.8258,307.459
282.5553,307.5143
282.2851,307.5702
282.0635,307.5415
281.8412,307.5135
281.693,307.4733
281.7166,307.2384
281.7406,307.002
281.7908,306.8486
281.8442,306.6961
281.8959,306.3279
281.9547,306.1235
282.0145,305.9192
282.0656,305.7479
282.1753,305.576
282.3016,305.394
282.4346,305.342
282.5675,305.2907
282.6784,304.9604
282.8037,305.0266
282.9104,305.0499
283.0253,305.1065
283.1408,305.1605
283.2589,305.1014
283.3708,305.0127
283.4816,305.1642
283.5839,304.8959
283.6872,304.6587
283.7867,304.5207
283.8865,304.3807
283.9619,304.2729
284.0317,304.1067
284.0995,303.9445
284.1556,304.1459
284.2001,303.942
284.2394,303.7402
284.2502,303.6576
284.2608,303.574
284.2614,303.4586
284.2639,303.3607
284.2744,303.2572
284.2883,303.3634
284.3047,303.4608
284.3123,303.4798
284.3232,303.4985
284.3569,303.5528
284.421,303.5562
284.4856,303.5598
284.5599,303.4905
284.6347,303.4885
284.7001,303.4953
284.7722,303.3852
284.8333,303.2769
284.8902,303.2421
284.9411,303.2066
284.9783,303.2224
285.0155,303.2365
285.029,303.2288
285.035,303.3169
285.0391,303.3943
285.0239,303.4232
284.9774,303.5362
284.9203,303.6041
284.8042,303.7872
284.6877,303.9023
284.5596,304.0445
284.4323,304.2415
284.3156,304.394
284.2023,304.7027
284.09,305.0137
283.9538,305.2907
283.8142,305.5499
283.6889,305.8365
283.5406,306.0833
283.3957,306.3302
283.2395,306.7161
283.0913,307.0986
282.9474,307.6337
282.8344,307.9807
282.7261,308.3065
282.6073,308.6836
282.4898,309.0464
282.3503,309.4521
282.1995,309.6646
282.0518,309.8835
281.9119,310.0692
281.7721,310.2891
281.6205,310.074
281.4842,309.8013
281.3518,309.5269
281.2173,309.177
281.0908,308.8163
280.9621,308.3503
280.8569,307.9484
280.7457,307.5434
280.652,307.0895
280.5641,306.6431
280.4725,306.0963
280.3964,305.4991
280.327,304.9041
280.2644,304.3133
280.1993,303.7264
280.1533,303.6366
280.1088,303.5664
280.065,303.4989
280.0577,303.5119
280.0587,303.5266
280.0768,303.7665
280.0746,303.8806
280.0703,303.9751
279.9963,304.1846
279.9229,304.3952
279.8274,304.879
279.5832,305.5959
279.34,306.3084
278.9817,307.1885
278.5743,308.1735
278.1674,309.1072
277.7595,310.0578
277.3539,311.0162
277.0173,311.7792
276.7357,312.4784
276.4409,312.9448
276.2011,313.5257
275.9623,314.1118
275.8118,314.5695
275.7527,314.8789
275.7158,315.0205
275.8825,314.8877
276.0493,314.7481
276.3862,314.2751
276.787,313.6317
277.1888,312.989
277.6228,312.2448
278.0574,311.5092
278.465,310.7771
278.8256,310.0829
279.1888,309.3847
279.5314,308.7316
279.8739,308.0808
280.1944,307.4931
280.4381,307.0479
280.6872,306.6135
280.8743,306.2499
281.072,305.8929
281.1977,305.6285
281.2964,305.4327
281.3845,305.2464
281.4477,305.1129
281.5187,304.9686
281.5311,304.8877
281.5559,304.7888
281.5839,304.6877
281.6224,304.6784
281.6613,304.6754
281.7171,304.7491
281.7758,304.8076
281.8345,304.8691
281.9661,304.8159
282.0926,304.7717
282.2382,304.7098
282.3933,304.6988
282.554,304.6855
282.718,304.7089
282.8811,304.7347
283.0381,304.8152
283.1687,304.88
283.3,304.9457
283.3868,304.9576
283.4532,305.0349
283.5077,304.986
283.5527,304.9225
283.6029,304.8598
283.5677,304.8981
283.521,304.9363
283.4648,305.0293
283.3968,305.0816
283.3297,305.1347
283.2538,305.2816
283.1747,305.4223
283.0934,305.4413
283.0278,305.5237
282.9735,305.6333
282.9466,305.691
282.9456,305.6816
282.9342,305.64
282.9279,305.6413
282.9296,305.6889
282.9533,305.7127
282.9911,305.7383
283.0186,305.8962
283.0614,306.0413
283.1073,306.1642
283.1198,306.2389
283.1245,306.333
283.1503,306.5061
283.1674,306.6094
283.17,306.6864
283.1491,306.8833
283.1259,307.0835
283.1169,307.3233
283.0892,307.5069
283.0576,307.6411
283.0008,307.7923
282.9442,307.9305
282.8918,308.0156
282.838,308.0824
282.7788,308.1315
282.7444,308.1642
282.713,308.1595
282.6817,308.12
282.6504,308.1595
282.626,307.7777
282.6194,307.3369
282.6203,306.8802
282.626,306.4442
282.6433,306.0405
282.6555,305.7156
282.6912,305.3582
282.732,304.9768
282.7825,304.5755
282.8315,304.1777
282.8944,303.905
282.9084,303.5833
282.9136,303.2599
282.8661,303.0167
282.8191,302.7898
282.7581,303.085
282.6175,303.4055
282.4741,303.7252
282.2715,304.0894
282.0677,304.4491
281.8401,304.7983
281.4496,305.3281
281.0329,305.8616
280.5482,306.4688
280.0574,307.071
279.5454,307.546
279.123,308.0134
278.7028,308.4799
278.324,308.8851
277.9402,309.2897
277.6095,309.5464
277.4093,309.7088
277.2099,309.8705
277.1396,309.9412
277.067,310.0161
277.0359,309.9808
277.125,309.8444
277.2147,309.7088
277.3673,309.5415
277.5424,309.4006
277.7253,309.3108
277.8777,309.2202
278.0314,309.1295
278.1893,309.0391
278.36,308.9375
278.4762,308.884
278.5776,308.9467
278.68,309.014
278.6954,309.1745
278.6679,309.3754
278.6175,309.6117
278.5818,309.8073
278.5462,310.004
278.5174,310.2064
278.48,310.19
278.4414,310.1763
278.3822,310.2067
278.3241,310.2346
278.2888,310.2525
278.2454,310.2339
278.2197,310.2169
278.17,310.0916
278.1216,309.9642
278.1078,309.8889
278.1219,309.7592
278.1383,309.6255
278.1559,309.4133
278.1827,309.1989
278.1587,309.0369
278.1329,309.0406
278.1076,309.0453
278.0625,309.0108
278.0228,308.9794
277.9534,308.9866
277.8797,309.051
277.8099,309.1125
277.7749,309.0876
277.7473,309.0594
277.7577,308.983
277.8459,308.8306
277.9337,308.6774
278.0741,308.6427
278.2166,308.6101
278.4444,308.4222
278.673,308.2676
278.9023,308.1128
279.188,307.9604
279.4752,307.8103
279.8104,307.5354
280.151,307.2406
280.5,306.9477
280.8236,306.7837
281.1443,306.5698
281.4347,306.3168
281.6786,306.177
281.9256,306.0355
282.1441,305.852
282.3586,305.6744
282.5378,305.5529
282.7017,305.4987
282.8667,305.4449
282.9986,305.4236
283.1198,305.4001
283.2109,305.2363
283.2934,304.9604
283.3756,304.6798
283.4469,304.3506
283.5179,304.0597
283.5779,303.7329
283.6412,303.4106
283.7049,303.0864
283.746,302.7742
283.7871,302.4642
283.8279,302.1493
283.871,301.8084
283.9065,301.4682
283.9338,301.068
283.9501,300.6514
283.9632,300.4651
283.9648,300.4374
283.962,300.4141
283.9639,300.417
283.9554,300.7915
283.9616,301.2755
283.9527,301.735
283.9424,302.1947
283.9438,302.3507
283.9411,302.5079
283.9457,302.7999
283.9402,303.0526
283.9287,303.214
283.9091,303.4189
283.8811,303.623
283.8525,303.8228
283.8247,304.0032
283.801,304.3352
283.7756,304.5861
283.7499,304.4684
283.7231,304.2343
283.7,304.0103
283.67,303.8464
283.6503,303.9711
283.6337,304.0981
283.6205,304.0122
283.6031,303.9319
283.6047,304.0044
283.6357,304.0264
283.678,304.0597
283.7503,304.045
283.8234,304.0296
283.9014,303.903
283.9958,303.843
284.0948,303.7782
284.1979,303.8346
284.3018,303.8892
284.4153,303.8318
284.5301,303.812
284.65,303.7887
284.7601,303.8776
284.8787,303.9626
284.9847,303.9391
285.0714,303.8795
285.1594,303.8232
285.2194,303.8167
285.2795,303.8098
285.3298,303.7356
285.3644,303.7047
285.4049,303.6729
285.4371,303.5913
285.4689,303.5048
285.4919,303.5159
285.4965,303.2495
285.5022,302.9842
285.4872,302.7595
285.4719,302.5358
285.4475,302.3572
285.428,302.2958
285.4083,302.2356
285.3962,302.1204
285.3864,302.0116
285.3827,302.007
285.3817,302.0503
285.3815,302.0946
285.3902,302.3081
285.4089,302.3242
285.4301,302.2965
285.3852,302.5996
285.3415,302.8994
285.247,303.2102
285.0034,303.657
284.7606,304.0927
284.4951,304.4738
284.2299,304.8566
283.9553,305.3297
283.6994,305.7281
283.4393,306.046
283.1982,306.286
282.9561,306.5246
282.7406,306.5235
282.5386,306.7412
282.338,306.9592
282.1967,307.0324
282.0555,307.1063
281.9774,307.135
282.0472,306.9704
282.1177,306.8065
282.217,306.6373
282.3175,306.4683
282.4399,306.247
282.5423,306.0523
282.6437,305.8571
282.7216,305.7448
282.8282,305.6324
282.9129,305.5556
282.9904,305.4375
283.0723,305.3191
283.1604,305.2479
283.2479,305.1765
283.3298,305.0679
283.4107,305.0789
283.4888,305.0904
283.5581,305.0211
283.6282,304.9519
283.6815,304.7798
283.7447,304.7203
283.8009,304.6617
283.8638,304.551
283.9262,304.4407
283.9693,304.3347
283.9871,304.3043
284.0048,304.2731
284.0165,304.1799
284.0287,304.0858
284.0383,304.0556
284.0468,303.9535
284.0544,303.8493
284.0431,303.878
284.0284,303.9071
284.0012,304.0631
283.9592,304.1178
283.913,304.1725
283.8562,304.1981
283.7991,304.2144
283.744,304.2412
283.6955,304.2143
283.6495,304.1857
283.6011,304.3069
283.5594,304.4364
283.5231,304.5065
283.4976,304.6344
283.4731,304.7616
283.451,304.7802
283.4258,304.799
283.4214,304.8681
283.4485,304.9496
283.4742,305.0305
283.5174,305.1008
283.5615,305.179
283.5978,305.2689
283.6507,305.4868
283.7075,305.7034
283.7559,305.894
283.8018,306.0782
283.8671,306.2774
283.9205,306.428
283.9728,306.5481
284.0423,306.7558
284.1098,306.9623
284.1768,307.1227
284.2096,307.3068
284.2318,307.5267
284.2179,307.758
284.2052,307.9912
284.1623,308.3147
284.1123,308.5041
284.067,308.6136
284.0179,308.743
283.9798,308.8752
283.9183,308.9657
283.8692,309.0621
283.8151,309.147
283.7495,309.1765
283.6801,309.1786
283.601,309.1706
283.5143,308.6355
283.4399,308.0618
283.3622,307.6819
283.2863,307.3002
283.2461,306.9479
283.2039,306.5938
283.1558,306.369
283.1204,305.7939
283.0749,305.344
283.0324,304.9173
282.9904,304.3409
282.9415,303.8114
282.8973,303.4408
282.8586,303.1069
282.8119,302.8195
282.7714,303.0855
282.7324,303.3072
282.6938,303.3032
282.657,303.4258
282.6148,303.425
282.5723,303.4245
282.5282,303.6037
282.4846,303.6819
282.4533,303.6318
282.4235,303.7848
282.3945,304.0838
282.363,304.5753
282.2667,304.7704
282.1758,304.9756
282.0797,305.2201
281.9591,305.5747
281.8367,305.9742
281.7025,306.4848
281.5752,306.8766
281.4582,306.9745
281.3405,307.0893
281.1918,306.9951
281.0553,307.2685
280.9296,307.5389
280.7988,307.7915
280.6676,308.0527
280.5481,308.0901
280.5243,308.2
280.5031,308.3102
280.5422,308.3407
280.6029,308.2711
280.6947,308.1014
280.8411,307.8316
280.9875,307.5635
281.1266,307.5589
281.2664,307.5556
281.4634,307.5082
281.6588,307.3704
281.8552,307.2441
282.0969,307.0857
282.339,306.9189
282.5864,306.8283
282.8134,306.8311
283.0495,306.8261
283.2548,306.741
283.4768,306.5704
283.6664,306.5056
283.8107,306.5299
283.9539,306.5551
284.1112,306.5333
284.2706,306.4661
284.382,306.4236
284.4796,306.5688
284.5774,306.7003
284.6468,306.6923
284.7086,306.7613
284.7671,306.7986
284.8013,306.7961
284.8345,306.79
284.8373,306.79
284.8262,306.8975
284.815,307.0018
284.7993,306.9937
284.7847,306.9878
284.7329,307.037
284.657,307.1158
284.5794,307.2002
284.4898,307.3129
284.4002,307.4318
284.3041,307.4934
284.2013,307.4836
284.095,307.4892
283.9959,307.4757
283.8989,307.4796
283.8049,307.5127
283.7031,307.5779
283.5981,307.6364
283.4873,307.7439
283.3755,307.8589
283.27,307.9908
283.1784,308.0301
283.0966,308.0558
283.009,308.0607
282.9139,308.0667
282.8086,308.169
282.6873,308.4023
282.5671,308.6324
282.4741,308.8351
282.3851,309.0255
282.2997,309.0037
282.2236,309.1437
282.1478,309.2744
282.1091,309.2007
282.0717,309.1281
282.0787,308.9617
282.1,308.7685
282.1191,308.5761
282.158,308.3443
282.2,308.1137
282.2504,308.0032
282.3372,307.6384
282.4251,307.2749
282.501,307.0478
282.581,306.6803
282.6596,306.4974
282.7346,306.2006
282.8143,305.9054
282.8918,305.8697
282.9755,305.8345
283.023,305.7562
283.075,305.81
283.1261,305.8639
283.1707,305.9926
283.227,306.1218
283.2832,306.0462
283.3263,306.1259
283.3683,306.2055
283.4134,306.2324
283.455,306.3974
283.4975,306.5286
283.5493,306.4089
283.5971,306.2921
283.6281,306.1273
283.6576,305.9657
283.6854,305.9953
283.6956,305.9941
283.7019,305.9944
283.6984,305.8796
283.6959,305.7635
283.6863,305.7847
283.6933,305.7426
283.6963,305.7
283.6666,305.7241
283.6276,305.7467
283.5857,305.8032
283.5344,306.0571
283.4883,306.3133
283.4422,306.5168
283.3738,306.7237
283.3034,306.9213
283.2364,307.1516
283.1646,307.3818
283.0652,307.5854
282.9593,307.7866
282.7739,307.6794
282.5787,307.6001
282.3491,307.627
282.0638,307.7298
281.784,307.8315
281.4798,308.0781
281.1841,308.2985
280.8674,308.5456
280.5087,308.895
280.1459,309.2507
279.7986,309.6559
279.4515,310.0629
279.0845,310.4111
278.7255,310.7484
278.3671,311.0891
278.0972,311.6552
277.8359,312.2245
277.595,312.7088
277.4489,312.9738
277.3082,313.2302
277.1751,313.3703
277.0468,313.5089
276.9665,313.4532
276.92,313.239
276.8874,313.0122
276.8527,312.7811
276.8308,312.558
276.8686,312.4008
276.9308,312.2806
276.9951,312.1573
277.0357,311.9612
277.0721,311.7658
277.1227,311.6472
277.1462,311.5601
277.1884,311.4724
277.2523,311.443
277.3185,311.4135
277.3462,311.5125
277.3893,311.6983
277.4333,311.884
277.4664,311.9813
277.5088,311.9232
277.521,311.8578
277.5836,311.7792
277.6571,311.7018
277.7383,311.6762
277.819,311.6501
277.8953,311.5034
277.9381,311.3756
277.9799,311.2451
278.0245,311.2075
278.0744,311.1718
278.1183,311.1128
278.0638,311.1887
278.0107,311.2634
277.882,311.3185
277.7567,311.5289
277.5876,311.7564
277.3482,311.9811
277.1091,312.2075
276.8932,312.3959
276.7086,312.6305
276.5321,312.8857
276.4029,313.1309
276.2734,313.3799
276.2549,313.3568
276.2853,313.2601
276.3252,313.2092
276.5421,312.9649
276.7589,312.715
277.0858,312.4439
277.4625,312.0874
277.8881,311.7149
278.3415,311.2837
278.7969,310.8554
279.2376,310.4688
279.6588,310.0176
280.0811,309.5694
280.4952,309.1953
280.9088,308.8259
281.2365,308.4998
281.5417,308.1898
281.8474,307.877
282.0757,307.5461
282.3045,307.215
282.4916,306.7313
282.6039,306.4389
282.716,306.1446
282.8225,305.9442
282.9283,305.7443
283.0143,305.5002
283.0822,305.277
283.1489,305.0531
283.2137,304.7373
283.2807,304.4191
283.347,304.1651
283.3941,303.8994
283.4414,303.6328
283.4774,303.5043
283.5175,303.3758
283.5457,303.379
283.5713,303.2884
283.5967,303.1971
283.6101,303.3463
283.6185,303.4957
283.6352,303.6973
283.6504,303.8184
283.6652,303.9397
283.6825,304.1388
283.7022,304.3505
283.7165,304.5629
283.7277,304.8429
283.7316,305.1245
283.7437,305.4056
283.7585,305.6749
283.7758,305.9711
283.7981,306.1815
283.821,306.3911
283.8326,306.2951
283.8432,306.1989
283.8618,306.0693
283.8701,306.0597
283.8802,306.0499
283.8852,305.9037
283.8836,305.7447
283.8933,305.6841
283.9043,305.6328
283.9162,305.5821
283.9343,305.4865
283.9486,305.4021
283.9801,305.2679
284.025,305.2336
284.0688,305.201
284.1286,305.2032
284.2094,305.1363
284.3172,305.0653
284.4326,304.9685
284.5573,304.8739
284.6898,304.8294
284.8282,304.7854
284.9799,304.6604
285.1273,304.5242
285.284,304.3549
285.4306,304.1801
285.5823,304.0163
285.7139,303.9079
285.8295,303.7745
285.9458,303.6364
286.0643,303.5466
286.1623,303.526
286.2276,303.4529
286.2897,303.3638
286.3434,303.3257
286.3966,303.3091
286.4449,303.2911
286.4688,303.2566
286.4926,303.2216
286.5238,303.1501
286.5501,303.1543
286.5732,303.144
286.5982,303.1143
286.6225,303.085
286.6505,303.0627
286.6749,302.9339
286.7005,302.8069
286.7172,302.7501
286.7339,302.7055
286.7441,302.6098
286.7544,302.5532
286.7512,302.4948
286.7271,302.4025
286.7057,302.3058
286.6644,302.2881
286.6337,302.2115
286.6011,302.1382
286.557,302.1608
286.5101,302.1752
286.4623,302.1682
286.4114,302.1728
286.3581,302.1756
286.3204,302.2039
286.2812,302.2208
286.2615,302.2561
286.1246,302.4073
285.988,302.5574
285.716,302.8608
285.4443,303.1634
285.0472,303.5681
284.6114,304.0041
284.1805,304.4383
283.7814,304.7905
283.3795,305.1428
282.9843,305.505
282.607,305.9157
282.228,306.3248
281.8535,306.68
281.4794,307.0344
281.1259,307.3445
280.9125,307.4536
280.7001,307.5613
280.6248,307.5695
280.55,307.5774
280.642,307.396
280.7661,307.1446
280.8902,306.8935
281.0076,306.5552
281.1409,306.1684
281.2709,305.7841
281.4323,305.5093
281.5938,305.2413
281.7772,304.9542
281.9811,304.614
282.1584,304.3036
282.3315,304.1572
282.5034,304.006
282.6857,303.8764
282.8583,303.7281
282.9973,303.6579
283.128,303.6404
283.2596,303.6241
283.323,303.8232
283.3551,304.0011
283.3878,304.1781
283.3788,304.2855
283.3687,304.3933
283.3551,304.4443
283.3236,304.5984
283.2929,304.7454
283.2447,304.8031
283.1971,304.8584
283.1573,304.865
283.1207,304.8798
283.0836,304.895
283.0639,304.9032
283.0402,304.9117
283.0685,304.7491
283.1011,304.6993
283.1334,304.65
283.1694,304.6211
283.1933,304.5847
283.2076,304.6397
283.2293,304.7158
283.2514,304.7946
283.2705,304.779
283.2875,304.7545
283.2862,304.7846
283.2676,304.8424
283.2493,304.9024
283.2254,305.0007
283.2005,305.0973
283.1767,305.1904
283.1376,305.3265
283.0971,305.4705
283.0682,305.5596
283.0394,305.652
283.0191,305.7606
282.995,305.7637
282.9689,305.757
282.9922,305.8922
283.0249,306.0631
283.0569,306.2118
283.1027,306.2734
283.1412,306.3333
283.1937,306.3028
283.24,306.2761
283.2901,306.3668
283.3836,306.3395
283.4783,306.3157
283.5542,306.3102
283.6344,306.3023
283.7169,306.2318
283.8005,306.2383
283.8843,306.2456
283.9333,306.2642
283.9637,306.2531
284.0118,306.2344
284.0582,306.3991
284.1045,306.5511
284.1347,306.5935
284.1662,306.6356
284.1985,306.6496
284.2035,306.6914
284.2126,306.7458
284.2248,306.7934
284.2445,306.8784
284.2568,307.0306
284.2755,307.1432
284.3113,307.2869
284.3333,307.3361
284.3618,307.3871
284.3696,307.5335
284.3797,307.2494
284.39,306.9694
284.403,306.8937
284.4194,306.8183
284.4271,306.64
284.4322,306.4617
284.4439,306.2511
284.4575,306.0041
284.4675,305.7303
284.4931,305.4363
284.5211,305.1423
284.5454,304.8552
284.5759,304.5741
284.6054,304.2922
284.6393,303.9535
284.6698,303.8964
284.6954,304.0514
284.722,303.946
284.7479,303.8423
284.763,303.805
284.7824,303.7683
284.7896,303.5304
284.791,303.4665
284.7907,303.2961
284.772,303.1311
284.7524,302.9699
284.7383,302.7964
284.7226,302.66
284.7036,302.513
284.6784,302.5767
284.6538,302.6318
284.6204,302.3173
284.5772,302.2556
284.5395,302.1944
284.4965,302.2556
284.4523,302.3193
284.4165,302.5909
284.3612,302.7595
284.3008,303.0413
284.2312,303.3406
284.164,303.6408
284.0491,303.9474
283.9218,304.3108
283.7923,304.6733
283.5603,304.8889
283.3303,305.1043
282.955,305.6435
282.5416,306.1287
282.1247,306.6165
281.6385,307.0709
281.1443,307.5277
280.5311,308.1059
279.9373,308.6235
279.3384,309.1425
278.7558,309.7221
278.1738,310.296
277.6652,310.6798
277.2049,310.9675
276.7448,311.2566
276.4528,311.3695
276.1602,311.4846
276.0166,311.4855
275.8975,311.4417
275.7798,311.3977
275.7458,311.3285
275.7221,311.257
275.8698,310.9744
276.0541,310.7238
276.2373,310.4757
276.4036,310.2024
276.6014,309.8433
276.761,309.6455
276.9004,309.5575
277.0395,309.4738
277.1026,309.4561
277.1944,309.3767
277.2778,309.2591
277.3747,309.2038
277.482,309.144
277.6132,308.9258
277.7675,308.7293
277.8564,308.6552
277.9141,308.555
277.9716,308.4638
278.0756,308.2922
278.1628,308.2079
278.2739,308.2803
278.4131,308.3077
278.5525,308.3306
278.6848,308.3333
278.796,308.4016
278.9146,308.4791
279.0556,308.4966
279.1959,308.515
279.3167,308.6259
279.3965,308.7442
279.4706,308.8625
279.4914,308.9972
279.517,309.1323
279.4808,309.2844
279.4215,309.4572
279.3456,309.4648
279.2562,309.4435
279.1691,309.4207
279.0797,309.4763
278.9848,309.5092
278.8854,309.5322
278.7841,309.6693
278.6823,309.8049
278.5866,309.8606
278.515,309.9742
278.4379,310.0952
278.4258,310.1187
278.4149,310.1417
278.4665,310.2416
278.5604,310.2937
278.6524,310.3277
278.7487,310.2474
278.8452,310.1584
278.9662,310.0144
279.0934,309.8664
279.2103,309.7189
279.3213,309.524
279.433,309.3339
279.5633,309.3101
279.6872,309.3194
279.8144,309.3228
279.9322,309.3102
280.0435,309.2995
280.134,309.3312
280.2,309.2939
280.2667,309.2577
280.3113,309.3916
280.355,309.5254
280.3773,309.7201
280.3855,309.9276
280.3953,310.1368
280.3631,309.7124
280.3273,309.2882
280.2602,309.0595
280.1786,308.4952
280.097,307.9313
280.0119,307.6477
279.9167,307.3598
279.8371,307.0983
279.7743,306.9679
279.7117,306.8391
279.689,306.7271
279.6663,306.6202
279.6446,306.4535
279.6408,306.3559
279.6368,306.2591
279.6939,306.7258
279.7498,307.2613
279.8201,307.5181
279.9081,307.976
279.9843,308.4337
280.0782,308.6774
280.1757,308.9814
280.2562,309.1555
280.3208,309.2959
280.411,309.4366
280.4496,309.0234
280.4485,308.6958
280.4491,308.3896
280.3961,308.0404
280.3371,307.6912
280.1147,307.6968
279.8911,307.6371
279.639,307.6429
279.3555,307.607
279.0734,307.5722
278.7512,307.6292
278.4208,307.626
278.1182,307.5703
277.8087,307.5497
277.4944,307.5323
277.2556,307.6978
277.0543,307.7733
276.8669,307.9121
276.7203,308.0348
276.6097,308.1355
276.5282,307.9385
276.4416,307.7757
276.3835,307.5547
276.3411,307.3814
276.2625,307.2599
276.1967,307.0215
276.1266,306.7864
276.009,306.6299
275.9018,306.4014
275.7945,306.1903
275.6369,306.3568
275.475,306.5292
275.2976,306.666
275.1193,306.8059
274.9044,307.1078
274.8178,307.8467
274.7383,308.5332
274.6636,309.2903
274.5902,310.0345
274.5496,310.681
274.4611,311.3462
274.3821,311.9848
274.3315,312.6708
274.2863,313.3531
274.2406,314.0319
274.2195,314.666
274.1947,315.2961
274.1606,315.5874
274.126,315.8806
274.0937,316.0002
274.0728,315.7189
274.0532,315.4305
273.994,315.2796
273.9374,315.1269
273.869,314.925
273.8136,314.7094
273.7609,314.5021
273.7627,314.2447
273.7599,314.0243
273.8419,313.7322
273.9716,313.3984
274.0998,313.0604
274.263,312.9323
274.4276,312.8082
274.5911,312.7766
274.7906,312.6959
275.0011,312.5572
275.2559,312.2383
275.5149,311.9112
275.8239,311.6334
276.1775,311.3475
276.5229,311.0617
276.8666,310.7386
277.2115,310.4141
277.5059,310.2019
277.7637,310.205
278.0236,310.2093
278.2476,310.2387
278.4663,310.2641
278.6927,310.2574
278.8881,310.2367
279.0735,310.2709
279.2552,310.1178
279.4053,309.9743
279.5205,309.6736
279.6167,309.3452
279.7129,309.0161
279.7693,308.4462
279.8278,307.8777
279.8541,307.457
279.8518,307.4702
279.8543,307.4862
279.8459,307.6383
279.8383,307.7878
279.8187,307.3101
279.7882,306.9274
279.7575,306.537
279.7342,306.4824
279.6983,306.2095
279.665,306.1421
279.6314,306.2826
279.5976,306.425
279.5522,306.9121
279.5105,307.3998
279.4662,307.8832
279.4321,307.7092
279.3969,307.5287
279.38,307.3607
279.3663,307.1939
279.3586,307.6469
279.3499,307.8642
279.3506,308.0768
279.3593,308.135
279.4073,308.4619
279.4648,308.7932
279.5137,308.9532
279.5633,309.1115
279.6211,309.1747
279.6874,309.306
279.7445,309.2554
279.7962,309.4737
279.8481,309.6909
279.9021,309.8041
279.9734,309.8949
280.0478,309.9801
280.1327,310.2059
280.2076,310.4344
280.3091,310.636
280.3848,310.7664
280.4592,310.8969
280.5647,310.7456
280.6693,310.5921
280.7651,310.4254
280.864,310.2034
280.9619,309.9816
281.0603,309.4842
281.1588,308.988
281.2534,308.6434
281.3246,308.3825
281.3976,308.1189
281.4522,307.8907
281.5081,307.667
281.5471,307.4575
281.6163,307.3223
281.6951,307.1895
281.7469,307.237
281.8048,307.2831
281.8684,307.3034
281.9413,307.3016
282.0151,307.2985
282.1057,307.3991
282.1967,307.4996
282.297,307.4765
282.3969,307.3345
282.4919,307.193
282.5786,306.9064
282.6761,306.6152
282.7986,306.2659
282.9052,306.0235
283.0105,305.7879
283.1148,305.5848
283.2205,305.3862
283.3294,305.1629
283.4342,304.9482
283.5356,304.7315
283.6205,304.5054
283.7054,304.2801
283.7896,304.0617
283.8685,304.074
283.9534,304.0887
284.0497,304.0739
284.1435,304.2287
284.21,304.4391
284.2053,304.5485
284.1933,304.6608
284.0071,304.9584
283.8219,305.2614
283.4751,305.8366
283.062,306.3115
282.6486,306.7886
282.2372,307.373
281.8235,307.9618
281.3892,308.4785
280.9854,308.8601
280.5821,309.2454
280.1997,309.5244
279.8258,309.6383
279.4666,309.7062
279.1394,309.749
278.811,309.791
278.6579,309.6848
278.5072,309.5772
278.5325,309.1883
278.636,308.9465
278.7415,308.7119
278.8839,308.3104
279.035,307.9084
279.1927,307.5158
279.3141,307.0646
279.4889,306.6716
279.6186,306.5172
279.7647,306.324
279.8982,306.1879
280.0453,306.0239
280.1945,305.869
280.3405,305.7672
280.4868,305.6655
280.6185,305.6071
280.7181,305.4967
280.824,305.3477
280.9002,305.235
280.971,305.1203
281.0638,305.0671
281.1654,304.9546
281.2235,304.7826
281.284,304.6766
281.3434,304.5934
281.4037,304.5016
281.4653,304.4111
281.5305,304.3942
281.5854,304.5942
281.6324,304.7958
281.6627,305.0996
281.6967,305.4066
281.721,305.6834
281.7397,305.9862
281.7559,306.2849
281.7936,306.3208
281.8177,306.4219
281.8491,306.5674
281.8899,306.6886
281.9238,306.8083
281.973,306.8834
282.02,306.9548
282.086,306.9296
282.1635,306.6956
282.244,306.4337
282.3299,306.0973
282.4196,305.7654
282.5161,305.554
282.6248,305.2337
282.7349,304.9233
282.8213,304.9109
282.9074,304.9117
283.0035,304.8178
283.0792,304.7605
283.1547,304.7053
283.2137,304.7142
283.291,304.702
283.3377,304.7076
283.3692,304.6912
283.3971,304.7078
283.4308,304.6898
283.4796,304.7548
283.5257,304.779
283.5789,304.9507
283.6332,305.119
283.6634,305.2829
283.7037,305.2402
283.7232,305.2464
283.7678,305.174
283.8126,305.0988
283.8745,305.0519
283.9207,304.9017
283.964,304.7562
284.0215,304.6516
284.0779,304.551
284.1324,304.4387
284.1796,304.2334
284.2276,304.0348
284.2542,303.7138
284.2807,303.3954
284.3186,302.9868
284.3476,302.7436
284.3762,302.5019
284.3995,302.31
284.4223,302.1235
284.4333,301.8135
284.4413,301.7833
284.4486,301.7517
284.4389,301.5611
284.4276,301.366
284.399,301.3254
284.3605,301.3183
284.3222,301.3059
284.2743,301.4419
284.2272,301.5776
284.1803,301.8475
284.1335,302.1841
284.0952,302.522
284.068,302.587
284.0425,302.6503
284.0226,302.7483
283.9923,302.7867
283.9613,302.825
283.9301,302.9688
283.9018,303.1089
283.8687,303.0871
283.792,303.138
283.7149,303.1913
283.5779,303.217
283.4409,303.2449
283.1862,303.2847
282.8493,303.456
282.5128,303.6296
282.1728,304.0274
281.8333,304.4251
281.4866,304.8496
281.1852,305.356
280.8816,305.864
280.6415,306.3139
280.4343,306.6853
280.2333,307.1066
280.1133,307.4258
280.0005,307.7457
279.9972,307.912
279.9867,308.0746
280.1103,308.0568
280.3008,307.9928
280.4789,307.9268
280.6528,307.851
280.8349,307.7748
280.9831,307.8177
281.111,307.7258
281.2435,307.635
281.3087,307.5548
281.3453,307.5552
281.3804,307.6383
281.3854,307.7251
281.414,307.7697
281.4029,307.8329
281.3914,307.8972
281.3576,308.0431
281.3369,308.0952
281.3152,308.1536
281.3016,308.2104
281.2917,308.2669
281.3434,308.329
281.4115,308.3282
281.4644,308.3286
281.5299,308.3773
281.5904,308.3983
281.6527,308.3365
281.7541,308.3437
281.8312,308.3974
281.9162,308.4303
282.0045,308.4629
282.1002,308.5074
282.1901,308.5532
282.2821,308.4842
282.3572,308.466
282.4248,308.448
282.5059,308.3593
282.5745,308.294
282.6361,308.1715
282.7303,308.0167
282.8251,307.8898
282.9146,307.7455
282.9731,307.5312
283.0307,307.3784
283.0816,307.3116
283.158,307.2117
283.2175,307.1051
283.2798,306.9972
283.3505,307.0541
283.4228,307.071
283.4811,307.0866
283.5487,307.1262
283.6139,307.1632
283.7019,307.2502
283.7832,307.2582
283.868,307.2667
283.9809,307.3225
284.0923,307.3797
284.2125,307.3548
284.3308,307.3266
284.4315,307.3307
284.5188,307.2738
284.5637,307.2182
284.5867,307.0843
284.6331,306.8394
284.6788,306.5978
284.7114,306.2801
284.7469,305.959
284.7655,305.7072
284.7496,305.6222
284.7352,305.5458
284.6954,305.4375
284.6591,305.2627
284.6241,305.1107
284.5948,304.9687
284.5656,304.8433
284.5504,304.8123
284.5369,304.5465
284.5352,304.3007
284.5195,304.1237
284.5036,303.9463
284.5008,303.9233
284.49,303.789
284.4692,303.5907
284.4487,303.3177
284.4271,303.0568
284.3987,302.8724
284.3683,302.7558
284.3323,302.6422
284.2944,302.4821
284.2563,302.3296
284.2007,302.179
284.1469,302.3053
284.0921,302.4327
284.029,302.5639
283.9663,302.6953
283.7908,302.8575
283.6072,303.295
283.4142,303.7285
283.1884,304.0285
282.9631,304.3222
282.6645,304.6736
282.3395,305.0069
282.0136,305.3488
281.5247,305.8364
281.0349,306.328
280.4888,306.8422
279.9439,307.3146
279.396,307.7883
278.8505,308.4233
278.3038,309.0589
277.8405,309.4763
277.4474,309.641
277.0536,309.805
276.7184,310.1498
276.3828,310.4952
276.1508,310.626
275.953,310.8934
275.7563,311.1605
275.7325,311.2616
275.7091,311.3626
275.6929,311.3884
275.6616,311.5829
275.6282,311.7782
275.6147,311.8705
275.6087,311.9619
275.618,312.1588
275.5676,312.3418
275.5197,312.5263
275.4722,312.7553
275.465,312.912
275.4215,313.1457
275.3904,313.3407
275.3614,313.5454
275.35,313.7275
275.3493,313.9075
275.4513,313.9427
275.5753,313.8584
275.7099,313.772
275.8484,313.6639
275.9996,313.5346
276.1369,313.3752
276.2845,313.393
276.445,313.4134
276.5426,313.2652
276.6127,313.1882
276.6815,313.0606
276.7881,312.8605
276.8949,312.6626
276.9807,312.4231
277.072,312.1816
277.0984,312.0815
277.1252,311.9489
277.1709,311.7704
277.2157,311.623
277.2604,311.5035
277.2911,311.4042
277.3399,311.2149
277.3806,311.0858
277.4604,311.1105
277.5516,310.9614
277.6574,310.8664
277.7589,310.7528
277.913,310.7149
278.1758,310.6028
278.4391,310.4881
278.7596,310.2988
279.0848,310.1121
279.4423,309.9121
279.7978,309.7647
280.1746,309.5581
280.5717,309.3444
280.9712,309.1185
281.3979,308.8533
281.8384,308.3475
282.2663,308.0174
282.6968,307.613
283.1283,307.2134
283.5402,306.697
283.8341,306.3115
284.126,305.9286
284.3853,305.573
284.6509,305.2212
284.8892,305.1031
285.101,304.8189
285.2888,304.5915
285.4545,304.1548
285.6167,303.7194
285.7151,303.2993
285.7624,303.0435
285.8101,302.7863
285.8357,302.6406
285.8557,302.4934
285.8529,302.4428
285.8329,302.332
285.8143,302.2229
285.7734,302.2455
285.7249,302.2675
285.6472,302.1182
285.579,302.0544
285.4962,301.991
285.4243,302.1685
285.3455,302.3479
285.263,302.501
285.2041,302.6787
285.141,302.8548
285.0872,303.0198
285.0347,303.1822
284.9695,303.2202
284.9086,303.3971
284.8255,303.5766
284.7525,303.5857
284.6826,303.5932
284.6158,303.6918
284.558,303.7715
284.5004,303.8515
284.442,303.8659
284.3826,303.8816
284.3407,303.9269
284.2921,303.8996
284.2447,303.8733
284.2108,303.8934
284.1752,303.9139
284.1564,304.0146
284.1427,304.0937
284.1295,304.173
284.1232,304.2262
284.1166,304.2846
284.1148,304.2488
284.0992,304.2603
284.084,304.2729
284.0593,304.2655
284.0404,304.322
284.0153,304.3335
283.9948,304.3964
283.974,304.459
283.9165,304.5394
283.875,304.6201
283.8253,304.6937
283.7878,304.6825
283.7503,304.6719
283.7223,304.8177
283.7018,304.9342
283.6819,305.0503
283.6903,305.0463
283.6978,305.0424
283.7222,305.1771
283.7782,305.2291
283.8365,305.2818
283.9272,305.2879
284.0179,305.299
284.1742,305.208
284.3343,305.0741
284.4937,304.9389
284.6494,304.7455
284.8017,304.5525
284.9495,304.3119
285.114,304.1272
285.2692,303.9428
285.3937,303.7908
285.5184,303.6376
285.6435,303.4287
285.7499,303.2229
285.8445,303.0169
285.9255,302.9615
286.0036,302.9073
286.0646,302.8523
286.1043,302.7815
286.1363,302.7122
286.1645,302.8047
286.1918,302.899
286.2166,302.887
286.2235,302.8962
286.2295,302.9023
286.1199,303.0998
286.0067,303.2974
285.6454,303.7774
285.2412,304.2266
284.8419,304.676
284.4599,305.0081
284.0776,305.3394
283.7208,305.5823
283.4278,306.0093
283.1352,306.435
282.8886,306.6789
282.6621,306.9086
282.4485,307.2232
282.2336,307.4796
282.0251,307.7353
281.9279,307.7728
281.8295,307.8096
281.9935,307.5376
282.2098,307.1869
282.4271,306.8346
282.6161,306.4985
282.8044,306.1656
282.9777,305.9596
283.0846,305.5087
283.1891,305.0646
283.2506,304.7891
283.3159,304.527
283.3857,304.3385
283.4492,303.9933
283.5128,303.6547
283.6083,303.5655
283.7026,303.4839
283.7874,303.3624
283.8526,303.2798
283.9171,303.2149
283.9904,303.1696
284.0647,303.1203
284.1216,303.1124
284.1783,303.2186
284.2319,303.3012
284.2901,303.4036
284.3446,303.4708
284.3953,303.4712
284.4321,303.6964
284.4683,303.9183
284.475,304.022
284.4807,304.1139
284.478,304.2784
284.4716,304.5234
284.4786,304.7362
284.4931,304.9175
284.4969,305.0986
284.528,305.1934
284.5523,305.2887
284.5777,305.3504
284.5989,305.356
284.6226,305.3946
284.6465,305.445
284.6752,305.4315
284.6979,305.4189
284.7252,305.3754
284.7513,305.3328
284.776,305.2353
284.7998,305.1382
284.8143,305.1583
284.8226,305.122
284.8293,305.0865
284.8151,305.1989
284.7989,305.3074
284.7936,305.4301
284.7983,305.5207
284.8,305.6069
284.8039,305.7466
284.8078,305.887
284.83,305.9149
284.867,305.9484
284.9052,305.9805
284.9405,306.0769
284.9797,306.1753
285.0113,306.0389
285.0643,305.9004
285.1201,305.7617
285.1964,305.5688
285.2728,305.3768
285.3458,305.1648
285.4078,304.9669
285.4688,304.7721
285.5365,304.4845
285.6041,304.1995
285.6679,303.9971
285.7114,303.7582
285.7537,303.5205
285.8075,303.1985
285.8593,302.8778
285.9124,302.661
285.9463,302.45
285.9803,302.2379
285.9727,302.0091
285.951,301.8311
285.9217,301.6943
285.9033,301.5645
285.8868,301.4339
285.8549,301.2836
285.8167,301.1608
285.7589,301.0688
285.6798,300.9947
285.5988,300.9211
285.5209,300.9739
285.4241,301.0635
285.3233,301.1995
285.2073,301.4495
285.0912,301.6994
284.9688,301.8755
284.7895,302.1915
284.6187,302.5085
284.2619,303.0552
283.9044,303.5962
283.4637,304.2817
282.9008,305.1576
282.3322,306.0345
281.7388,306.9722
281.1465,307.9096
280.5003,308.8168
279.8918,309.6964
279.283,310.5778
278.7,311.4149
278.1172,312.252
277.5767,312.7064
277.1232,313.0082
276.671,313.3111
276.3738,313.4516
276.0752,313.5929
275.8761,313.6499
275.8064,313.3928
275.7365,313.1469
275.6788,312.824
275.6228,312.5034
275.5992,312.2012
275.4813,311.9747
275.3648,311.7589
275.2648,311.5548
275.1609,311.3617
275.0235,311.6365
274.8826,311.7956
274.7475,311.9741
274.6785,312.1071
274.622,312.2284
274.5607,312.3027
274.5412,312.4355
274.5218,312.5732
274.579,312.6773
274.6428,312.7926
274.7306,312.863
274.9217,312.8463
275.1121,312.8264
275.3087,312.6186
275.5076,312.4031
275.7577,312.1839
276.0087,312.1408
276.2608,312.1069
276.4861,312.035
276.7155,311.8177
276.9249,311.6249
277.1286,311.5583
277.3324,311.4931
277.4913,311.3545
277.6272,311.1504
277.763,310.9304
277.8741,310.7692
277.9851,310.6137
278.0348,310.674
278.0609,310.7062
278.0601,310.6811
278.068,310.5655
278.0678,310.5019
278.0564,310.448
278.0403,310.5495
278.0309,310.6401
277.9866,310.6425
277.9612,310.6984
277.9395,310.8276
277.9265,311.0323
277.9145,311.2281
277.9109,311.3637
277.9204,311.4669
277.9739,311.5183
278.0479,311.5961
278.1465,311.6477
278.2506,311.6998
278.3664,311.7382
278.4844,311.7977
278.6044,311.8559
278.7365,311.9141
278.8648,311.9791
278.9691,312.1557
279.1028,312.3579
279.2346,312.5386
279.3646,312.6283
279.4858,312.7192
279.5995,312.8209
279.7038,312.8964
279.8139,312.9702
279.905,313.0656
279.9939,313.1607
280.0881,312.968
280.2,312.5033
280.3109,312.0387
280.412,311.5682
280.5064,311.0989
280.6111,310.3901
280.6895,309.6897
280.7655,308.9911
280.8443,308.2091
280.9247,307.4246
280.9997,306.6515
281.0835,305.983
281.1661,305.3141
281.2664,304.601
281.3651,303.89
281.4661,303.3985
281.5637,303.1488
281.6605,302.8976
281.7534,302.8093
281.844,302.6101
281.9467,302.5283
282.0577,302.44
282.169,302.3488
282.2961,302.4216
282.3941,302.593
282.5107,302.7665
282.6228,302.782
282.735,302.8027
282.8407,302.7905
282.953,302.5983
283.0752,302.4485
283.2183,302.2002
283.3638,301.9529
283.5186,301.4567
283.6588,301.0679
283.8077,300.6357
283.9484,300.1797
284.0924,299.7118
284.2068,299.2997
284.289,298.8539
284.3772,298.4282
284.449,298.1523
284.5246,297.8482
284.5748,297.6482
284.5806,297.6357
284.5877,297.6335
284.5016,297.5661
284.4159,297.491
284.2692,297.5345
284.086,297.5711
283.9058,297.6044
283.6224,297.7523
283.3325,297.8767
282.962,298.0707
282.4831,298.293
282.0058,298.5052
281.4178,298.7954
280.8184,299.109
280.2251,299.4976
279.6501,299.9885
279.0801,300.4708
278.554,301.1236
278.0175,301.7857
277.5073,302.5049
277.0115,303.2724
276.5208,304.0622
276.1073,304.8524
275.693,305.597
275.38,306.2765
275.1879,306.7745
274.9991,307.3401
274.8821,307.8524
274.7698,308.2339
274.6676,308.6053
274.6033,308.77
274.5414,308.9859
274.4534,309.1088
274.3694,309.2033
274.301,309.2404
274.3457,308.876
274.3915,308.4596
274.5005,308.0429
274.7172,307.6054
274.9282,307.1646
275.2184,306.6341
275.5105,306.069
275.9427,305.3743
276.4093,304.6786
276.8974,303.9589
277.4272,303.1512
277.9622,302.3973
278.5422,301.6317
279.1566,300.9301
279.7693,300.3004
280.3245,299.9477
280.8806,299.5683
281.356,299.2282
281.7357,298.9201
282.1097,298.6698
282.4034,298.537
282.6989,298.3782
282.8903,298.3281
283.0617,298.3271
283.214,298.2886
283.3147,298.3341
283.4156,298.3906
283.459,298.4812
283.4782,298.5645
283.5149,298.4891
283.5251,298.5587
283.5363,298.6165
283.5423,298.5998
283.445,298.722
283.3505,298.8463
283.1864,298.9013
283.0271,298.9683
282.8676,299.1178
282.6893,299.1987
282.5228,299.3629
282.3195,299.5282
282.1211,299.6681
281.897,299.8755
281.6778,300.07
281.4362,300.4686
281.149,300.6681
280.8638,300.8534
280.5528,301.1252
280.3155,301.2797
280.0791,301.4583
279.8912,301.6831
279.709,301.8576
279.5105,301.9365
279.3853,301.9269
279.2603,301.9118
279.1703,301.8316
279.1073,301.766
279.1233,301.5334
279.1445,301.1885
279.1942,300.8553
279.2779,300.5318
279.3814,300.2951
279.5059,299.9006
279.6399,299.4617
279.7863,299.0065
279.9465,298.57
280.1085,298.0958
280.2788,297.6039
280.3975,297.2363
280.5284,296.9583
280.6632,296.6815
280.7848,296.2654
280.89,296.0348
280.9962,295.8046
281.0786,295.6997
281.166,295.6073
281.2346,295.4492
281.2873,295.5134
281.3401,295.5783
281.3759,295.632
281.4126,295.6848
281.463,295.8172
281.5105,295.9036
281.5591,295.9934
281.566,296.0475
281.5645,296.1421
281.5487,296.3675
281.491,296.5635
281.4336,296.7634
281.3495,296.9304
281.2554,297.1026
281.1605,297.2831
281.0577,297.4119
280.9543,297.5382
280.8467,297.6811
280.7369,297.8333
280.6233,297.9868
280.5092,298.1714
280.3964,298.3471
280.3112,298.4849
280.231,298.6036
280.1509,298.7333
280.1197,298.7764
280.0921,298.8239
280.0811,298.7776
280.0689,298.7232
280.0575,298.6782
280.0542,298.5498
280.051,298.4272
280.0532,298.3264
280.0204,298.2975
279.9888,298.2616
279.9469,298.24
279.9052,298.2225
279.8641,298.1964
279.8301,298.1966
279.7974,298.1974
279.7581,298.1792
279.7183,298.1643
279.6729,298.2167
279.6315,298.2354
279.5903,298.2571
279.5428,298.3747
279.4965,298.4907
279.4566,298.5872
279.4624,298.5986
279.4743,298.6202
279.4901,298.6714
279.5036,298.722
279.522,298.8107
279.5307,298.7975
279.5402,298.7869
279.517,298.9257
279.4934,299.0617
279.4816,299.0847
279.4998,299.1281
279.5169,299.1673
279.5447,299.1582
279.5714,299.149
279.5878,299.1307
279.5976,299.1592
279.6062,299.1817
279.6102,299.2101
279.608,299.1883
279.6123,299.1404
279.615,299.132
279.6134,299.1246
279.6347,299.0451
279.644,298.9933
279.6538,299.011
279.6406,299.0299
279.6355,299.0482
279.595,299.0661
279.5515,299.1154
279.5262,299.1851
279.4876,299.2654
279.4458,299.3443
279.4395,299.351
279.4406,299.4036
279.4368,299.4381
279.4484,299.4628
279.4602,299.4865
279.4488,299.5213
279.4473,299.5315
279.4505,299.5511
279.4587,299.553
279.4671,299.5523
279.4937,299.5919
279.5233,299.6001
279.5615,299.5785
279.6065,299.5633
279.6523,299.5513
279.6774,299.5382
279.7095,299.468
279.7405,299.4183
279.7549,299.4616
279.7629,299.504
279.8043,299.5002
279.8425,299.5235
279.8663,299.5427
279.8745,299.5709
279.8785,299.5997
279.8766,299.6257
279.874,299.6179
279.8631,299.6231
279.8409,299.5843
279.8177,299.546
279.7933,299.5123
279.7622,299.6196
279.7305,299.7249
279.7024,299.7714
279.6865,299.8818
279.6403,300.0011
279.5994,300.0984
279.5735,300.1548
279.5513,300.21
279.5291,300.2426
279.515,300.2982
279.5017,300.3714
279.4906,300.4924
279.4888,300.6174
279.476,300.6992
279.4591,300.9185
279.4526,300.9924
279.4441,301.0791
279.4416,301.1745
279.4259,301.1941
279.4102,301.11
279.4067,301.0691
279.392,301.0641
279.3681,301.1147
279.3441,301.1766
279.3062,301.0738
279.2681,300.9735
279.2387,300.9248
279.2101,300.8827
279.1902,300.9357
279.1718,300.9016
279.144,300.9157
279.1211,300.8394
279.1009,300.7351
279.0793,300.6741
279.061,300.7404
279.0318,300.7672
278.9859,300.8022
278.9534,300.7976
278.9216,300.7332
278.8987,300.8293
278.8766,300.931
278.8552,300.8794
278.8375,300.8227
278.829,300.7013
278.8289,300.5392
278.8397,300.4175
278.8496,300.4029
278.8587,300.3849
278.8722,300.2596
278.8897,300.2047
278.9117,300.1572
278.9527,300.0823
278.9886,300.0177
279.0251,299.9574
279.0631,299.8439
279.1009,299.6766
279.1385,299.5697
279.1781,299.5111
279.2092,299.4662
279.2505,299.4946
279.2795,299.4808
279.3076,299.5052
279.3362,299.5072
279.3649,299.5714
279.3966,299.556
279.4208,299.5002
279.4394,299.4332
279.4615,299.4073
279.4794,299.4321
279.4971,299.4853
279.515,299.5875
279.5341,299.6879
279.5477,299.7982
279.5627,299.9111
279.5582,299.9175
279.5514,299.904
279.545,299.8661
279.537,299.8813
279.528,299.8955
279.5118,299.8969
279.5024,299.9465
279.4993,300.0303
279.4915,299.9851
279.4857,299.939
279.4899,299.9262
279.4889,299.9079
279.4711,299.8845
279.454,299.852
279.4362,299.8227
279.426,299.7754
279.4204,299.758
279.4101,299.8044
279.3964,299.5067
279.3807,299.2006
279.3666,298.9654
279.3527,298.7257
279.3408,298.4245
279.3293,298.2769
279.317,298.1326
279.2822,298.0495
279.248,297.9715
279.2319,297.9001
279.2152,297.7443
279.1988,297.5874
279.1819,297.5742
279.162,297.6038
279.1467,297.5678
279.1438,297.7624
279.142,297.9651
279.1442,298.118
279.142,298.3221
279.1314,298.5526
279.1251,298.6721
279.1193,298.7953
279.1313,298.807
279.1457,298.8157
279.1617,298.8234
279.1805,298.8474
279.1993,298.8699
279.2284,298.8362
279.2601,298.7592
279.304,298.6786
279.343,298.6705
279.3839,298.6776
279.4167,298.5945
279.4512,298.5503
279.4854,298.5094
279.5123,298.5155
279.5396,298.5145
279.5584,298.4808
279.5717,298.4905
279.5826,298.4992
279.5833,298.5124
279.5851,298.5203
279.5776,298.5202
279.5707,298.5126
279.5674,298.536
279.5682,298.5591
279.5674,298.5632
279.5659,298.6545
279.5615,298.6656
279.5569,298.6821
279.5506,298.6282
279.544,298.5719
279.55,298.6342
279.556,298.6277
279.563,298.6262
279.5806,298.6171
279.5956,298.6058
279.5963,298.6237
279.597,298.6437
279.5941,298.6424
279.5863,298.6709
279.5804,298.7011
279.5644,298.7821
279.5498,298.7941
279.5362,298.7937
279.5205,298.91
279.5043,299.0298
279.4887,299.0461
279.4693,299.0568
279.4502,299.0681
279.4214,299.1839
279.3928,299.3007
279.374,299.4029
279.3512,299.4327
279.332,299.4588
279.316,299.4341
279.3019,299.4185
279.3004,299.3511
279.3,299.3827
279.2983,299.4195
279.3021,299.3416
279.3006,299.2691
279.2889,299.3288
279.2763,299.3485
279.2629,299.3705
279.241,299.353
279.22,299.34
279.1805,299.3613
279.1457,299.4576
279.1044,299.5129
279.0731,299.594
279.041,299.6782
279.0118,299.691
278.9832,299.678
278.9568,299.7305
278.9367,299.8449
278.9096,299.9135
278.8836,299.9818
278.8569,300.0507
278.831,300.1174
278.8046,300.186
278.7782,300.2537
278.753,300.3219
278.753,300.3219


==> kinect/RightBoneLengths.csv <==
Upper arm length,Lower arm length
260.3242,298.1247
260.3173,298.0791
260.3105,298.0327
260.3036,297.9863
260.2957,297.9403
260.289,297.894
260.282,297.8478
260.2745,297.7846
260.267,297.7842
260.2563,297.7218
260.2468,297.6583
260.235,297.7283
260.2234,297.7981
260.2076,297.8577
260.192,297.8951
260.1773,297.9326
260.1584,297.8882
260.1394,297.8441
260.1216,297.8214
260.1093,297.8298
260.094,297.8382
260.0813,297.9118
260.0674,297.9843
260.0598,297.9598
260.0528,298.0014
260.0469,298.043
260.0615,298.0717
260.0751,298.101
260.0912,298.0326
260.1106,298.0719
260.1309,298.1125
260.1566,298.2366
260.1787,298.3159
260.1965,298.3463
260.2033,298.4367
260.2101,298.5274
260.2088,298.3996
260.0174,298.5723
259.8455,298.7904
259.1987,299.4931
258.5558,300.2348
257.2725,301.4262
255.6184,302.5951
254.0598,303.9687
251.4596,305.5405
248.9672,307.4085
245.8075,309.2414
242.1887,310.8794
238.9379,313.2045
235.2802,315.0829
232.1462,317.8683
228.5575,320.6571
224.6626,323.1894
221.798,326.9025
219.9183,329.6036
219.0456,333.736
216.9973,337.8747
215.8558,341.1565
215.849,345.8302
216.2713,349.7147
217.6682,354.9172
218.6862,358.9799
218.8523,361.5974
219.8661,365.0792
220.4233,367.4098
221.6932,370.4219
223.9011,370.305
225.9589,369.2643
228.5494,368.5942
231.4472,366.4219
234.8101,364.4782
237.2616,362.7437
240.1446,359.282
243.2284,355.9279
246.2784,351.7581
249.4927,347.6448
252.3692,343.6244
254.606,340.5104
256.8766,337.4205
258.7443,334.8411
260.6318,332.2741
260.1983,332.2698
259.6565,332.3195
259.1183,332.3763
258.6014,332.4052
257.8558,332.6256
256.9221,333.0298
255.8787,333.456
254.8459,333.8857
253.9043,334.3628
252.9995,334.8422
252.4641,334.9021
252.2608,334.7201
252.4602,334.1572
253.3494,333.0015
254.2733,331.8457
255.0655,330.8296
255.9713,329.6866
256.5447,328.8582
257.1296,328.0314
257.9762,326.96
258.9019,325.7636
259.8804,324.6499
260.8629,323.5802
261.6875,322.6076
262.5132,321.5919
262.9942,321.0739
263.4807,320.562
263.1835,320.7884
262.554,321.3304
261.8679,321.9672
261.3553,322.6091
260.8443,323.2654
260.6203,323.7082
260.4004,324.1677
260.1056,324.7807
259.3777,325.8508
258.6361,327.056
257.8903,328.2062
257.146,329.3673
256.2058,330.6815
255.2173,331.992
254.2307,333.3057
253.6032,334.2641
252.9687,335.1873
252.3868,336.0016
251.8571,336.7735
251.3297,337.5445
250.8633,338.075
250.4971,338.5198
250.1613,338.8643
250.2354,338.8257
250.3231,338.672
250.8898,338.0616
251.8936,337.0891
253.0847,335.9955
254.3276,334.7468
255.5699,333.5069
256.8366,332.3383
258.1395,331.1636
259.4445,329.9939
260.5761,328.9242
261.7079,327.8595
262.8056,326.8665
263.6596,326.0479
264.5079,325.2332
265.1889,324.4775
265.8706,323.7257
266.5135,322.935
265.9617,323.1799
265.4527,323.4327
263.9309,324.9256
262.4405,326.4266
260.4274,328.3542
258.2179,330.3232
256.0661,332.3178
254.9542,333.4712
253.9524,334.6559
252.5229,336.305
250.6553,338.6784
248.9607,341.1186
247.1642,343.9607
245.5961,346.8829
243.1517,350.9894
241.523,354.2581
240.1351,357.6396
239.8287,360.1303
239.7766,362.7192
243.6483,359.9849
247.6018,357.1012
251.5699,354.4523
252.4792,355.5202
253.4795,356.7008
254.6734,357.0321
255.9805,356.6239
257.3077,356.3035
258.2785,355.6751
259.2554,355.1272
259.0647,354.9815
259.0183,354.5337
258.9738,354.1406
258.1856,353.7921
257.3771,353.4405
253.4656,356.7625
249.5771,360.229
245.7154,363.7039
243.7177,364.673
242.2965,365.3053
241.0765,366.1927
242.2269,365.1086
243.3845,364.0273
244.3052,363.1501
244.4588,362.8441
246.2169,361.3501
247.6744,360.2245
249.1329,359.1055
250.7697,357.9047
252.3781,356.8121
253.9865,355.7283
255.5042,354.6558
257.0229,353.5909
258.164,352.8285
262.0472,349.0952
265.9435,345.3698
264.7668,347.0405
263.5913,348.7274
262.6367,350.146
262.0871,351.0583
261.5291,352.0505
260.6107,353.1771
259.6956,354.4267
258.5733,355.6696
256.5965,357.5713
254.6158,359.6425
252.7609,361.3305
250.9093,363.2143
250.6125,363.2557
247.0223,366.3678
243.435,369.727
242.8404,368.0693
242.2954,366.5601
241.8158,364.4749
241.3979,362.1266
241.0885,359.8733
241.3813,357.0277
241.7898,354.2593
242.5339,351.2794
244.0297,347.8186
245.6168,344.4229
247.0544,341.3513
248.5709,338.3261
248.2693,337.1564
247.9482,336.58
247.6534,336.0373
247.1245,335.9397
246.5475,335.863
245.8405,336.1812
245.3598,336.3757
244.8228,336.6847
244.131,337.1039
243.5476,337.4027
242.7646,337.8579
242.2072,338.1144
241.6616,338.3706
241.2259,338.5317
240.821,338.7679
240.5674,338.8366
240.2808,338.9286
239.943,339.0579
239.6635,339.1598
239.4416,339.1755
239.3266,339.138
239.2257,339.1056
239.1257,338.9621
239.0357,338.8241
238.9123,338.6795
238.9357,338.394
238.921,338.1696
238.91,337.9096
238.9062,337.6575
238.8697,337.3908
238.7818,337.1538
238.6977,336.923
238.6591,336.6511
238.5439,336.4425
238.3318,336.4414
238.1119,336.407
237.8931,336.3742
237.7235,336.341
237.5386,336.3132
237.2792,336.4135
236.9063,336.6536
236.5335,336.8931
236.1097,337.2389
235.6551,337.6485
235.2202,337.9982
234.8484,338.457
234.4908,338.9164
234.1141,339.3734
233.8374,339.781
233.6229,340.0539
233.42,340.3146
233.2212,340.5752
233.0684,340.7528
233.077,340.7768
233.0963,340.8039
233.1816,340.7787
233.2673,340.7607
233.5137,340.5626
233.7909,340.3123
234.2223,339.9363
234.559,339.5653
234.8926,339.2241
235.402,338.8132
235.9143,338.4288
236.3552,338.2399
236.9938,337.8302
237.5582,337.4771
237.0183,338.4041
236.2752,339.4627
235.5459,340.5835
234.7958,341.977
234.0659,343.4467
233.2229,345.1728
232.4241,346.87
231.5863,348.7108
231.0058,350.5241
230.4762,352.4273
229.8905,354.3863
230.7076,354.989
231.3812,355.7875
231.8387,356.841
232.3474,358.0129
233.819,357.789
234.9109,358.0939
236.0455,358.5396
237.2607,358.3351
238.5131,358.2502
239.9385,357.588
241.2906,356.9491
242.6805,356.4124
244.0099,355.6727
245.3715,355.0222
246.6948,354.1669
246.5584,354.4693
246.6879,354.1994
246.8888,353.8704
247.1031,353.5712
246.9996,354.0583
247.2106,354.0247
247.422,354.0027
247.2414,354.5257
247.1067,355.0519
246.8702,355.6002
246.9577,355.5765
247.052,355.5531
247.1037,355.3333
247.2228,355.1144
247.5768,354.8585
247.9227,354.7175
248.2735,354.5796
248.6368,354.405
249.0028,354.2361
249.5445,353.843
249.7502,354.1769
249.9606,354.515
251.2848,353.9728
252.4449,353.4327
253.4283,353.0026
253.8479,353.0643
254.2695,353.1285
254.311,353.9733
254.5431,354.3089
254.7101,354.7176
255.3588,354.6466
256.011,354.5778
256.5216,354.3193
256.8135,354.3844
257.1545,354.1335
257.7782,353.01
258.4038,351.9058
259.1323,350.9417
259.8163,350.0239
260.4911,349.3138
260.1214,349.7458
259.7694,350.2413
259.475,351.2421
259.0162,352.5467
258.6115,353.9594
257.7268,355.8591
256.9185,357.8891
255.8518,360.45
255.39,361.9245
254.9854,363.5479
252.9732,366.8062
251.0404,370.2383
248.8097,373.8032
246.9346,376.6598
245.12,379.6494
244.0544,381.195
243.0365,382.876
241.7404,382.6923
240.3548,382.3206
239.0007,382.0188
238.9011,381.4897
238.8658,380.9968
237.6071,379.8278
235.4297,379.1665
233.345,378.528
232.8832,375.43
232.6914,372.3498
232.4543,369.6771
232.0212,367.3531
231.6578,365.0453
231.4128,362.754
231.3542,360.4709
231.1073,358.7007
230.9852,357.1033
230.9126,355.5098
229.709,354.0781
228.6092,352.6593
228.8244,351.3558
229.1854,349.9655
229.5721,348.5786
229.9526,347.8462
230.3893,347.1207
230.8515,346.1755
231.306,345.4144
231.7659,344.7568
232.1752,344.3519
232.5721,343.9498
233.0442,343.4309
233.4685,343.0177
233.9093,342.6227
234.2013,342.3527
234.4882,342.0193
234.6821,341.7799
234.7619,341.6831
234.8527,341.5553
234.8896,341.4728
234.9915,341.3922
234.821,341.6776
234.6528,341.9635
234.4564,342.2006
234.1832,342.4913
233.9129,342.7825
233.6795,343.1359
233.4594,343.4912
233.5513,343.5271
233.6461,343.5655
233.7465,343.8088
233.9071,344.0448
234.0712,344.2925
234.2458,344.6622
234.4227,345.0514
234.1474,345.8864
234.0076,346.1524
233.8793,346.4498
234.1599,345.8281
234.5356,345.1044
237.4936,341.9332
237.175,343.1174
236.8673,344.4146
236.2375,346.1217
235.6561,347.9025
235.0743,349.6325
234.4379,351.248
234.8034,351.1249
235.1599,350.9087
235.3497,351.2593
235.9453,351.1792
236.5137,351.4781
237.1069,351.9306
237.2338,353.2027
237.2151,354.8704
234.4969,358.5609
235.2488,357.8938
236.0502,357.3181
236.8008,356.7447
237.4422,356.0139
238.1253,355.3458
238.692,354.748
237.9833,355.9634
237.2149,357.2886
236.7595,357.718
236.3148,358.1708
235.8292,358.3662
235.3598,358.5755
234.7737,358.7942
234.3003,358.727
233.8377,358.59
233.4161,358.4141
233.0258,358.2404
232.6098,357.8251
232.2499,357.4033
231.906,356.9822
231.6351,356.4361
231.3864,355.8907
231.2302,355.1914
230.9728,354.7473
230.7184,354.3028
230.4624,353.9722
230.2153,353.643
230.0194,353.3596
229.8634,352.9779
229.7102,352.6711
229.5552,352.411
229.4111,352.1523
229.3123,351.9775
229.2198,351.738
229.1292,351.5004
229.0325,351.1927
228.9915,350.8878
228.95,350.5101
228.9476,350.1852
228.9476,349.8676
229.3198,349.2834
229.8914,348.187
230.509,347.0463
231.3185,345.8954
232.1468,344.7708
232.8419,344.3185
233.0278,344.9704
233.2873,345.6091
234.1456,345.1519
235.0846,344.7717
235.9972,344.4617
235.626,345.9613
235.4285,347.6789
234.8437,349.446
234.4264,351.3701
234.704,353.1739
234.4005,356.3141
234.3278,359.5649
233.9574,362.8653
233.8007,366.2726
233.5001,368.7048
233.5982,369.7856
233.7894,370.9817
232.5023,372.1545
231.2417,373.5229
230.1901,374.6461
229.9635,373.864
229.7775,373.2595
230.2201,372.3481
230.7116,371.5766
229.9622,372.656
229.5446,372.9203
229.1271,373.2434
228.7538,373.4582
228.4027,373.7238
227.9685,374.1142
227.3821,374.7661
226.7949,375.4512
226.8429,376.336
226.9291,377.2693
226.9108,378.3776
226.6082,379.808
226.3714,381.2878
226.0475,382.9614
225.8133,384.6857
225.693,384.9468
225.5951,385.2224
225.4976,385.5002
225.4798,385.6323
225.4763,385.7667
225.4794,386.1169
225.5006,386.4564
225.5231,386.8004
225.5529,386.9613
225.5926,387.1251
225.6476,387.3565
225.7756,387.3771
225.9127,387.4009
226.0536,387.4584
226.2055,387.5183
226.3615,387.6121
226.5205,387.6362
226.6837,387.6664
226.665,388.4332
226.667,389.2177
226.6694,390.0235
226.7025,390.5862
226.7476,391.183
226.7786,390.7562
226.8356,390.3645
226.8628,389.9713
226.8268,389.7519
226.7782,389.3681
226.6707,388.6135
226.5882,387.9476
226.4905,387.3649
226.2811,386.4506
226.1062,385.6591
226.064,384.1203
226.0338,382.3556
226.044,380.3155
226.063,378.4341
226.137,376.499
226.0585,375.6212
226.0799,374.843
226.1638,373.924
226.3477,373.091
226.4844,372.1003
226.5653,371.1859
226.739,370.3275
226.9238,369.2047
227.0338,368.4061
227.1831,367.6602
227.3958,366.9486
227.5285,366.373
227.6216,365.8167
227.7572,365.2783
227.856,364.8072
227.9221,364.3197
228.4069,363.3066
228.8699,362.2518
229.3556,361.2029
229.8085,360.3298
229.889,359.8676
229.9823,359.406
230.428,358.608
230.8818,357.8128
231.5583,356.6954
232.2662,355.5884
232.9503,354.5811
233.637,353.6505
234.3359,352.721
235.1758,351.5866
235.7424,350.7707
235.8924,350.4833
235.8312,350.3556
235.7774,350.2282
235.7167,350.1611
236.1429,349.715
236.5729,349.2711
237.7023,347.9372
238.8396,346.6063
239.6237,345.676
239.3167,345.6992
239.0176,345.722
238.4708,345.9535
237.9327,346.1857
237.0801,346.8156
236.4942,347.2151
235.9139,347.6161
236.3957,346.9561
236.8835,346.2972
236.8971,345.9763
236.5628,346.0086
236.2325,346.0403
234.6069,347.5455
232.9828,349.0523
231.4928,350.3759
231.0775,350.7124
230.6665,351.0499
230.5039,351.1547
230.3426,351.2628
230.3507,351.0394
230.3439,350.7001
230.3381,350.3698
229.4642,350.8429
228.594,351.3308
228.3145,351.2255
228.2179,350.9419
228.1333,350.6805
227.9849,350.4694
227.8557,350.288
227.444,350.9899
227.1993,351.5111
227.0043,352.0822
226.9566,352.5389
227.2347,353.1732
227.6305,353.9492
228.0893,355.2741
228.6934,356.6591
229.5186,358.0259
231.5797,357.6483
233.5348,357.5035
235.6954,356.8185
237.9566,356.1917
240.4163,355.3826
242.5563,355.2366
244.6881,354.3472
246.8429,353.7626
249.0525,353.2398
251.8993,351.8546
256.027,347.7974
260.1728,343.8526
263.2223,340.9624
266.3103,338.1293
265.1479,337.9908
262.7419,339.9047
260.3376,341.9442
261.319,341.5405
262.3161,341.1816
263.2546,340.6046
264.5255,339.4434
265.8071,338.3111
267.0603,336.9698
268.3704,335.651
268.9935,335.1397
268.0074,336.7735
267.0584,338.4075
266.9918,338.7824
267.0027,339.1633
271.1922,336.6259
275.6907,333.8344
280.2051,331.0616
281.3765,330.6411
282.387,330.2212
283.2281,329.9957
283.795,329.8051
284.3656,329.615
285.4443,328.7559
286.4188,327.8985
287.773,326.6272
289.1394,325.3491
290.4919,324.0759
290.9069,323.5856
291.3202,323.0969
291.6951,322.5877
292.1949,321.8746
292.699,321.1614
292.7417,321.0373
292.784,320.9156
292.9984,320.7186
293.2008,320.4184
293.3489,320.2397
292.349,321.1046
291.3422,322.002
289.9315,323.4243
288.3496,324.8672
286.7657,326.3932
285.9966,327.107
285.1241,327.9532
284.0656,329.1332
282.6512,330.7616
279.378,333.7537
276.1649,336.6283
273.2426,339.2256
272.3242,338.5504
271.4397,337.9887
269.9076,337.8959
268.9975,337.372
267.8583,336.9914
266.567,336.3487
265.4514,335.583
264.3476,334.7043
263.3019,333.9327
262.0714,333.2384
260.8221,332.4571
259.6331,331.7653
260.2781,329.6931
260.9125,327.7857
261.2982,326.1074
259.0752,327.7345
256.8884,329.4229
255.7048,330.0149
254.5674,330.6575
253.6974,331.147
252.8126,331.7849
251.9534,332.4503
251.088,333.1243
249.6409,334.3527
248.4393,335.2203
247.6281,335.5788
246.8339,335.9446
246.1091,336.1516
245.4754,336.1985
244.8472,336.2458
244.4113,336.2371
243.9822,336.2313
242.5706,337.0999
240.9991,338.1529
239.4236,339.2108
238.0048,340.1205
236.5884,341.0339
235.853,341.3565
235.7802,341.0865
235.6998,340.8172
235.5279,340.4906
235.4485,340.1646
235.3607,339.8231
235.2524,339.4992
235.1433,339.1795
235.0116,338.8564
234.8992,338.5399
235.4425,337.6739
236.3236,336.4996
237.2043,335.3315
238.1409,334.1429
239.099,332.9577
239.3575,332.4075
239.631,331.8764
239.9105,331.3475
240.1836,330.9571
240.2402,330.873
240.3211,330.8841
240.3359,330.9215
240.3842,330.96
240.4316,331.146
240.4873,331.3319
240.6104,331.4383
240.6391,331.5919
240.6978,331.7488
240.8457,331.8735
241.0061,332.0052
241.223,332.1398
241.4007,332.2618
241.5764,332.402
241.5973,332.7101
241.8481,332.7339
242.1111,332.739
242.8597,331.9793
243.6201,331.2677
244.3454,330.4749
245.0915,329.7558
245.535,329.5562
245.1389,330.7611
244.7663,332.0889
244.0356,334.0389
243.3329,336.1383
243.2462,337.2664
243.2293,338.4636
243.2586,339.8424
243.5365,341.0988
244.1472,341.7701
244.7605,342.4981
244.943,343.5406
245.1762,344.759
245.4186,345.6484
245.605,346.7618
246.0497,347.3743
246.9508,346.754
247.8994,346.2831
249.0004,345.4046
250.0485,344.698
250.3765,344.8988
250.1782,345.2066
250.0155,345.5887
249.7348,345.7769
249.1297,346.5774
248.552,347.4216
247.7503,348.3995
246.9689,349.4046
246.1125,350.3775
245.3119,351.1579
244.5288,351.9458
243.9824,352.4715
243.4431,353.0027
242.9609,353.2815
242.5692,353.4053
242.1483,353.5298
242.1741,353.1797
242.3587,352.8314
242.6062,352.3527
242.752,351.8285
242.8841,351.308
243.0161,351.0162
243.1499,350.7299
243.2877,350.4439
243.4147,350.1586
243.5491,349.8761
243.5044,349.7615
243.3929,349.6519
243.3276,349.3422
243.4527,349.0632
243.5917,348.7857
243.7146,348.5352
243.8424,348.2863
244.0294,347.9591
244.804,347.3578
245.601,346.7571
246.2623,346.1567
246.931,345.5593
247.5586,344.9225
248.1742,344.2577
248.8133,343.6031
249.5976,342.6474
250.386,341.7084
251.7053,341.0501
252.8206,340.4628
253.8945,339.6401
255.5224,338.6371
257.1751,337.6661
258.7115,336.5269
259.6465,335.8571
260.5684,335.6235
261.6222,335.3238
262.9113,334.6919
261.4338,336.6235
259.9931,338.6178
258.807,339.66
256.7629,341.8336
254.778,344.1661
253.6141,346.752
252.5348,349.4875
250.0323,352.1329
248.8522,354.5452
247.7831,357.0932
246.781,359.4459
245.8895,361.9193
244.8818,361.8622
243.903,361.9235
242.6523,362.0404
243.6884,359.082
244.7538,356.1968
245.6942,353.9982
247.1744,350.7303
248.6747,347.5067
248.4482,344.1489
248.2618,340.867
249.3773,337.7857
248.4351,335.5066
247.517,333.2894
246.5386,331.4769
245.5849,329.7147
244.3435,329.9534
242.9864,330.3244
241.7338,330.7874
240.636,331.4062
239.5503,332.0318
238.4114,332.9414
237.3189,333.9067
236.2256,334.8743
235.2515,335.9254
234.3053,336.9792
233.5879,337.8156
233.0482,338.5659
232.508,339.3185
232.0965,339.8955
231.6851,340.4739
231.3696,340.982
231.1854,341.2405
230.9983,341.5023
230.91,341.8005
230.8272,342.1027
230.8787,342.2327
230.9487,342.3633
231.0278,342.4952
231.1878,342.5621
231.3469,342.6357
231.7837,342.5104
232.2374,342.3754
232.6902,342.2526
234.5408,341.6932
236.3993,341.1707
237.8646,341.6692
239.4336,340.0636
241.0249,338.4881
242.6082,337.1035
244.2201,335.7737
246.1976,333.8527
248.1671,332.0122
250.1839,330.273
252.2497,328.5945
254.3824,327.0568
254.8306,327.7813
254.6276,328.7313
254.4596,329.8304
252.9769,330.9015
251.5583,332.0833
250.718,332.4386
249.2789,335.4972
247.8514,338.7321
246.4856,341.3754
245.1412,344.1645
243.1775,347.5936
241.1596,350.7395
239.152,353.9832
237.1499,356.6657
235.1597,359.4175
234.7174,360.1163
234.8933,360.6023
235.0902,361.1558
235.1899,361.5786
235.2578,362.1356
235.3229,362.1692
235.2769,361.9258
235.247,361.7002
235.2509,361.4096
235.3178,360.9427
235.4823,360.1903
235.6334,359.484
235.7944,358.779
235.7775,358.3724
235.7502,357.9515
235.7621,357.4573
235.7347,356.914
235.7106,356.3722
235.8939,355.7079
235.9559,355.1169
236.022,354.5271
236.0699,354.1554
236.1225,353.7849
236.0781,353.6048
236.0562,353.5476
236.0372,353.4939
236.0458,353.4622
236.0612,353.4356
236.1374,353.2932
236.2727,353.1645
236.4121,353.042
236.4509,353.0105
236.4949,352.9828
236.2555,353.2257
236.1903,353.2989
236.127,353.3736
236.1378,353.402
236.1483,353.4312
236.1409,353.2495
236.179,352.9577
236.2156,352.6666
236.5329,351.7671
236.849,350.8712
237.0546,350.0864
237.0398,349.5822
237.0349,349.086
237.0558,348.4673
237.1024,347.8611
237.3754,347.0152
237.4189,346.699
237.5111,346.409
237.7853,345.8499
238.0947,345.331
238.3856,344.9431
238.229,345.2334
238.1992,345.5961
238.0359,346.4374
238.0079,347.3651
238.0471,347.7502
238.2655,347.92
237.4546,349.8877
236.6398,351.7603
235.9827,353.768
235.1234,355.7849
234.2527,357.264
233.475,358.8918
232.4487,360.7668
231.527,362.7772
230.3896,365.0009
229.4263,366.6447
228.3582,368.7308
227.1577,370.8304
226.0468,373.0192
225.087,375.4194
224.2271,377.8562
223.8612,378.5236
223.6104,379.2511
223.3885,380.0093
223.236,381.2168
223.1586,382.3273
223.123,383.4821
223.0836,384.4687
224.8294,385.5651
226.736,386.2324
228.678,386.8997
230.7213,387.0377
232.8522,387.0956
234.997,387.1548
235.2204,387.53
235.3852,387.9131
235.5908,388.4294
235.7722,388.8468
235.9012,389.2669
236.0445,389.3929
236.1857,389.52
236.2921,389.6237
236.3802,389.5238
234.6479,389.4273
232.8606,389.4649
231.0762,389.5128
229.2788,389.5783
227.4546,389.9881
225.6528,390.4032
225.7468,389.8779
225.8448,389.3538
225.9206,389.0044
225.9792,388.9361
226.0415,388.8702
226.0864,388.9037
226.1348,388.9439
226.1662,388.9234
226.1548,389.0777
226.1347,389.1648
226.0314,388.6459
225.9418,388.156
225.8083,387.6198
225.5793,386.4832
225.3969,385.4024
224.9276,383.8056
224.5533,382.267
224.259,380.472
224.0527,378.3719
223.9834,376.368
223.9747,374.2314
224.1272,372.203
224.3072,370.029
224.5533,367.8232
224.983,365.7221
225.4164,364.2209
226.0077,362.8265
226.6712,361.3219
227.3638,359.9386
228.1736,358.6408
228.6965,358.4579
229.2681,358.367
229.8975,357.8914
230.5131,357.3955
231.1818,356.9474
231.8574,356.3354
232.577,355.7598
233.3058,355.2056
233.9554,354.5031
234.6283,353.8176
235.1751,353.1042
235.7499,352.3351
236.1812,351.7171
236.4942,351.152
236.8153,350.5924
237.1047,350.0104
237.4137,349.4591
237.6234,349.0531
237.8334,348.6579
238.0435,348.2634
238.2382,347.8593
238.4365,347.4182
238.5597,347.08
238.7027,346.799
238.8464,346.5172
238.9675,346.1454
239.0827,345.7831
239.1975,345.4202
239.2727,345.1378
239.3476,344.856
239.4055,344.667
239.4546,344.4507
239.5119,344.2299
239.5635,343.967
239.6157,343.7035
239.6442,343.4385
239.6803,343.2686
239.706,343.0995
239.7112,342.745
239.7177,342.3925
239.6975,341.9169
239.7743,341.3284
239.8539,340.7472
239.9036,339.9313
239.9536,339.1312
240.0073,338.5611
240.0653,337.8372
240.244,337.1584
240.299,337.2259
240.4229,337.3464
239.9312,338.6638
239.9073,339.2957
240.0177,340.038
240.3166,340.6886
240.7713,341.4854
241.3091,342.7836
242.0984,344.0637
243.0747,345.5363
244.7335,345.5294
246.5464,345.7029
247.2252,346.2958
247.9495,346.6443
248.7665,347.2044
249.6336,346.7925
250.5553,346.5892
251.1984,345.4817
251.2807,344.8784
251.3916,344.4442
251.3501,344.0453
251.1044,343.8411
249.7469,343.7741
248.0907,343.7596
246.5119,343.8455
244.3898,345.2265
242.2907,346.6622
241.2341,347.153
240.0994,347.791
239.1402,348.2269
237.7546,349.1968
236.4572,350.1781
235.6909,350.8429
235.2299,351.434
234.774,352.0294
234.3367,352.6263
233.4165,353.6754
233.5539,353.9732
233.589,354.2715
233.6348,354.4535
233.3858,354.7995
233.1288,355.1458
232.6439,355.6454
232.1616,356.1445
231.5264,356.7371
230.8779,357.284
230.2556,357.8322
229.6964,358.1901
229.0816,358.5647
228.5721,358.8588
228.0702,359.1559
228.8412,358.4135
229.6671,357.7041
230.4967,357.0017
231.358,356.3791
232.115,355.7555
233.0421,354.9372
234.3185,354.0022
235.5973,353.0839
237.2954,351.8657
239.6539,349.9212
242.0169,348.0178
244.4563,346.1916
246.9046,344.436
248.9171,343.395
249.7822,343.5324
250.0485,344.2752
249.5867,345.3193
249.1418,346.5439
248.0575,346.9675
246.9276,347.7834
245.6385,348.9081
244.1309,350.192
242.6672,351.6835
240.7676,353.4146
238.1294,355.6397
235.5427,358.0324
232.8361,359.9912
230.2012,362.0766
227.8773,363.1919
226.7531,362.7486
225.6976,362.379
225.2825,361.5282
224.9364,360.7358
225.0896,360.4633
225.2238,359.8494
225.39,359.261
225.5478,358.4117
225.73,357.5814
225.8898,356.8001
226.1559,355.6576
226.437,354.5253
226.8773,353.3582
227.2811,352.1978
227.8181,350.9019
228.8414,349.1363
229.8722,347.3747
230.9977,345.6227
232.1385,343.8723
234.036,341.5909
235.8939,339.3546
237.751,337.1192
239.4944,335.0357
241.256,332.9527
242.9422,330.9467
244.427,329.5064
245.9142,328.0692
247.1886,326.866
248.4762,325.6659
249.6053,324.6945
249.9341,324.5925
250.2625,324.4929
250.6782,324.259
251.1002,324.028
250.6507,324.522
250.1513,325.0929
249.6531,325.6655
249.1886,326.2029
248.751,326.7796
248.3769,327.2862
248.0078,327.9115
247.6403,328.5405
247.2165,329.1322
246.8073,329.7634
246.3838,330.417
246.224,330.8146
246.0643,331.2216
245.6844,331.8695
245.3502,332.4493
245.0976,332.9807
244.9204,333.3802
244.7433,333.7879
244.6283,334.0843
244.5075,334.3039
244.3873,334.5275
244.2665,334.608
244.1478,334.69
244.1197,334.6451
244.0553,334.5491
244.0163,334.4528
244.0112,334.317
244.0051,334.183
244.0331,333.9305
243.9691,333.8096
243.933,333.6931
243.9551,333.4536
243.9866,333.2223
244.0239,332.8207
244.2694,332.1498
244.4708,331.5016
244.612,330.7207
244.7577,329.9745
244.9025,329.1837
244.7027,329.1007
244.5065,329.088
243.0068,330.0114
241.531,331.0164
239.9872,332.3114
238.9728,333.5588
238.0128,334.9476
237.1944,336.5178
236.4422,338.2465
235.7538,340.1924
234.9211,342.4964
234.1821,344.9969
233.4987,347.6402
232.8903,350.4878
232.2829,353.3717
232.3339,354.3474
232.4774,355.5035
233.8072,355.9416
235.1996,356.5799
236.6754,357.0403
237.4465,357.0754
238.2474,357.2477
238.8362,357.2249
239.3946,357.3972
240.3002,356.7053
241.0059,355.7815
241.707,354.9209
242.4078,353.7641
243.1186,352.7084
243.4711,351.5892
243.3326,351.651
243.1514,351.7065
242.9875,351.4921
242.6975,351.4206
242.6288,350.8546
242.7079,350.5503
242.778,350.1445
242.9489,349.7415
243.3368,349.3296
243.3132,349.2514
243.4938,349.1096
243.613,348.8176
243.7311,348.5281
243.6558,348.0877
243.9205,347.5573
244.1523,347.0354
244.3386,346.7548
244.501,346.552
244.7766,346.225
244.8223,345.8988
244.8671,345.5856
244.9201,345.3242
244.846,345.3956
244.6501,345.3359
244.4582,345.1442
244.268,344.9605
244.0208,344.7537
243.7635,344.3637
243.6648,344.038
243.3764,344.0596
243.0963,344.0809
242.7621,343.8318
242.4895,343.287
242.1887,342.7448
241.7349,342.7538
241.2879,342.7651
240.9269,342.5543
240.5755,342.4515
240.3084,342.354
240.7676,341.4808
241.23,340.6141
241.8143,339.5243
242.5842,338.3004
243.3862,337.0946
244.4142,335.2166
245.4609,333.3711
246.5788,331.3205
247.7046,329.4909
248.8402,327.7198
250.2322,325.9713
251.648,324.2965
253.1629,322.6351
252.3438,323.2537
251.5941,324.0054
249.9861,325.9443
248.4422,328.027
246.7697,330.4511
244.8997,333.0414
243.1009,335.7771
241.181,338.5468
239.3408,341.4482
237.3987,344.4919
235.2147,347.2143
233.099,350.0447
230.7745,352.4358
228.5052,354.929
226.0384,357.5498
225.5094,357.1698
224.99,356.8592
224.6168,356.4017
224.2961,355.9524
224.0372,355.4174
223.9723,354.9849
223.9104,354.5819
223.8844,354.4489
223.8633,354.2991
223.8513,354.1381
224.5285,352.6927
225.2096,351.2571
225.9347,349.8371
226.6306,348.3786
227.3909,346.9063
228.1777,345.6004
228.9707,344.2956
229.8966,342.7853
230.9391,341.1322
231.9927,339.4803
233.0745,337.8341
234.1657,336.1905
235.5094,334.1903
236.7507,332.302
237.9843,330.4157
238.5082,330.0143
239.0317,329.6149
239.5294,329.2988
240.2131,328.8049
240.8983,328.3152
242.1389,327.0566
243.3762,325.8056
244.7066,324.4717
245.9539,323.4742
247.193,322.4896
248.4514,321.4564
249.7163,320.4405
251.066,319.3883
252.8456,317.695
254.635,316.0298
256.2293,314.7121
257.832,313.4372
259.436,312.0539
261.0274,310.4695
262.6416,308.9492
263.6886,308.2828
264.7598,307.6943
265.6658,307.409
264.8766,309.2967
264.0873,311.2744
263.0511,313.4937
262.0232,315.8052
260.4879,318.7578
258.4109,322.3067
256.3262,325.9454
254.4273,329.1839
252.5338,332.5067
251.3816,333.7276
249.5137,336.106
247.6613,338.5331
245.754,340.8866
243.9451,343.2778
241.8805,345.7105
241.504,346.0887
241.1572,346.5004
240.8502,346.6968
240.6022,346.9167
240.424,346.8263
240.2236,346.7558
240.0412,346.6961
239.802,346.6469
239.5847,346.6041
238.187,348.6137
237.2188,349.827
236.25,351.0445
235.4468,351.8557
234.6572,352.6689
233.9584,353.349
233.4,353.7852
232.8399,354.224
232.4428,354.4619
232.0553,354.701
231.6687,354.9534
231.3531,355.1183
230.9749,355.3124
230.6857,355.3885
230.3888,355.5363
230.1603,355.669
230.0103,355.7833
229.8731,355.8642
229.6039,356.1041
229.3505,356.2689
229.1607,356.3416
228.9748,356.3929
228.7905,356.4362
228.6373,356.4784
228.4919,356.5243
228.3994,356.4062
228.3133,356.2201
228.2913,356.0014
228.2735,355.7828
228.284,355.4863
228.2944,355.209
228.3098,354.9324
228.3102,354.6607
228.6831,353.518
229.0556,352.4507
229.3682,351.3402
229.6737,350.2317
229.8184,349.2209
229.7916,348.5397
229.761,347.8629
229.724,347.075
229.6883,346.3664
229.7703,345.453
229.6042,345.1369
229.4963,344.8469
229.2807,345.051
229.1047,345.2899
229.064,345.2014
228.5516,346.1371
228.3509,346.788
228.2749,347.5284
228.2906,348.3451
228.7117,348.937
228.9779,349.6284
229.3927,350.4104
229.6672,351.6751
230.0735,353.0257
230.3467,353.8349
230.4633,354.1854
230.6846,354.6421
230.593,355.2019
230.5741,355.8633
230.0796,356.7355
229.5715,357.6729
229.0636,358.8391
228.3663,360.623
227.7597,362.4846
226.8331,364.4271
225.9498,366.0232
225.1232,367.6969
224.4538,368.8598
223.8155,370.0957
223.2674,371.975
222.8705,374.1433
222.5338,376.3526
222.14,378.0628
221.7845,379.8141
221.8566,381.707
221.8698,383.3852
221.9091,385.0879
222.0709,386.1934
222.261,387.3217
222.5508,388.2538
222.8908,389.0478
223.2382,389.854
223.3192,390.6938
223.3617,391.5401
223.4911,392.4135
223.4467,392.7062
223.4021,393.0039
223.2803,393.2489
223.1237,393.7995
223.0416,394.0921
222.9639,394.4554
222.891,394.8198
222.8024,395.1355
222.6976,395.3771
222.6112,395.7886
222.8037,396.0718
223.0015,396.3593
223.1702,396.7412
223.4928,397.1925
223.7952,397.4895
224.0303,397.9449
224.2719,398.4052
224.4837,398.792
224.6313,398.8112
224.758,398.8327
224.8603,398.6062
224.9622,398.3802
225.0388,398.3361
225.2465,397.7948
225.4488,397.2532
225.3368,396.1604
225.2341,395.0668
225.224,394.1054
225.065,393.1016
224.9056,392.1017
224.7299,390.9655
224.5634,389.8419
224.4743,388.5797
224.3732,386.893
224.3031,385.2464
224.2508,383.6157
224.2543,382.0469
224.1385,379.5013
223.942,377.3301
223.8688,375.2429
223.7152,373.5282
223.7413,371.9198
223.7572,370.2073
223.8492,368.4204
224.1061,366.75
224.3861,365.0373
224.8333,363.4365
225.2319,361.9076
225.4425,360.7188
225.8015,359.6206
226.0953,358.4008
226.5815,357.2538
226.7655,356.8176
226.8422,356.4558
227.0037,356.1448
227.0892,356.0365
227.2288,355.9647
227.3442,355.6549
227.4061,355.2649
227.5897,354.8636
227.7788,354.4246
228.0125,353.9962
228.2121,353.5059
228.4116,352.9396
228.6273,352.3756
228.8458,351.8666
229.0935,351.3585
229.2968,350.9263
229.4775,350.5328
229.6777,350.183
229.8509,349.9349
230.0564,349.6266
230.2587,349.2535
230.4726,348.8831
230.6013,348.6087
230.6907,348.3752
230.7861,348.1427
230.8527,347.9411
230.8912,347.8509
230.9284,347.7312
230.9358,347.5934
230.9518,347.4949
230.9589,347.4646
230.9747,347.4346
230.9773,347.3224
230.9874,347.2106
230.9635,347.1675
230.9353,347.2541
230.9112,347.3419
230.8939,347.2678
230.8781,347.2325
230.8718,347.0974
230.8626,346.8942
230.8557,346.6909
230.8725,346.3558
230.8925,346.0222
230.906,345.4904
230.9317,344.8971
230.9563,344.3103
230.8959,343.5763
230.8856,342.6314
230.9134,341.7029
231.0889,340.6309
231.2735,339.5922
231.1001,339.7984
230.9348,339.9404
230.9097,340.2282
231.0169,340.3883
231.2229,340.6198
231.3327,341.415
231.5402,342.1915
231.8919,343.1813
232.5244,344.0455
233.3266,345.0214
235.0922,344.9391
236.9473,345.2739
238.9643,345.7056
240.9241,345.9153
243.0097,346.2295
244.8929,345.3774
246.5902,344.403
248.3268,343.5587
249.5049,342.9476
250.7198,342.4544
251.3772,341.6768
251.2313,341.0794
251.1001,340.6013
250.5151,340.2661
249.9485,340.0353
248.5645,340.9316
247.2313,341.6176
245.9091,342.3728
244.5748,344.0047
243.2631,345.6839
242.0788,346.6413
241.0927,347.5327
240.1209,348.4409
239.6511,349.1693
239.2962,349.9048
238.9108,350.806
239.5145,351.2218
240.1328,351.6391
241.0605,351.9217
241.7645,352.2053
242.7084,352.3032
243.4178,352.2267
244.1691,352.1528
243.9437,351.612
243.5211,351.0768
242.8004,351.4809
243.4492,350.7686
244.0559,350.0569
244.6223,349.3494
245.1936,348.6428
245.4304,348.0855
245.6466,347.6848
245.8672,347.2896
246.0884,346.8138
246.3198,346.3448
246.7342,345.8487
247.215,345.4742
247.7015,345.1232
250.0003,344.3331
252.3108,343.5905
254.2328,343.081
254.6649,343.3197
255.1049,343.6446
255.5258,344.2574
255.6055,344.8128
256.455,344.9796
257.4372,343.4893
258.4462,342.116
260.3773,339.6299
262.2792,337.1145
263.7244,334.8795
264.4857,332.8495
265.3049,330.9672
263.8072,330.7043
262.1862,330.7707
261.2517,330.3253
258.8429,331.1266
256.5169,332.0515
254.3368,332.497
252.5573,332.9817
250.8589,333.5714
249.3045,334.7545
247.8327,336.018
245.4341,338.0494
243.2124,339.9009
241.0616,341.7987
239.6769,343.0126
238.3595,344.2615
238.1147,344.0394
237.9987,343.5071
237.9114,342.9989
239.3257,341.4048
240.7697,339.8357
242.1513,338.1273
243.3715,336.4159
244.6005,334.7128
245.0913,333.9325
245.6084,333.16
245.8781,332.5964
246.0503,332.1738
246.2229,331.7542
246.175,331.5509
246.1435,331.3487
246.0788,331.1274
245.1626,331.6107
244.2445,332.096
243.3808,332.6782
242.5421,333.2626
241.4657,334.0771
240.8146,334.4918
240.165,334.908
239.6657,335.3996
239.1813,335.8935
238.8218,336.2882
237.9305,337.0363
237.045,337.7864
236.3884,338.4205
235.7436,339.0574
235.2122,339.6717
235.5228,339.5741
235.8605,339.4803
236.3082,339.1308
236.7801,338.7856
237.5252,338.2119
237.9547,337.9394
238.5128,337.4612
239.0108,337.0264
239.5139,336.6046
239.8214,336.4095
240.6395,335.9836
241.4589,335.5928
241.3352,335.9261
241.216,336.2951
240.5793,337.1237
239.9439,337.9729
239.2365,338.9339
238.3883,339.9578
237.5519,341.0494
236.8548,342.1265
236.4587,342.9889
235.9324,344.0869
235.7165,344.9098
235.5075,345.8299
235.3816,346.6628
235.0037,347.6989
234.6328,348.8356
235.0089,349.4784
235.4025,350.2369
236.1944,350.5403
237.2308,350.6227
238.3421,350.5913
239.9886,349.1086
241.6768,347.7188
243.1392,346.3155
244.2777,345.0742
245.3693,343.839
245.9087,342.8272
246.4596,341.8762
246.9903,340.6477
247.7787,338.9332
248.6044,337.258
249.4051,335.399
250.2321,333.571
251.0503,331.7509
251.5102,330.2716
251.9827,328.8053
251.5943,328.7911
251.2098,328.7896
250.84,328.7344
250.4596,328.571
250.14,328.4201
249.8846,328.0728
249.6454,327.7318
248.9993,328.0276
248.3708,328.3772
247.7499,328.7426
247.1302,329.1497
246.6097,329.433
246.0141,329.713
245.4981,329.9192
244.8422,330.601
244.2615,331.3932
243.7514,332.2185
243.3127,333.1296
242.9046,334.1419
242.5063,335.1577
242.1493,336.2425
241.7903,337.183
241.768,337.5536
241.7292,337.9615
241.6743,338.3546
241.6102,338.5847
241.4739,338.9456
241.4079,339.0802
241.3501,339.2181
241.435,338.8383
241.5655,338.4653
241.7282,337.8741
241.7898,337.5607
241.9073,337.2684
242.1689,336.6447
242.4099,336.0524
242.9678,335.1512
243.7554,333.9449
244.5538,332.7352
245.3021,331.8909
246.0715,331.2443
246.1645,331.5826
246.2874,331.4495
245.8438,331.3316
245.4022,331.3365
244.9778,331.478
243.9172,332.1441
242.4906,333.6376
241.1319,335.2962
239.6792,336.8302
238.2658,338.5387
236.5788,340.2329
234.6733,342.0055
232.8556,343.9499
230.9699,345.2707
229.1352,346.6421
227.8992,347.006
226.6976,347.7871
226.0622,348.4163
225.4257,348.7775
224.856,349.2454
224.7391,349.001
224.9785,347.1619
225.2296,345.4077
225.5445,343.756
225.8886,342.1657
226.1968,340.8735
226.4419,339.6926
226.6918,338.5445
227.0676,337.5104
227.2775,336.7169
227.4543,335.939
227.5072,335.3903
227.5609,334.8523
227.5598,334.6197
227.5272,334.3924
227.4884,334.3654
227.1909,334.8116
226.9006,335.2698
226.5974,335.8311
226.3004,336.4517
226.0522,337.0546
225.8658,337.5976
225.7321,338.1288
225.5015,338.71
225.5356,338.9708
225.5714,339.2316
225.8337,339.264
226.0966,339.2982
226.358,339.4264
226.612,339.5992
226.8785,339.7122
227.3023,339.6362
228.0079,339.2326
228.7167,338.836
230.002,339.2801
231.2997,339.7451
232.8647,338.828
234.3054,338.096
235.7655,337.3857
237.0922,336.8381
238.4205,336.3194
239.9776,335.3203
241.8808,334.0826
243.8319,332.7821
246.8891,329.1176
250.0369,325.526
253.0251,322.5591
255.7518,319.9617
258.6508,317.4508
260.2412,315.4767
261.9319,313.6118
262.2461,314.5848
262.6417,315.4167
262.8007,316.4999
262.9175,317.5736
262.9846,319.2241
262.7478,321.2282
262.0529,323.4028
261.2931,325.8712
259.0043,330.6003
256.9838,334.3452
255.0264,337.678
252.991,341.3973
250.8009,344.9388
249.6511,346.9678
248.511,349.0556
248.2192,349.9196
247.9431,350.8393
247.8202,351.6225
247.7663,352.4501
247.7861,352.7541
247.5918,353.014
247.369,353.2532
247.2077,353.2272
247.0648,353.2135
246.4988,354.1962
245.9357,354.9177
245.4616,355.2731
244.984,355.5235
244.5191,355.6227
244.0679,355.6443
243.6812,355.5511
243.2959,355.4581
242.9909,355.303
242.679,355.1292
242.3786,354.9627
242.125,354.8018
241.9182,354.6812
241.7092,354.5054
241.4988,354.3072
241.326,354.1417
241.1534,353.8789
240.9967,353.6173
240.8291,353.4845
240.6562,353.2788
240.4739,353.1484
240.3048,352.9842
240.136,352.819
240.0128,352.5807
239.8759,352.2479
239.754,351.8372
239.6673,351.2609
239.5806,350.6864
239.5682,349.9784
239.8364,348.6651
240.1372,347.359
240.9437,345.4461
241.7514,343.5471
242.8003,341.3018
244.1665,338.6758
245.5516,336.0858
246.778,333.6839
248.018,331.3447
249.3236,329.0943
249.9363,327.4452
250.604,325.917
250.7526,325.0551
250.9744,324.3548
251.5962,324.1954
251.9654,324.3459
252.4802,324.6623
251.79,326.0894
251.2777,327.7141
248.4371,332.4041
245.4774,337.0964
242.8319,342.006
240.3671,346.5181
238.1878,351.2197
235.756,356.2806
233.8043,360.72
232.0725,365.287
230.6901,369.0486
229.4999,372.9084
227.467,376.4135
225.6093,379.896
223.8774,383.446
222.8265,386.0942
221.8537,388.7815
221.9759,388.5482
222.1397,388.5535
222.3093,388.5739
222.4947,388.7482
222.7014,388.9311
222.9017,388.6539
223.1179,388.2914
223.336,387.9306
223.5118,387.7877
223.5332,387.6462
223.5645,387.6815
223.5721,387.7022
223.5793,387.724
223.5782,387.9599
223.5662,388.1961
223.5922,388.417
223.6093,388.7509
223.6255,389.0868
223.6984,389.2959
223.7753,389.5555
223.835,389.8271
223.884,390.143
223.9344,390.4607
223.994,390.6429
224.0414,390.9227
224.0833,391.18
224.1121,391.3667
224.1428,391.5569
224.1267,391.2198
224.0394,389.5807
223.9617,387.8895
223.8411,386.5688
223.7394,385.2692
223.6756,384.2124
223.5953,382.9806
223.5527,381.8163
223.4536,380.2486
223.4139,378.7726
223.1956,376.5508
222.9889,373.8942
222.945,371.3632
222.9302,368.742
223.1281,366.2621
223.3093,364.3151
223.2309,363.7298
223.3126,363.3272
223.5707,362.3925
224.0172,361.6225
224.5728,360.0897
225.2024,358.5204
226.0231,357.0696
226.8238,355.6266
227.7862,354.2878
228.406,353.7719
228.9662,353.3701
229.6081,353.0397
230.1246,352.7729
230.7157,352.5622
231.3856,352.0133
232.0362,351.2391
232.7251,350.4889
233.3974,349.6084
234.108,348.7428
234.6109,348.065
235.0126,347.3557
235.4238,346.6478
235.6794,346.038
235.9565,345.4281
236.2413,344.7141
236.4454,344.1003
236.5811,343.5094
236.7152,343.0243
236.8586,342.542
236.8389,342.2062
236.7556,342.0238
236.6705,341.8427
236.5583,341.6872
236.4533,341.5613
236.3454,341.5229
236.241,341.4977
236.1326,341.4736
236.0137,341.5834
235.8994,341.6944
235.8221,341.7954
235.7531,341.8987
235.7487,341.9157
235.7427,341.9422
235.7435,341.9738
235.7132,341.9402
235.7065,341.8931
235.7023,341.8669
235.7013,341.8398
235.7234,341.5959
235.741,341.2556
235.7507,340.9011
235.7874,340.3571
235.7909,339.672
235.8156,339.01
235.8093,338.5717
235.8112,338.1646
235.8179,337.8673
235.8001,337.4933
235.8344,337.1755
236.0062,336.7405
236.2816,336.3972
236.9562,336.7468
237.6229,337.391
238.4001,338.2666
239.7804,338.4628
241.3192,338.7593
243.2003,338.6163
245.3326,338.2008
247.5873,337.9174
249.8749,337.2214
252.2527,336.6717
254.2439,336.2226
255.9214,335.9639
256.9158,336.1705
257.758,336.5142
258.6452,336.9878
257.5849,337.2784
256.4875,337.1372
255.3975,337.1268
254.0719,337.6993
252.7586,338.3704
251.1434,339.4011
248.9303,340.8496
246.7217,342.3479
244.3839,343.7297
242.0615,345.1463
239.8118,346.4968
237.7013,347.6261
236.316,348.3255
234.8901,349.1414
233.5499,349.9708
233.1235,350.6078
232.7758,351.4134
232.4314,352.2247
235.651,350.1009
238.6729,347.9989
238.4004,348.9633
238.066,349.8264
237.7379,350.6909
237.6559,351.569
237.5058,352.447
237.3842,352.9021
237.962,352.9166
238.5407,352.9319
239.018,352.7686
239.4772,352.6068
240.5285,351.7889
241.7377,350.8834
242.9481,349.9805
239.9768,352.1322
236.9099,354.2899
237.072,353.3662
237.7834,352.2567
238.4996,351.1489
239.0782,350.1701
239.8818,348.9873
240.6927,347.9543
240.7917,347.4252
240.8927,346.8976
240.8322,346.4881
240.8229,346.1582
240.4368,346.2026
240.0071,346.4585
239.5801,346.7231
239.6984,346.8853
240.22,346.7622
240.7818,346.6668
242.1639,345.8906
243.5519,345.1534
245.1042,344.8507
245.7313,346.2937
246.3927,347.8239
247.0639,349.2482
247.7605,350.78
247.8321,351.1271
247.9767,350.8812
248.1413,350.7492
248.0927,350.5141
248.0658,350.4101
247.372,350.4749
246.1456,350.8839
244.9452,351.4417
242.799,352.4875
240.6903,353.6731
238.3289,354.3064
236.659,353.1483
235.0928,352.114
233.5115,350.9647
232.035,349.926
231.3357,349.8513
230.8294,349.8825
230.3876,349.9924
230.1157,349.809
229.8961,349.6905
230.1555,349.297
230.6807,348.6216
231.2429,347.9847
231.8846,347.3093
232.6197,346.6625
233.3847,345.9105
234.3286,345.213
235.2695,344.5298
236.2309,343.7072
237.1881,342.8922
237.1868,342.5388
237.1783,342.1343
237.1787,341.7287
237.0974,341.2631
237.0091,340.7981
236.9593,340.2578
236.8543,339.7948
236.7567,339.2081
236.6983,338.6571
236.6535,338.1082
236.6057,337.5287
236.532,336.9902
236.4732,336.296
236.4203,335.7031
236.4113,335.0954
237.1184,333.999
237.4555,333.1838
237.8136,332.3154
238.1634,331.5904
238.495,330.8641
238.8108,330.1357
239.1339,329.4163
239.4465,328.7496
239.6447,328.1544
239.859,327.5658
240.0126,327.1624
240.1758,326.7666
240.3414,326.5108
240.515,326.264
240.6726,326.0226
240.656,326.1105
240.6436,326.1993
240.654,326.2419
240.6788,326.4631
240.7322,326.6646
240.7806,326.941
240.829,327.2203
240.8613,327.5461
240.8692,327.9059
240.8885,328.2747
240.88,328.4957
240.8737,328.7312
240.9665,328.85
241.4322,328.5689
241.8662,328.3307
242.8651,326.7986
243.7707,325.4104
244.6723,324.1768
245.6193,322.8361
246.5842,321.5831
246.6933,322.0308
246.8303,322.5984
246.8881,323.4154
246.5906,324.7048
246.342,326.1466
246.0875,327.7738
245.8703,329.5661
245.6459,331.2697
245.0926,333.1783
244.74,335.2407
244.1129,337.475
243.5884,339.4671
243.1558,341.2528
242.5328,343.0967
241.9625,345.0494
242.1557,345.5303
242.3827,346.133
242.7168,346.5102
243.4946,345.3414
244.3565,344.2473
245.2587,343.0714
246.1886,341.9588
246.9563,340.6263
247.5597,339.5583
248.1853,338.5191
248.5068,338.399
248.8273,338.2971
248.9454,338.4132
249.1505,338.1946
249.36,337.9814
249.6286,337.5025
249.9536,337.0247
250.3147,336.3632
250.484,336.5455
250.6555,336.7281
250.914,336.7348
251.08,336.8605
251.2295,337.2191
251.4396,337.2359
251.6529,337.2542
251.8835,337.1334
252.0968,336.9655
252.2763,336.7841
252.1546,336.4088
252.0335,336.0364
251.886,335.6079
251.7493,334.9893
251.5781,334.3951
251.4329,333.7483
251.2892,333.1126
251.0797,332.2171
250.9288,331.8104
250.8742,331.4222
250.5481,331.8317
250.2384,332.2678
249.5992,333.2556
249.3053,333.664
249.0514,334.1308
249.01,334.2867
248.999,334.5175
248.6613,335.5022
248.1933,336.2451
247.787,337.1106
247.1548,337.8259
246.509,338.6863
245.059,340.5862
243.2584,342.1772
241.5396,343.9602
239.9882,345.0766
238.5187,346.3903
237.2196,346.9798
235.5462,347.9148
233.9284,349.0178
232.0803,350.4902
230.3201,352.1139
228.7903,352.9695
227.5536,352.6314
226.356,352.4036
225.4404,352.1929
224.5679,352.0717
224.2058,351.0573
223.9485,349.6169
223.704,348.2428
223.5372,346.7937
223.6264,345.3997
223.7263,344.0202
223.8551,342.6342
223.9894,341.2845
224.1989,339.9334
224.3943,338.6096
224.58,337.2381
224.6012,337.226
224.6249,337.2227
224.589,337.3013
224.5264,337.3846
224.4877,337.4723
224.4837,337.6182
224.4759,337.766
224.485,337.9553
224.4912,338.1436
225.9441,337.2933
226.2762,337.4311
226.6073,337.5699
226.9248,337.7273
227.2031,337.8845
227.4708,338.0644
227.5549,338.3797
227.6308,338.6973
227.6579,339.0355
227.6699,339.3789
228.4728,338.6979
229.29,338.1341
230.1071,337.5826
231.4372,339.4352
232.794,341.3397
232.6991,344.4167
233.7348,346.7188
233.6738,346.261
233.6534,345.7888
235.0437,344.1014
236.9324,342.0503
239.0711,339.8385
241.4435,337.7045
243.9132,335.5565
246.8852,332.4667
249.1307,330.4297
251.4254,328.3254
253.712,326.6917
255.9188,322.2211
256.4987,319.3277
257.025,316.8487
257.7318,314.4465
258.4395,315.9054
259.2226,317.6867
258.3878,320.5055
256.8694,322.7925
255.3831,325.1747
253.6447,327.692
252.1653,330.1872
249.9422,333.5573
247.5379,336.8583
245.1561,340.2196
242.8089,343.1468
240.4274,346.2612
239.8855,348.0666
239.6366,349.3028
239.4002,350.5988
239.3117,351.174
239.1626,351.5037
239.0233,351.8625
238.8584,352.9731
238.6954,354.1102
238.5783,354.6587
238.2363,355.2134
237.8955,355.7746
237.5862,356.0321
237.2773,356.2925
237.0305,356.3134
236.8828,356.0656
236.7368,355.8178
236.5881,355.4163
236.4531,355.0168
236.3914,354.5616
236.352,354.0125
236.3148,353.4658
236.2755,352.8658
236.2574,352.266
236.2182,351.7913
236.1719,351.2314
236.1276,350.6733
236.0832,350.1446
236.0493,349.6168
235.9222,349.1268
235.7794,348.6284
235.6242,348.1342
235.5283,347.6484
235.4641,347.1714
235.4408,346.1034
235.6647,344.5918
235.9998,343.0993
236.6452,341.9595
237.3106,340.8441
237.4532,340.6681
237.6159,340.3947
237.8676,340.1743
238.4554,339.6419
239.0983,339.1791
239.9817,338.7333
241.0765,338.0742
241.9664,338.1487
242.9416,338.2681
244.0336,338.4894
245.1897,339.2705
246.4351,340.3171
247.8416,341.4586
247.7963,342.5779
247.8799,343.8318
247.8275,344.3108
247.0471,345.6033
246.3759,347.0315
245.3287,348.7529
244.3888,350.5993
241.9261,354.5102
239.3962,358.3388
236.88,361.515
234.5284,364.5508
232.3384,367.4567
230.0695,370.4286
227.7552,373.3924
225.5647,376.4468
224.3999,379.0511
223.3867,381.4671
222.6417,383.6209
222.3245,385.3723
222.0573,387.1454
221.8849,389.0001
221.7912,391.0013
222.1997,390.7789
222.5971,390.8944
222.9979,391.014
223.2457,391.5
223.346,392.2489
223.4492,392.9977
223.5286,393.8403
223.6127,394.6826
224.2505,392.8458
224.2555,393.4973
224.2746,394.1511
224.2765,394.422
224.2784,394.6949
224.2641,394.4876
224.2518,394.5685
224.2632,394.6527
224.2641,394.6565
224.2732,394.6629
224.2904,394.5672
224.3185,394.5732
224.3477,394.584
224.3783,394.7798
224.4197,394.9791
223.7254,396.4736
223.6867,395.7789
223.6565,395.0899
223.6188,394.4024
223.5996,393.7259
223.5014,393.4701
223.4392,390.5277
223.4705,387.6045
223.2799,385.1673
223.183,382.7614
223.1482,380.5532
223.0607,377.7428
223.1142,374.9987
223.1543,371.6806
223.397,368.4459
223.3293,366.1948
223.3159,363.7149
223.4884,361.3658
223.7409,358.781
224.2128,356.3341
224.8656,353.8873
224.8391,353.5515
224.9234,353.3715
225.5165,352.1717
226.2538,351.1092
227.2068,349.38
228.0731,347.9945
229.0515,346.7029
229.9352,345.7441
230.8936,344.8616
231.7829,344.1234
232.6518,343.3793
233.5637,342.6771
234.4292,341.899
235.3247,341.1479
236.1931,340.1115
236.8145,339.1892
237.4646,338.2615
237.8473,337.7788
238.2449,337.2714
238.4568,336.9752
238.595,336.6716
238.7442,336.258
238.8577,335.8222
238.9871,335.4554
239.0688,335.1358
239.1155,334.8275
239.1602,334.505
239.1766,334.2783
239.1961,334.0457
239.1736,333.9314
239.1599,333.8091
239.1296,333.7022
239.1142,333.5953
239.1186,333.4391
239.123,333.274
239.1345,333.1089
239.1423,333.0313
239.1681,332.9715
239.1908,332.8425
239.1815,332.8141
239.1781,332.7855
239.171,332.6903
239.1648,332.5936
239.1798,332.4911
239.2097,332.322
239.233,332.1619
239.2536,331.8432
239.3023,331.4809
239.2753,331.2014
239.2349,330.7784
239.1947,330.3614
238.9768,330.0657
238.8166,329.584
238.4412,329.2179
238.0806,328.8426
237.7237,328.4995
237.4263,328.2142
237.3817,327.624
237.3692,327.1038
237.9376,326.2492
238.5526,325.4673
239.683,325.1675
240.9156,324.4576
242.2557,323.847
243.8103,322.8407
245.464,321.9534
247.2329,320.906
248.5059,320.5623
249.9692,320.0841
251.0383,320.1225
252.2026,320.302
253.1431,320.615
253.9976,321.1681
254.9305,321.8391
254.7496,323.1179
254.6455,324.5138
253.3098,325.9837
250.9029,328.5614
248.5508,331.275
245.8812,334.3527
243.2685,337.5371
242.588,339.2993
242.2546,340.2978
241.9769,341.3219
242.1232,341.7502
242.3119,342.1935
242.5642,342.3879
242.5818,342.6849
242.6226,342.9886
243.2526,342.8406
244.0123,342.694
245.2241,342.1424
247.5983,340.5834
250.0162,339.0286
252.5963,337.4922
255.1567,335.9641
255.668,335.8108
256.1474,335.6791
256.6239,335.5956
257.0434,335.5505
257.2888,335.5057
257.5757,335.5101
257.7991,335.2755
258.0266,335.0414
258.2264,334.8919
258.4208,334.7444
258.6749,334.5833
258.8074,334.6249
258.9403,334.6675
259.0337,334.6157
259.1238,334.5657
258.5039,335.1581
257.9555,335.928
257.4123,336.653
257.4713,336.8728
257.5341,337.0994
257.4349,337.0609
257.4142,336.9956
257.3991,336.9504
257.5497,336.5446
257.6711,337.0969
257.7609,337.7393
257.8349,338.1243
257.9266,338.5817
257.7583,338.9675
256.5248,339.6076
255.9153,339.7894
254.6742,339.7955
253.4557,339.9477
251.2628,340.7603
248.9266,341.6167
246.7207,342.8168
244.3921,343.4608
242.111,344.2554
240.1974,344.9427
237.7457,345.207
235.3571,345.6125
233.0277,345.8897
230.7733,346.2886
228.7964,346.6145
227.864,346.6604
227.0027,346.7974
226.6391,346.7095
226.346,346.6971
226.4194,346.4373
226.8874,345.5891
227.4204,344.7922
228.1537,344.3896
228.9366,344.0314
229.1183,343.8232
229.9221,342.9333
230.7469,342.0767
231.6018,341.1529
232.4881,340.2542
233.3166,339.3143
234.1414,338.3474
234.9742,337.3933
235.8178,336.5028
236.6828,335.6227
237.5251,334.5976
238.0634,334.1289
238.6037,333.6649
238.8639,333.392
239.141,333.1216
239.2788,333.0278
239.3623,332.8996
239.4476,332.7714
239.4966,332.5747
239.56,332.3767
239.6998,332.0701
239.8202,331.7482
239.9408,331.4268
240.0336,331.1505
240.1355,330.8758
240.231,330.6964
240.3236,330.4953
240.4404,330.2961
240.5875,329.959
240.7529,329.6216
240.9705,329.2873
241.1346,328.9424
241.307,328.5992
241.4169,328.491
241.5442,328.3883
241.5925,328.2764
241.6786,328.0853
241.7666,327.9072
240.8413,328.4931
239.9205,329.0966
238.9199,329.8125
237.8878,330.585
236.8114,331.3803
235.6565,332.1967
234.4854,333.0753
233.3033,333.9124
232.1028,334.8407
230.8476,335.8018
229.6681,336.6498
228.5862,337.3585
227.8932,338.3924
227.1342,340.5168
226.4124,342.7329
226.6803,344.2341
227.0245,345.6876
228.3695,345.8202
229.7229,346.0831
231.3085,345.4012
232.913,344.7728
234.7002,343.9701
236.5415,342.9493
238.4202,342.0055
240.3224,340.9724
242.2383,339.9608
244.0299,339.1254
245.4371,337.9197
246.8711,335.6698
248.2642,333.5118
249.52,331.5251
250.7351,329.6024
250.346,329.8184
249.962,330.0512
249.3811,330.8089
248.8082,331.3977
248.0251,332.1426
247.2078,332.9758
246.3928,333.82
245.5814,334.5002
244.7377,335.2798
243.9277,336.0641
243.0996,336.7274
242.274,337.393
241.5246,337.9616
240.9036,338.1765
240.285,338.3927
240.3449,337.4457
240.4118,336.5004
240.4544,336.0077
240.4976,335.5789
240.5645,335.1694
240.6588,334.9542
240.7582,334.7396
240.8307,334.5658
240.9475,334.2206
241.0612,333.8755
241.1743,333.6055
241.2813,333.3362
241.3879,333.0603
241.5628,333.183
241.7317,333.3059
241.8769,333.1744
242.0184,333.0428
242.1425,332.7228
242.2908,332.4903
242.4395,332.26
242.5814,331.7466
242.7178,331.2372
242.91,330.6412
243.2482,329.8025
243.5869,328.9705
244.1285,328.1824
244.6678,327.4038
245.4308,326.5336
246.2729,325.3447
247.1142,324.1744
248.1057,322.9584
249.1695,321.5681
250.1906,320.3151
251.0461,319.095
251.9059,317.9177
252.379,317.3545
252.6903,316.739
252.9798,316.3463
252.9147,316.6063
252.8769,316.9468
252.2519,317.7161
250.7944,319.3371
249.2642,321.1613
247.1819,323.4713
245.1641,325.8978
242.4082,329.6797
239.5787,333.5686
236.8556,337.5679
234.3056,341.5203
231.8676,345.5661
229.7278,349.0915
227.7791,352.7425
225.9142,356.4595
224.2405,359.7597
222.6497,363.1152
221.4802,366.0485
221.0392,368.2137
220.6456,370.4093
220.6081,372.217
220.6145,374.0477
221.0477,374.6691
221.4793,375.3618
221.9219,376.0679
222.3365,376.7249
222.7268,377.3921
223.4772,376.6159
225.5327,373.6554
227.6048,370.6949
227.6283,371.2774
227.6334,371.8634
227.6269,372.4974
227.5415,372.9978
227.4575,373.4993
227.3659,373.6598
227.2733,373.8205
227.1658,373.9597
227.0673,374.177
226.9655,374.3956
226.8836,374.7301
226.8154,375.0668
226.3683,376.7948
224.5386,380.4176
222.7315,384.0439
222.7191,384.1102
222.7259,384.1805
222.7366,384.1544
222.7836,384.0809
222.8237,384.0105
222.8552,384.346
222.8789,384.684
222.9124,385.0913
222.939,385.4391
222.9622,385.7932
222.9753,385.5874
222.9845,385.3914
222.9987,384.6586
222.9879,384.0662
222.9773,383.3135
222.9475,382.521
222.9424,381.7645
222.8706,380.5229
222.7958,379.2996
222.7675,378.043
222.7202,376.1207
222.7661,374.257
222.8399,372.2521
222.989,370.1624
223.2392,368.0539
223.4315,366.385
224.2702,363.7843
225.3947,361.2215
226.6166,358.7243
228.1811,355.4425
229.8204,352.1581
231.7415,348.7214
233.5659,345.7403
235.4585,342.8064
237.3503,339.7864
239.1265,337.3392
240.9536,334.931
242.7581,332.3435
244.5858,329.7768
246.3185,327.3191
248.0847,324.9359
249.1028,323.4743
249.6934,322.396
250.294,321.3212
250.4498,320.9113
250.7044,320.4417
250.7675,320.1518
251.0691,319.6635
251.3806,319.1787
251.7278,318.7107
252.1013,318.2117
252.4515,317.7143
252.7299,317.5959
253.0101,317.4879
253.2951,317.3038
253.534,317.169
253.7752,317.0467
253.9287,317.0209
254.0976,317.0079
254.853,316.2809
255.3768,315.6434
255.9215,315.0232
256.2037,314.8568
256.4904,314.7138
256.9776,314.3215
256.7092,315.4799
256.4419,316.6743
255.9468,318.4547
255.4635,320.2795
254.0235,322.2829
252.511,324.3758
251.011,326.5147
249.7244,328.3048
248.4647,330.152
246.7192,332.6391
245.3714,334.7234
244.059,336.8791
242.9474,338.571
241.883,340.3399
240.6811,342.2448
240.3372,342.9889
240.0542,343.8193
240.1205,344.0759
240.2534,344.4175
241.3238,344.8729
242.5349,344.9553
243.7834,345.1384
244.7589,345.5242
245.7627,345.9909
246.5279,346.6382
246.8354,347.459
247.1502,348.3218
247.1941,349.2473
247.3746,349.9457
247.343,350.6769
247.2936,350.876
247.2484,351.0839
247.2371,350.8353
247.2261,350.6311
247.1972,350.1924
247.0975,349.8534
247.0005,349.5152
246.8714,349.1962
246.738,348.7676
246.6066,348.2924
246.5172,347.8029
246.4267,347.3137
246.2647,346.844
245.8989,346.6709
245.5391,346.4964
245.1893,346.3904
244.8409,346.2848
244.5104,346.2125
244.1846,345.974
243.8635,345.737
243.511,345.4577
243.1596,345.1801
242.8791,344.6594
242.6627,343.9604
242.4717,343.2711
242.278,342.9326
242.0974,342.6061
242.1168,342.2601
242.0552,342.2121
242.0701,342.1964
241.6925,343.0729
241.3865,343.9948
241.138,344.5167
241.1011,344.5928
241.1794,344.7556
241.243,344.2531
241.3878,343.8753
241.4965,343.2607
241.0717,343.0145
240.7759,342.9521
239.6465,343.6377
238.6555,344.5441
237.3953,345.4857
235.7779,347.1302
234.342,349.0071
232.9105,350.0389
231.5921,351.312
230.1159,353.3347
228.4476,355.8979
226.9376,358.6434
225.6854,361.7468
224.5961,364.9816
223.6758,368.4035
223.1093,371.4811
222.6743,374.6242
222.5697,376.4466
222.5282,378.3198
222.5494,380.0523
222.4552,380.7301
222.3759,381.437
222.3276,382.05
222.3103,382.6829
222.3121,382.9826
222.3286,383.129
222.3444,383.2842
222.3663,383.4946
222.3585,383.7108
222.371,383.9837
222.3913,384.2264
222.4207,384.5785
222.4278,385.2704
222.4172,385.9649
222.4312,386.424
222.4563,386.8693
222.4122,386.876
222.3938,386.9467
222.3972,387.0222
222.4469,387.4178
222.5045,387.8311
222.5782,388.2649
222.6592,388.6744
222.7347,389.2417
222.8162,389.5563
222.9023,389.8802
223.0423,389.2797
223.1751,388.4789
223.2975,387.9655
223.4393,387.7228
223.5863,387.5096
223.5527,387.2387
223.5393,386.8969
223.4596,386.2107
223.3563,385.0141
223.3251,383.8861
223.2788,382.6443
223.0124,380.4712
222.9434,378.2047
222.8267,375.7162
222.9401,373.3351
222.8797,371.6231
222.9614,370.048
223.2593,368.2211
223.5722,366.1935
224.1211,364.293
224.4967,362.516
225.0817,360.7112
225.6106,359.1876
226.1004,357.613
226.745,356.1341
227.3271,354.5277
227.6774,353.7733
228.0991,353.0928
228.4471,352.5705
228.8462,352.1075
229.1437,351.7502
229.487,351.0698
229.8625,350.4203
230.2084,349.6126
230.5795,348.8271
230.8937,348.2684
231.168,347.7809
231.352,347.2649
231.5544,346.5882
231.7798,345.9213
232.0063,345.2874
232.1392,344.7628
232.2746,344.2445
232.3732,343.8184
232.4829,343.3957
232.6111,342.8008
232.6834,342.339
232.7562,341.88
232.7953,341.5144
232.8452,341.1492
232.8826,340.731
232.8846,340.2336
232.8882,339.7375
232.9144,339.3982
232.949,339.0606
232.9521,338.7163
232.9594,338.3445
232.9665,337.9735
232.9481,337.5911
232.9351,337.2106
232.9363,336.704
232.9114,336.1263
232.8861,335.5578
232.7271,334.9809
232.5701,334.4191
232.4171,334.045
232.2507,333.6927
232.096,333.3756
231.9515,333.0315
232.0786,332.4363
232.2672,331.8986
233.4399,330.7408
234.6775,329.6602
236.0188,328.4952
237.2462,328.4914
238.5355,328.7808
240.0392,328.5026
241.6786,328.3421
243.5004,328.5993
245.4664,328.5285
247.4481,328.4076
249.2022,328.286
251.0469,328.3162
252.1588,328.8436
252.5949,329.5624
253.1003,330.4215
251.2287,332.5301
249.4151,334.8104
247.4729,337.1571
245.2661,338.5681
243.0695,340.1504
240.7629,342.1125
238.4754,344.1927
236.0547,345.7514
233.628,347.618
231.2157,349.5474
229.0418,351.2165
226.899,352.9241
225.4857,353.9953
224.4527,355.0502
223.428,356.1192
223.782,356.3252
224.2875,356.5357
224.7725,356.8294
225.2957,357.0778
225.8317,357.3278
226.2715,357.4417
226.5959,357.5582
226.9425,357.6704
226.9811,357.7429
227.0503,357.8155
227.1134,357.7945
227.1705,357.775
227.2269,357.7775
227.2709,357.7344
227.3536,357.6942
227.4788,357.5426
227.616,357.395
227.7204,357.0398
227.8554,356.4805
227.9926,355.9301
228.2411,355.3733
228.5058,354.8272
228.7715,354.1564
229.4171,353.2212
230.0505,352.3087
230.5462,351.5673
231.0594,350.8545
232.7048,350.8983
234.3907,350.6469
236.0746,350.4779
237.9624,350.2081
239.8714,350.0378
241.0154,349.6899
240.5475,350.5287
240.0933,351.5056
239.5761,352.4567
239.082,353.5685
238.6107,354.6613
237.819,355.6879
237.0628,356.8848
236.4296,357.6216
235.8233,358.5345
233.948,358.212
232.0693,357.8299
230.2349,357.5996
228.2198,357.163
226.2347,356.8557
225.0733,356.365
225.4919,354.5882
225.9393,352.8819
226.2687,351.1143
226.6175,349.3864
226.8726,347.6818
226.9429,346.693
226.9975,345.7076
226.7829,345.1721
226.5105,344.6448
226.1833,343.5336
226.9698,341.8987
227.7956,340.3249
226.3987,342.2004
225.2182,344.2234
224.1822,344.9925
223.61,343.6604
223.1704,342.8905
222.9773,339.9615
222.9569,337.8912
223.546,334.1114
224.5974,328.524
225.7843,324.4503
224.9025,321.4479
224.348,320.1296
224.0118,318.7441
222.9139,317.3909
222.1609,318.1898
223.0444,315.4541
224.1293,315.2635
225.722,314.3358
227.975,312.0639
230.6134,311.6286
233.5374,311.1014
236.9088,310.9854
240.1646,309.5756
242.9567,307.8729
246.0744,306.309
249.3011,303.9536
252.69,302.1405
256.1475,299.0995
258.8053,296.0083
261.6346,293.3315
263.2874,291.1711
265.0669,289.4438
266.2083,288.026
266.8857,287.1092
267.6213,286.1829
268.4431,285.2421
269.059,284.8715
269.2574,285.376
269.4805,285.9036
269.6155,287.2513
269.7166,288.6046
269.7682,289.8689
269.7141,290.9667
269.665,292.1311
269.4751,293.183
269.1497,294.2836
268.7872,295.0785
268.3516,296.0255
267.9219,297.0604
267.4019,298.112
266.7716,299.0883
266.154,300.1249
265.5007,301.1288
264.882,302.1798
264.2083,302.9174
263.5482,303.5174
262.9464,304.1541
262.3324,304.7382
261.7455,305.3351
261.2253,305.795
260.7636,306.0919
260.3163,306.3972
259.92,306.528
259.5533,306.6111
259.2486,306.6887
259.038,306.6487
258.8307,306.6146
258.6942,306.4815
258.557,306.36
258.5206,306.0924
258.5573,305.6353
258.5923,305.1928
258.6944,304.7265
258.792,304.2821
258.9466,303.7189
259.1268,303.0486
259.3081,302.4046
259.5735,301.8144
259.831,301.2752
260.1279,300.7585
260.4319,300.3409
260.7399,299.9489
261.0377,299.5399
261.3498,299.1489
261.653,298.7408
261.9421,298.4221
262.2346,298.1127
262.4984,297.8475
262.7942,297.5695
263.0115,297.3591
263.2255,297.4121
263.4464,297.4666
263.5779,297.4661
263.715,297.4631
263.813,297.4475
263.8916,297.443
263.9711,297.443
264.0446,297.411
264.1242,297.3929
264.179,297.4109
264.2174,297.3712
264.2561,297.3387
264.2751,297.356
264.2726,297.3687
264.2694,297.3897
264.2283,297.261
264.1875,297.1396
264.1479,297.1701
264.0984,297.1637
264.0469,297.1627
263.98,297.3007
263.9123,297.4429
263.8523,297.5385
263.7805,297.5963
263.7093,297.654
263.6241,297.7999
263.5418,297.9468
263.4602,298.1479
263.3875,298.3195
263.313,298.4924
263.2499,298.7471
263.1882,299.003
263.1211,299.1111
263.0641,299.2085
263.007,299.3073
262.9597,299.1975
262.9131,299.0896
262.8529,298.9573
262.8054,298.7887
262.7569,298.6218
262.7184,298.4321
262.6813,298.2445
262.6482,297.9489
262.6114,297.7055
262.5731,297.4624
262.5369,297.1775
262.5031,296.8931
262.4786,296.6247
262.4569,296.4145
262.433,296.2047
262.4211,296.054
262.4104,295.9026
262.4224,295.7503
262.439,295.6652
262.4537,295.5803
262.4655,295.4966
262.4792,295.4138
262.488,295.2878
262.4992,295.1243
262.509,294.959
262.5266,294.7586
262.5466,294.5573
262.5657,294.3322
262.5786,294.0981
262.5896,293.8647
262.5923,293.6775
262.5942,293.4909
262.5699,293.3031
262.5416,293.1049
262.5137,292.9059
262.494,292.7768
262.4768,292.6468
262.4597,292.5073
262.4451,292.4498
262.4262,292.392
262.4032,292.3662
262.3752,292.3537
262.3418,292.3625
262.3136,292.325
262.2851,292.2883
262.2609,292.2487
262.2393,292.2091
262.2238,292.2147
262.2115,292.215
262.1995,292.2812
262.1849,292.2257
262.1704,292.1697
262.1605,292.1665
262.1491,292.1218
262.1432,292.1421
262.1412,292.1304
262.1443,292.1044
262.1469,292.2003
262.1519,292.3367
262.1671,292.4729
262.189,292.6127
262.2102,292.753
262.2301,292.8519
262.2541,292.9511
262.278,292.9862
262.3105,293.1266
262.3426,293.2668
262.3724,293.4026
262.4022,293.5378
262.4283,293.592
262.4508,293.7724
262.4725,293.953
262.5058,293.9881
262.5464,293.9824
262.5766,293.9749
262.595,293.9574
262.6117,293.9397
262.6354,294.0069
262.6607,294.0737
262.6832,294.083
262.7055,294.0721
262.7268,294.0624
262.7489,294.0682
262.7708,294.0742
262.7846,294.0892
262.8007,294.0042
262.8167,293.9199
262.8207,293.8802
262.8173,293.8831
262.8107,293.8882
262.8085,293.918
262.8057,293.9477
262.7875,293.9264
262.7692,293.9045
262.755,293.9434
262.7419,293.9335
262.7297,293.9239
262.7182,293.9533
262.7078,293.9828
262.6979,293.9914
262.6917,294.0098
262.686,294.0282
262.6857,294.0277
262.6848,294.0267
262.6886,294.0478
262.6905,294.0403
262.6925,294.0331
262.6984,294.0589
262.7034,294.0521
262.7074,294.0416
262.7087,294.0919
262.7097,294.1429
262.7113,294.0826
262.7142,294.0594
262.7234,294.0655
262.7318,294.0377
262.7412,294.0093
262.746,293.9916
262.7538,293.9388
262.7634,293.8607
262.7719,293.7564
262.7803,293.653
262.7909,293.5584
262.8029,293.4897
262.8167,293.4216
262.8282,293.342
262.8408,293.2621
262.8486,293.257
262.8497,293.2374
262.8525,293.2173
262.8546,293.1594
262.8574,293.1009
262.8624,293.0932
262.8617,293.1876
262.863,293.2822
262.8693,293.3004
262.8761,293.3183
262.8854,293.3391
262.8936,293.3081
262.9032,293.2766
262.916,293.2351
262.9292,293.1944
262.9377,293.1752
262.9413,293.1358
262.9454,293.0948
262.9447,293.0862
262.9443,293.0775
262.9366,293.0684
262.9334,292.9754
262.9294,292.8815
262.9207,292.9014
262.9108,292.9206
262.8985,292.9472
262.8818,293.039
262.8666,293.1308
262.8449,293.1712
262.8211,293.2111
262.8023,293.1991
262.7918,293.2235
262.7819,293.2492
262.773,293.2791
262.7639,293.309
262.7653,293.2868
262.7633,293.3227
262.7604,293.3585
262.7607,293.3819
262.7609,293.4056
262.7623,293.4643
262.7743,293.4601
262.7863,293.4561
262.8066,293.4525
262.827,293.4489
262.8476,293.4846
262.8742,293.4944
262.8994,293.5044
262.9234,293.5272
262.9465,293.5503
262.9619,293.5712
262.9788,293.5411
262.9956,293.5119
263.0097,293.5199
263.0219,293.5295
263.0322,293.4385
263.031,293.4157
263.0299,293.3932
263.0252,293.4013
263.0205,293.4084
263.014,293.3854
263.0046,293.3267
262.9939,293.2682
262.982,293.312
262.9636,293.3557
262.9452,293.3385
262.9265,293.3323
262.9084,293.3011
262.8902,293.2167
262.8695,293.1408
262.8453,293.1158
262.8239,293.0784
262.8082,293.0993
262.7903,293.1006
262.7729,293.1018
262.7545,293.1138
262.7348,293.1498
262.7184,293.1537
262.7062,293.1481
262.692,293.1437
262.6774,293.1018
262.6621,293.0609
262.6487,293.0966
262.6336,293.1078
262.6173,293.1109
262.6069,293.1653
262.5954,293.2201
262.5752,293.13
262.5539,293.127
262.5341,293.1238
262.52,293.1364
262.5087,293.1498
262.4935,293.1627
262.486,293.1656
262.4776,293.1673
262.4737,293.2623
262.4697,293.3574
262.4785,293.3938
262.4871,293.4441
262.4971,293.495
262.5079,293.5207
262.5188,293.5461
262.5428,293.655
262.5658,293.6411
262.5891,293.6265
262.6125,293.6403
262.6353,293.6558
262.653,293.7007
262.6677,293.7108
262.6825,293.7201
262.6938,293.7329
262.7059,293.7458
262.7034,293.7834
262.702,293.7924
262.7006,293.8006
262.6959,293.783
262.6924,293.7643
262.6807,293.7455
262.679,293.843
262.6774,293.9397
262.6764,293.9494
262.6747,293.9575
262.6808,293.9851
262.6817,293.95
262.6818,293.9151
262.6901,293.9206
262.7044,293.9299
262.72,293.9214
262.7401,293.8784
262.7604,293.8344
262.7771,293.7917
262.7953,293.793
262.8127,293.7978
262.8316,293.6615
262.8504,293.5251
262.8675,293.4969
262.8867,293.4471
262.9045,293.3806
262.9218,293.3219
262.9393,293.2644
262.9518,293.1788
262.9564,293.1436
262.9636,293.1089
262.9624,293.1098
262.961,293.1118
262.9621,293.1152
262.9642,293.0802
262.9663,293.0452
262.9724,293.1112
262.9789,293.1786
262.9845,293.1244
262.9908,293.1074
262.9985,293.0915
263.0064,293.0826
263.0147,293.0741
263.018,293.0248
263.0244,292.9857
263.0307,292.9475
263.0172,292.9622
263.0021,292.9781
262.9862,292.976
262.9665,292.93
262.9463,292.884
262.9239,292.8328
262.9021,292.7811
262.8909,292.7596
262.8711,292.7233
262.8595,292.6866
262.8469,292.698
262.8338,292.7085
262.8286,292.7921
262.8199,292.8455
262.8107,292.899
262.8206,292.9493
262.8274,292.9996
262.8353,293.0612
262.8297,293.1997
262.8256,293.3382
262.8173,293.4684
262.8082,293.5991
262.7892,293.7993
262.771,294.001
262.7522,294.2037
262.7271,294.3174
262.7025,294.4327
262.671,294.5189
262.6283,294.4933
262.5853,294.4677
262.537,294.4073
262.4879,294.347
262.427,294.2883
262.3766,294.2312
262.3255,294.1748
262.2744,293.9303
262.2219,293.6867
262.1784,293.4517
262.1345,293.2335
262.0885,293.0172
262.0515,292.7221
262.0176,292.4301
261.9898,292.1579
261.9782,292.022
261.9647,291.8892
261.9497,291.7902
261.9318,291.6924
261.9337,291.5443
261.9336,291.3331
261.932,291.1223
261.9219,291.2399
261.9118,291.3574
261.8986,291.4236
261.8905,291.4676
261.8803,291.5127
261.8759,291.7401
261.871,291.9681
261.8689,292.1246
261.8778,292.2666
261.8871,292.4085
261.9042,292.4749
261.9196,292.5419
261.9271,292.7621
261.9535,292.9465
261.9784,293.1326
262.0005,293.0579
262.0227,292.9853
262.0458,292.9972
262.0609,293.0102
262.0754,293.0261
262.0852,293.0133
262.0941,293.0035
262.098,293.0285
262.089,293.0113
262.0846,293.0405
262.0763,293.181
262.0659,293.3218
262.0572,293.2809
262.0305,293.2899
262.0071,293.3685
261.991,293.5155
262.0012,293.6365
262.0084,293.6765
262.0363,293.6595
262.0626,293.6445
262.0977,293.6198
262.1339,293.5971
262.1652,293.573
262.1993,293.5509
262.2283,293.4814
262.2661,293.3479
262.3128,293.2077
262.3592,293.1311
262.4076,293.0559
262.4504,292.9396
262.4941,292.8281
262.5112,292.7434
262.5257,292.6947
262.5295,292.7119
262.534,292.7413
262.5332,292.7819
262.5333,292.8228
262.54,292.8346
262.5471,292.8475
262.5578,292.8959
262.563,292.8936
262.5624,292.8982
262.5742,292.9064
262.5866,292.9153
262.6063,292.9152
262.6158,292.951
262.6257,292.9862
262.6414,293.0215
262.6542,292.9868
262.6676,292.9417
262.6799,292.9716
262.6934,293.0029
262.7062,292.9879
262.7205,292.9732
262.7287,292.9938
262.7327,293.0137
262.7346,293.0348
262.7208,293.0902
262.7094,293.1463
262.6878,293.0508
262.6682,293.0129
262.6497,292.9742
262.6181,292.9771
262.5892,293.0513
262.5586,293.1115
262.5296,293.0787
262.4997,293.0452
262.4744,293.0401
262.4475,293.0356
262.4323,292.9632
262.4169,293.0581
262.4016,293.1522
262.3927,293.218
262.4151,293.1785
262.4427,293.2675
262.4897,293.4365
262.5361,293.6077
262.5993,293.6653
262.6653,293.6485
262.7284,293.6473
262.8087,293.5502
262.8891,293.4542
262.9726,293.4351
263.0639,293.2952
263.148,293.1501
263.2382,292.9619
263.3273,292.7776
263.4275,292.5224
263.4969,292.3819
263.5674,292.2466
263.6235,291.9851
263.6795,291.7277
263.7163,291.5146
263.7449,291.3151
263.7746,291.1173
263.7848,291.1093
263.7941,291.102
263.8049,290.988
263.8022,291.0256
263.8007,291.0635
263.794,291.0105
263.7906,290.9582
263.7681,290.9706
263.7525,291.0137
263.7366,291.0577
263.7186,291.0992
263.7035,291.1427
263.6821,291.1682
263.6486,291.3001
263.6174,291.4332
263.5651,291.4211
263.5156,291.4088
263.4455,291.5433
263.3643,291.6481
263.2849,291.7526
263.2063,291.9153
263.1287,292.0786
263.0501,292.1491
262.9508,292.2609
262.8524,292.3719
262.7415,292.4587
262.6325,292.5449
262.5288,292.7092
262.4286,292.7036
262.328,292.6969
262.2431,292.7569
262.1577,292.8171
262.0879,292.7947
262.0349,292.7623
261.9842,292.7303
261.9418,292.5882
261.8993,292.4453
261.8659,292.4013
261.8435,292.3805
261.8217,292.3604
261.8182,292.2842
261.813,292.2085
261.8128,292.086
261.8242,292.0763
261.8353,292.0666
261.853,291.9876
261.8686,291.9099
261.8916,291.8914
261.9135,291.8395
261.938,291.7881
261.9532,291.8859
261.9697,291.984
261.9839,292.0256
262.0004,292.0331
262.0179,292.0402
262.034,292.1276
262.0441,292.1504
262.058,292.1394
262.0694,292.1347
262.0825,292.1822
262.0967,292.2597
262.1089,292.3383
262.1216,292.275
262.134,292.2488
262.1477,292.2385
262.1654,292.2875
262.1855,292.181
262.2098,292.1213
262.2304,292.0656
262.2493,292.0099
262.2681,291.9843
262.2939,292.0234
262.3316,292.0325
262.3671,292.0405
262.4087,292.0345
262.4432,291.9353
262.4771,291.8369
262.5155,291.9207
262.5525,292.0056
262.5874,291.9692
262.6284,291.8867
262.6649,291.958
262.7004,292.1115
262.7418,292.195
262.7876,292.2449
262.8317,292.2364
262.8777,292.2286
262.9073,292.3413
262.9395,292.2664
262.9721,292.1571
263.0034,292.1975
263.0374,292.2379
263.0753,292.1266
263.1122,292.0164
263.1468,292.1033
263.1688,292.116
263.1972,292.1285
263.2209,292.1054
263.2386,292.0814
263.2395,292.0937
263.2423,292.0682
263.2456,292.0433
263.2547,292.0012
263.2569,292.1463
263.2511,292.2363
263.243,292.2845
263.235,292.3339
263.218,292.4049
263.2,292.4752
263.1783,292.45
263.1608,292.4945
263.1437,292.4735
263.1309,292.4082
263.1217,292.341
263.1257,292.3455
263.1245,292.3866
263.1243,292.4274
263.1109,292.3594
263.094,292.3375
263.0851,292.3707
263.0822,292.358
263.0782,292.3442
263.0794,292.4296
263.0757,292.4767
263.0752,292.5265
263.0785,292.553
263.0811,292.646
263.0777,292.7364
263.0694,292.82
263.0642,292.8321
263.0524,292.8777
263.0408,292.9226
263.0365,292.9581
263.0206,293.0118
263.0009,293.0659
262.9844,293.1027
262.9677,293.1386
262.9413,293.1736
262.9208,293.1358
262.9005,293.0988
262.8837,293.0645
262.8662,293.0313
262.8485,293.0229
262.8309,292.9872
262.8137,292.9511
262.804,292.8893
262.7942,292.8263
262.775,292.8734
262.7685,292.8199
262.7629,292.7667
262.7631,292.6944
262.7624,292.6228
262.7622,292.5703
262.7524,292.6433
262.7434,292.7154
262.7248,292.7033
262.7056,292.6913
262.6966,292.7001
262.6923,292.6987
262.6872,292.6983
262.6729,292.7063
262.6594,292.7157
262.6508,292.7295
262.641,292.7598
262.6303,292.7901
262.6096,292.9582
262.5885,293.1263
262.5658,293.1335
262.551,293.1489
262.5372,293.1641
262.5277,293.211
262.5193,293.2574
262.5016,293.2311
262.4827,293.1906
262.4624,293.1519
262.4481,293.2361
262.4331,293.3211
262.4263,293.3578
262.4224,293.3772
262.4191,293.3963
262.4229,293.3469
262.4243,293.2969
262.4272,293.2899
262.4445,293.2415
262.4547,293.1939
262.462,293.1232
262.4669,293.0539
262.471,293.1286
262.4822,293.271
262.4945,293.4125
262.5072,293.3452
262.5215,293.2764
262.5267,293.2288
262.5212,293.2393
262.516,293.2494
262.5089,293.2982
262.5017,293.3457
262.4951,293.403
262.4755,293.4508
262.4558,293.4997
262.441,293.5722
262.428,293.6451
262.4121,293.5686
262.3889,293.4818
262.3722,293.4507
262.3499,293.4695
262.3263,293.4884
262.3084,293.4885
262.2972,293.4673
262.2862,293.4541
262.2713,293.4146
262.2571,293.3753
262.2449,293.3691
262.235,293.3906
262.2249,293.3958
262.2157,293.3218
262.2104,293.2483
262.2059,293.2386
262.2014,293.2289
262.1962,293.1255
262.1986,293.1299
262.201,293.1342
262.2009,293.1296
262.201,293.1212
262.2039,293.1059
262.208,293.0935
262.2129,293.0828
262.2265,293.0434
262.2425,293.005
262.2518,292.9148
262.2607,292.9854
262.2721,293.0568
262.2797,293.0451
262.2874,293.0338
262.2939,293.1516
262.2999,293.1242
262.3021,293.0964
262.3048,293.0587
262.306,293.0247
262.3041,293.0428
262.3079,293.054
262.313,293.0643
262.3109,293.0638
262.3079,293.0623
262.3145,293.1548
262.317,293.1513
262.3196,293.1491
262.3252,293.2267
262.3305,293.3052
262.3348,293.1935
262.3367,293.2073
262.3383,293.2212
262.3388,293.259
262.3394,293.3152
262.3433,293.3206
262.349,293.328
262.3557,293.3358
262.3521,293.4018
262.3475,293.441
262.343,293.4568
262.3374,293.4227
262.3325,293.3889
262.3251,293.3034
262.3148,293.328
262.3071,293.4503
262.3033,293.5814
262.3006,293.7126
262.2977,293.8534
262.2939,293.9597
262.2863,294.0674
262.2836,294.1993
262.2805,294.332
262.2829,294.3649
262.2984,294.5118
262.3133,294.6595
262.3423,294.7784
262.3726,294.8995
262.4236,295.0056
262.4789,295.0544
262.5334,295.1037
262.5989,295.0445
262.6643,294.987
262.7558,294.9305
262.8742,294.7906
262.9921,294.6517
263.1253,294.457
263.258,294.2639
263.4319,294.0275
263.6335,293.7271
263.8337,293.431
264.0621,293.2463
264.289,293.0666
264.5476,292.7845
264.8058,292.4054
265.0627,292.0307
265.3199,291.8138
265.5788,291.5999
265.8214,291.3298
266.0358,291.1458
266.2496,290.9626
266.4405,290.8364
266.6281,290.7101
266.7643,290.6198
266.8557,290.505
266.9434,290.3918
266.9717,290.3521
266.9988,290.3147
266.9781,290.3908
266.9554,290.5328
266.9331,290.678
266.8692,290.7205
266.81,290.7664
266.7101,290.9269
266.5999,291.0628
266.4906,291.2023
266.3531,291.3474
266.2178,291.4955
266.0677,291.6669
265.9225,291.8658
265.778,292.0644
265.6478,292.1552
265.5175,292.2464
265.3854,292.3997
265.2622,292.4734
265.1432,292.5485
265.0622,292.5359
264.9823,292.5232
264.9478,292.5173
264.934,292.4841
264.9213,292.4518
264.9314,292.3615
264.9462,292.2727
264.9771,292.2912
265.0101,292.2759
265.042,292.1689
265.0816,292.0688
265.1219,291.9698
265.1674,291.7835
265.2052,291.689
265.2483,291.5954
265.2815,291.5226
265.3137,291.4493
265.3295,291.4194
265.3435,291.4522
265.3611,291.4441
265.383,291.3755
265.4062,291.3501
265.4249,291.2662
265.4431,291.182
265.4647,291.1781
265.476,291.1868
265.4859,291.1953
265.4969,291.2082
265.5079,291.1829
265.5311,291.2299
265.5613,291.3604
265.5938,291.4914
265.6247,291.4613
265.6575,291.3925
265.6917,291.3645
265.7173,291.3936
265.7465,291.3783
265.7726,291.3604
265.8024,291.3424
265.8196,291.4071
265.8373,291.4079
265.8518,291.4076
265.8619,291.4858
265.8729,291.5645
265.8777,291.5543
265.8794,291.5595
265.8802,291.5649
265.8876,291.5553
265.8952,291.5842
265.9031,291.5915
265.9186,291.6076
265.9347,291.5862
265.9562,291.5687
265.9536,291.5167
265.9625,291.3914
265.9717,291.3952
265.9776,291.3767
265.9821,291.3293
265.9788,291.274
265.9761,291.2328
265.9643,291.184
265.9535,291.1377
265.9431,291.1232
265.929,291.0413
265.9147,290.9814
265.8835,291.0375
265.8455,291.1231
265.8062,291.2083
265.7796,291.2961
265.7477,291.3838
265.7066,291.4383
265.6661,291.5154
265.6194,291.6127
265.5732,291.6707
265.5274,291.7295
265.4781,291.7916
265.4115,291.8658
265.3427,291.9402
265.2736,292.0818
265.2087,292.1844
265.1455,292.2101
265.0852,292.245
265.0246,292.1992
264.9666,292.1848
264.9091,292.2784
264.8698,292.2747
264.8328,292.2719
264.7975,292.2988
264.7681,292.343
264.7492,292.3875
264.7322,292.4349
264.7278,292.4668
264.7279,292.3527
264.7246,292.2385
264.7202,292.261
264.7101,292.2173
264.6967,292.1744
264.6681,292.162
264.6876,292.1493
264.6219,292.1098
264.1791,292.4996
263.7456,292.911
262.576,293.9136
260.7579,295.0739
259.015,296.3868
256.0353,298.308
253.1398,300.5276
249.8966,302.6007
246.3254,303.8282
243.0735,305.8011
239.9153,307.3105
235.9891,309.2638
232.6417,312.7299
229.138,316.5213
226.3832,321.6026
223.5481,326.0417
221.5898,332.1983
219.9101,337.2669
218.2776,341.2496
217.5908,346.7939
217.3722,350.7895
217.9832,356.2114
218.1739,359.6771
218.0124,362.0091
218.5954,365.1697
219.4047,366.2133
219.796,366.4787
221.7771,365.2362
223.9869,362.7634
226.7498,360.5413
229.069,358.3069
231.7265,356.2632
234.0632,354.1288
236.1642,351.9917
238.4075,349.9418
240.459,347.8533
242.6043,345.8159
244.5523,344.0187
246.3805,341.9711
248.1985,339.9469
249.8971,337.8929
251.5718,335.8513
251.4112,335.6837
251.2318,335.4542
251.0556,335.2281
250.7672,334.9975
250.5001,334.7665
250.1338,334.5697
249.6825,334.5342
249.2385,334.5018
248.872,334.4133
248.5898,334.3317
248.173,334.4285
247.7576,334.5552
247.3482,334.689
246.923,334.8467
246.5051,335.1244
246.129,335.5142
245.771,335.8555
245.4172,336.2018
245.2657,336.4728
245.1677,336.7813
245.2097,336.9788
245.3963,336.9596
245.5827,336.9527
245.8298,336.8986
246.1108,336.5828
246.411,336.2886
246.9907,335.8566
247.5736,335.4547
248.2808,334.7914
249.0475,333.7948
249.7913,332.8654
250.2838,331.9326
250.7854,331.0874
251.3696,329.8607
252.1736,328.1571
253.0169,326.6124
255.0919,323.5903
257.2448,320.7577
258.9948,318.852
258.822,319.2392
258.7535,319.8766
258.5651,320.6429
258.4658,321.6761
258.4583,323.2028
258.3571,325.0387
258.4754,327.175
258.708,329.4826
259.0316,332.0771
259.1828,334.8305
258.783,337.8564
258.4202,341.1024
256.4026,344.8863
254.4557,348.7864
252.97,351.0645
253.2103,351.3466
253.5428,351.7399
253.7482,351.8961
253.9256,352.1355
254.1506,351.6066
254.5046,350.4183
254.9199,349.2624
255.5417,347.5502
256.2242,345.8553
256.8584,343.9115
257.6166,341.7967
258.3899,339.6841
258.9157,338.6038
259.5143,337.5264
259.9214,336.7859
260.2874,336.101
260.6697,335.4881
261.2105,334.7891
261.8077,334.092
262.319,333.6
262.7943,333.2364
263.2802,332.8413
263.6702,332.5603
264.0138,332.2832
264.3708,332.037
264.7393,331.7247
265.0724,331.4182
265.2278,331.0978
265.1873,331.1201
265.1109,331.2379
264.6286,331.3612
263.9919,331.6399
263.1223,332.0741
262.3612,332.3804
261.7334,332.5427
261.1387,332.7139
260.7149,332.6058
260.3394,332.4873
260.168,332.3897
260.2044,332.0345
260.5195,332.2617
260.8958,332.5039
261.2696,332.7604
262.0004,332.4881
262.5529,331.9332
263.1926,331.4344
262.2635,332.0947
260.7242,333.3327
259.2234,334.8336
257.0121,337.5057
254.9467,340.3638
252.7,343.5225
250.4917,346.7864
248.1555,350.2438
245.8485,352.9278
242.9395,355.4439
240.0993,357.7023
237.2857,360.0115
234.2801,362.5051
231.5859,365.0206
228.9774,367.7179
227.7668,368.4147
227.0457,368.2547
226.3779,368.1986
226.1132,366.952
225.884,365.7957
225.718,364.367
225.6326,362.6984
225.7268,361.0807
225.7221,360.3308
225.7356,359.6098
225.7218,359.282
225.66,359.0948
225.6089,358.9166
225.5067,358.661
225.4013,358.4097
225.294,358.422
225.2112,358.5175
225.1296,358.613
225.0477,358.8085
224.9667,359.0052
224.8867,359.5172
224.8386,360.1407
224.7917,360.7726
224.7637,361.42
224.7453,362.0775
224.7419,362.6594
224.755,363.2183
224.7709,363.7897
224.8081,364.3933
224.8418,365.0087
224.8792,365.5042
224.9154,365.9064
224.9568,366.3182
225.0028,366.6595
225.0453,367.0091
225.0952,367.0641
225.1772,367.2367
225.2656,367.4156
225.2046,368.4551
225.1546,369.5059
225.1061,370.5113
225.0369,371.5356
224.9916,372.572
224.9706,373.2873
224.9727,374.0127
225.0138,373.9626
226.1163,372.3776
227.2453,370.7998
227.2802,370.4394
227.3194,370.0524
227.3865,369.7442
227.4199,369.1476
227.4834,368.5545
227.5128,367.0415
227.9962,365.2368
228.4973,363.4534
228.0077,364.1667
227.5801,364.8816
227.1871,365.7858
226.873,366.3123
226.5863,367.5435
225.3965,369.7954
224.2889,372.0465
224.125,373.4491
223.989,374.9744
223.9076,376.5002
223.8515,378.1643
223.8524,379.8297
223.881,381.6434
223.4387,383.7922
223.0423,385.9419
223.0095,385.5866
222.9775,385.2315
222.9527,384.9484
222.9215,385.0759
222.8925,385.2033
222.8495,385.9161
222.8103,386.6303
222.7946,386.9335
222.7927,387.1106
222.7879,387.291
222.8145,387.5564
222.8373,387.8241
222.8801,387.6315
222.9294,387.4614
222.9784,387.2946
223.0291,387.0576
223.0771,386.8236
223.128,386.6338
223.1762,386.5084
223.2311,386.3854
223.2828,386.2588
223.3316,386.136
223.3831,385.98
223.4088,385.7131
223.4381,385.4487
223.4726,385.2804
223.5075,385.1151
223.5236,385.1907
223.525,385.1999
223.5289,385.2128
223.522,385.1835
223.5206,385.1563
223.5131,384.9955
223.5017,384.7218
223.5017,384.4484
223.5046,384.1115
223.5082,383.7765
223.496,383.5278
223.5008,383.4607
223.5082,383.3943
223.5043,383.1254
223.5092,382.8557
223.505,382.5035
223.5168,382.156
223.5282,381.8748
223.5485,381.648
223.5791,381.4501
223.5929,381.3205
223.6154,381.2059
223.6401,381.0875
223.6519,380.9482
223.6612,380.8102
223.6748,380.6902
223.689,380.5208
223.6817,380.3961
223.681,380.328
223.6691,380.2618
223.6349,380.4164
223.5985,380.5711
223.5378,380.4783
223.4729,380.1211
223.3902,379.7364
223.3212,379.2511
223.2554,378.7684
223.1962,378.237
223.1526,377.8042
223.1213,377.3748
223.069,376.3036
223.044,375.2359
223.0601,374.3141
223.0392,373.0469
223.0709,371.7896
223.0549,369.9463
223.1346,368.113
223.2942,366.6375
223.3985,365.5004
223.607,364.3997
223.7318,362.9132
223.9976,361.3759
224.3862,359.9329
225.0822,357.5449
226.0193,355.2286
226.8887,353.6822
227.9684,352.2297
229.2513,350.4083
230.4973,349.2166
231.9079,348.1322
233.1366,348.0199
234.4819,348.0212
235.6108,346.9672
236.7132,345.8379
237.9574,344.7704
239.0535,344.0084
240.006,343.2036
241.0995,342.5454
241.6056,342.8308
242.1519,343.1487
242.6691,343.2195
243.2352,343.3142
243.5889,343.5124
243.8454,343.3535
244.1174,343.2086
244.3904,342.7964
244.6963,342.3954
244.8825,342.7878
245.0062,343.0312
245.1385,343.2843
245.0391,343.8885
244.9471,344.5025
244.7492,345.0342
244.5392,345.4552
244.3292,345.8783
244.0272,346.2108
243.752,346.5447
243.3229,346.8495
242.9122,347.1151
242.5021,347.3809
242.1026,347.54
241.6541,347.6646
241.2299,347.8409
240.8681,348.0117
240.5075,348.1829
240.2193,348.1223
239.943,347.9519
239.7073,347.7249
239.4959,347.2414
239.2864,346.7591
239.0087,346.4057
238.8781,345.7142
238.8112,345.0422
238.8999,344.1084
238.9918,343.179
239.0846,341.7136
239.1047,341.3272
239.1574,340.9491
239.2727,340.59
239.4218,340.2443
239.7445,339.6886
240.2798,339.4081
240.8949,339.1483
241.493,338.6011
242.1494,338.0858
243.0705,337.7747
243.9546,337.4753
244.9496,337.2119
245.7244,336.8979
246.5702,336.6269
247.4737,336.4576
247.497,335.9665
247.6023,335.5344
247.315,335.2538
247.0725,335.0379
246.48,335.1034
245.1028,335.713
243.7616,336.3919
242.2637,337.4998
240.8131,338.6655
239.2046,339.5605
237.0956,341.4921
235.0648,343.4745
233.211,345.6204
231.4109,347.7982
229.627,350.2457
228.367,351.8897
227.1497,353.5507
226.3028,354.8292
225.4738,356.1135
224.8738,357.2932
224.6909,357.7809
224.5258,358.2717
224.7249,358.5025
224.9727,358.7357
225.212,359.0766
225.5756,358.7552
225.9351,358.4337
226.1265,358.5922
226.301,358.7525
226.5347,358.878
226.7737,359.0421
227.0358,359.1667
227.238,359.3191
227.4135,359.4744
227.4317,360.1787
227.2773,360.8663
227.1296,361.5529
226.8951,362.4897
226.5672,363.6907
226.2141,364.9023
225.9963,366.0577
225.4156,368.0907
225.0072,369.695
224.679,370.9767
227.4014,372.0402
230.1601,373.1032
235.038,368.8768
238.6772,367.9448
242.3298,367.0128
241.9001,368.8837
241.5073,370.7789
240.8379,373.7002
241.6075,371.1508
242.3983,368.3546
241.8401,370.6904
243.3825,366.5533
245.2258,361.4956
247.1375,356.4459
250.3566,355.4211
250.4217,355.0792
250.476,354.7384
248.4411,359.8369
247.5247,362.0741
246.5971,364.3128
246.7439,364.2076
246.9341,364.1356
247.431,362.4233
246.4106,366.6044
245.4265,370.8116
245.8378,369.7119
244.072,375.144
242.2228,379.9073
240.2308,383.9388
236.77,384.067
233.4411,383.3109
230.2494,382.5683
227.1198,381.152
224.0361,379.2829
220.9186,377.2984
221.2085,374.5605
221.8059,371.9639
222.3419,369.1739
223.0492,366.1355
224.0488,363.261
225.1828,360.1758
226.6002,357.2667
228.0111,354.4774
229.2733,352.1751
230.7112,350.0445
231.6295,348.3522
232.6806,346.8104
233.5581,345.6719
234.3393,344.5253
235.153,343.3812
236.1467,342.2019
237.2028,341.1149
237.8745,340.5327
238.5642,339.6581
239.2912,338.8382
239.7699,338.1414
240.3048,337.481
240.4088,337.297
240.365,337.2263
240.3296,337.1692
240.4321,337.1241
240.5611,337.0865
240.5936,336.8708
240.6441,336.5585
240.6973,336.2476
240.5932,335.9423
240.5,335.6355
240.3652,335.3054
240.1792,334.9488
239.9952,334.5927
239.8382,334.1693
239.7015,333.7487
239.524,333.233
239.2968,332.6324
239.0707,332.0368
238.8516,331.4513
238.5732,330.9007
238.338,330.4734
238.0767,330.1236
237.8174,329.7813
237.5403,329.5859
237.1614,329.5995
236.7965,329.6796
236.353,329.9244
235.9139,330.1767
235.4818,330.4996
234.9482,331.0062
234.4284,331.5823
233.9522,332.2397
233.481,332.9004
232.9828,333.5229
232.5287,334.2075
232.0781,334.8953
231.6625,335.5725
231.2497,336.2518
230.8591,336.8166
230.5653,337.1427
230.2503,337.4696
230.0033,337.5902
229.7569,337.71
229.5293,337.5383
229.4079,337.0996
229.3078,336.6683
229.3262,335.9973
229.3455,335.3444
229.6405,334.3599
229.3451,333.7391
229.0891,333.1578
229.125,332.5361
229.2104,331.9744
229.6382,331.98
230.2365,332.0606
230.9744,332.2598
231.9267,332.6665
233.044,333.2305
234.3811,333.1953
235.6043,333.2697
237.0219,333.5112
238.1492,334.1252
239.4651,334.9044
239.8351,336.1591
239.7866,337.4597
239.8598,338.9323
239.4136,340.2725
239.053,341.7605
237.985,342.9265
236.6458,343.8347
235.3433,344.8458
233.8153,345.4788
232.3235,346.1821
230.6331,347.6822
229.157,348.9164
227.6939,350.1753
226.3801,351.105
225.0721,352.0508
224.4654,352.6821
224.49,352.8068
224.5158,352.9325
224.6438,353.1367
224.8214,353.2339
225.0122,353.1604
227.7846,351.4892
230.559,349.8273
230.7136,350.0575
230.8051,350.2903
231.2233,350.0088
231.5228,349.6773
231.4569,349.3504
231.5102,349.0124
231.4518,348.6805
231.6533,348.2567
232.0467,347.5766
232.4679,346.9054
232.9804,346.1674
233.5767,345.5464
234.2879,344.8847
232.4012,345.9221
230.8979,346.7057
231.9936,345.5925
233.8595,344.0184
235.9852,342.7489
238.0456,341.5541
239.7617,340.3461
241.3285,339.2664
242.4841,338.1319
242.5214,337.4249
242.4081,337.0266
242.1264,336.8137
241.7143,336.6949
241.3782,336.7604
240.8001,337.13
240.3151,337.6854
239.3289,338.433
238.3323,339.3491
236.7147,340.7738
234.4342,342.1405
232.2944,343.6827
230.5246,345.0192
228.859,346.3908
227.6372,347.6565
227.1149,348.5527
226.7245,349.5553
226.4447,350.4122
226.2337,350.8313
226.1223,351.3177
226.0158,351.4435
225.9857,351.6262
225.9939,351.7302
226.0747,351.6008
226.1812,351.4947
226.216,351.4308
226.2607,351.3813
226.2054,351.3778
226.1263,351.2501
226.0495,351.1238
225.9614,350.9937
225.88,350.8634
225.7917,350.5606
225.6893,350.338
225.5861,350.1188
225.5074,349.901
225.4362,349.6885
225.3775,349.5558
225.329,349.5642
225.2853,349.5263
225.2576,349.54
225.2387,349.5617
225.2761,349.5324
225.29,349.5058
225.3192,349.49
225.3882,349.5444
225.4643,349.6079
225.5481,349.625
225.6509,349.6933
225.755,349.7674
225.8703,349.9416
225.9879,350.122
226.1046,350.2545
226.2199,350.3064
226.3319,350.4113
226.4267,350.4536
226.5245,350.5098
226.5861,350.529
226.5669,350.6324
226.5512,350.7748
226.4391,350.4281
226.2957,349.8476
226.1621,349.4373
226.0476,348.6216
225.966,347.9222
225.9799,346.9384
226.1573,346.282
226.3796,345.789
226.7415,345.5165
227.1522,345.5128
227.5105,345.7685
227.9415,346.1897
228.4458,346.6797
229.4021,345.1294
230.5374,343.8075
231.7322,342.957
232.9019,342.1576
234.1063,341.5627
235.1248,341.8
236.2077,342.2242
237.2814,341.6094
238.2701,340.8326
239.3258,340.1487
240.199,338.857
241.1446,337.6239
242.1259,335.9169
242.8992,334.0729
243.7228,332.2453
243.672,332.4315
243.7002,332.6296
243.7141,332.348
243.7348,331.9736
243.7605,331.6007
243.9387,330.4421
244.146,329.2836
244.0884,328.9355
244.0916,328.0057
244.0965,327.0805
244.1745,326.3237
244.3154,325.5731
244.4714,324.8204
244.658,324.1551
244.8455,323.4949
245.0628,322.7527
245.2847,322.0168
245.5334,321.3031
245.8052,320.5446
246.0742,319.7931
246.294,319.1882
246.5169,318.5883
246.7466,318.1249
246.9751,317.7556
247.2062,317.3909
247.4018,317.0659
247.2817,316.7444
247.1314,316.535
247.0286,316.3176
246.9254,316.1048
246.9729,315.9255
246.9933,315.7504
246.8199,316.0841
246.6652,316.1495
246.5347,316.2225
246.4601,316.2509
246.4325,316.2898
246.4191,316.265
246.239,316.695
246.1116,317.1518
245.9756,318.5142
245.9341,319.9075
245.5803,322.6129
245.3418,325.3235
245.2188,326.8698
244.8812,328.0053
244.7467,329.2484
244.4246,329.7571
244.1372,330.6754
243.162,332.0198
241.9222,333.9191
240.8103,336.018
239.5699,338.3711
238.3871,340.3262
237.2245,342.185
235.7054,343.3165
234.1336,344.7358
232.4025,344.8711
230.7057,345.2447
229.1727,346.3223
228.0034,347.5611
226.829,348.9286
225.9536,350.2575
225.131,351.67
225.0082,351.6331
224.9679,350.8112
224.9649,350.0338
225.447,348.5139
225.9436,347.0217
226.5415,345.429
227.1564,343.7517
227.8111,341.9051
228.5252,340.0589
229.249,338.227
229.5475,337.1547
229.7091,336.3291
229.9715,335.5301
230.2403,334.7905
230.4941,334.0609
230.7183,333.9019
230.9718,333.7626
231.224,333.6255
231.0865,333.914
230.9499,334.2058
230.8531,334.615
230.8247,335.0674
230.7735,335.5209
230.7588,335.992
230.8638,336.4451
231.4069,336.2724
232.0622,335.8693
232.6653,335.3994
233.2761,335.0198
233.8703,334.6433
234.2988,334.7348
233.9321,335.8938
233.5658,337.0586
233.2023,337.6624
232.8381,338.2755
234.0786,336.6208
235.6685,334.5117
237.2894,332.4475
239.4748,329.7106
241.5849,327.0618
243.7499,325.0464
244.9154,325.0068
246.0989,325.1397
245.4597,325.9039
244.8662,326.7935
244.4061,327.3718
244.9335,326.4949
245.5754,325.8193
246.3728,326.1385
247.2573,326.7064
246.1998,329.5195
244.8372,332.506
243.5168,335.6665
241.4231,339.3277
239.3622,343.1186
237.4005,345.501
236.7468,345.9245
236.1886,346.4431
237.4174,346.5786
238.7187,346.883
239.9238,347.0959
240.7511,347.8347
241.5988,348.6618
242.1987,348.7823
242.8391,348.9689
243.2843,348.7861
243.4978,348.4908
243.7309,348.2148
243.9002,347.7166
244.0638,347.2034
244.0271,347.2106
243.989,347.021
243.9547,346.8362
243.7381,346.755
243.5057,346.518
243.2733,346.2839
242.9619,345.9433
242.6518,345.6035
242.364,345.3236
242.0401,344.9265
241.7249,344.5311
241.3476,344.1793
240.9702,343.8287
240.5189,343.6069
240.0459,343.4291
239.5791,343.2536
239.1491,342.9824
238.7318,342.7146
238.2363,342.4392
237.8493,342.1277
237.4718,341.8238
237.1341,341.3817
236.8176,340.9515
236.8199,340.3606
236.9237,339.9947
237.1081,339.6509
237.1396,339.4988
237.2257,339.3818
237.7576,338.7997
238.6292,337.7102
239.5861,336.6948
240.932,335.3325
242.3665,334.0651
243.3273,332.6026
243.5069,331.5252
243.8054,330.6678
242.6172,331.6964
241.6137,333.0172
240.2807,334.7131
238.2759,337.3004
236.5129,340.2248
234.8977,342.8021
233.4836,345.7002
231.6849,349.161
229.4634,353.2178
227.5041,357.5404
225.1244,362.6093
223.0238,367.9064
221.6088,372.8381
220.7359,376.9742
220.0282,381.212
220.1192,383.2526
220.26,385.3668
220.5315,387.0398
220.7626,387.6724
220.9964,388.3516
221.2037,389.1299
221.4186,389.9401
221.6126,390.3701
221.8747,390.4875
222.1364,390.6198
222.4848,390.4249
222.8323,390.2373
223.1356,390.1508
223.1797,390.1825
223.225,390.2142
223.2478,390.4326
223.2571,390.6506
223.2785,390.8841
223.3128,391.1504
223.3551,392.0027
223.4117,392.4548
223.3815,392.9133
223.341,393.4241
223.2828,393.8586
223.2161,394.3011
223.1543,394.7795
223.0883,395.2689
223.0226,395.8039
222.955,396.4386
222.8805,397.093
222.7906,397.5862
222.688,398.1076
222.5067,397.8548
222.3365,397.632
222.4265,396.5869
222.5195,395.7107
222.642,394.8994
222.6352,393.1393
222.7041,391.5463
222.7516,389.5808
222.78,387.0918
222.9657,384.7206
223.1901,382.1827
223.5613,379.5182
223.9949,376.6549
224.4022,373.5626
225.0473,370.6186
225.4706,368.3627
226.0983,366.2676
226.4227,364.2335
226.671,362.3198
227.1091,360.5359
227.2366,359.7117
227.4911,359.0058
227.6055,358.356
227.5912,357.8563
227.6577,357.4251
227.6387,356.9597
227.6889,356.5433
227.6437,356.2038
227.5079,355.8994
227.3981,355.6143
227.4052,355.3722
227.4703,355.1382
227.4811,354.8454
227.5005,354.4785
227.5238,354.1122
227.5625,353.5374
227.63,352.9613
227.6541,352.5058
227.6538,352.1364
227.6544,351.7699
227.64,351.3091
227.6423,350.8525
227.63,350.5554
227.6105,350.3723
227.592,350.1959
227.6007,349.9045
227.6175,349.6179
227.6506,349.3398
227.6897,349.0523
227.7313,348.7676
227.787,348.5674
227.8512,348.3678
227.9561,348.1339
228.0933,347.8455
228.1908,347.5599
228.2527,347.2554
228.3198,346.9562
228.4829,346.4131
228.6911,345.6996
228.9167,344.999
229.2088,344.2587
229.5143,343.5401
229.7996,342.8331
230.0762,341.7661
230.9244,340.2349
231.8033,338.7516
232.7429,337.3456
234.1107,336.514
235.4516,335.7597
236.9375,335.1309
238.7171,334.0016
240.6508,333.0435
242.3491,332.22
243.3212,331.8081
244.4412,331.6346
245.3688,331.3863
246.4216,331.4017
246.0165,332.1408
245.5553,333.2482
244.3329,334.8912
243.1668,336.6235
242.0703,338.5932
241.0555,339.7721
239.9582,340.6532
238.8889,341.6666
236.5634,343.5894
234.2679,345.6087
232.335,347.2975
230.9409,348.3474
229.5561,349.4232
228.3553,350.6488
227.1663,351.8833
227.31,352.272
227.4589,352.5901
227.6148,352.9116
227.898,353.3491
228.3787,353.7906
227.861,354.3635
227.2066,354.9707
226.5595,355.5833
226.9198,355.3629
226.9789,355.1461
226.8877,354.8567
226.9337,354.6281
227.0134,354.4029
227.0884,353.8629
227.1668,353.3264
227.71,352.3557
228.34,351.0927
228.9774,349.8308
229.697,348.4729
230.4251,347.1185
231.1292,346.2083
232.0239,345.5157
232.9168,344.8326
233.6552,344.5578
234.3977,344.2988
236.1096,343.6129
238.1289,343.4715
240.1411,343.4003
242.2293,343.5581
243.9549,343.548
245.1001,343.9543
245.0662,344.6435
245.0223,345.4832
244.3046,346.6983
243.5952,348.0981
242.7057,349.3831
241.5835,350.4187
240.4866,351.6786
239.5008,352.5253
238.5579,353.6026
236.639,354.989
234.471,355.3681
232.388,355.9341
230.3013,356.147
228.6046,356.4195
226.9964,356.5385
226.4154,356.446
225.9122,356.4763
225.9618,355.9865
226.0876,355.5938
226.3528,355.027
226.5833,354.3885
226.868,353.8045
227.0743,353.2458
227.2972,352.7253
227.4908,352.1155
227.5727,351.5547
227.6785,351.0062
227.6884,350.371
227.7182,349.7404
227.6856,349.329
227.6289,348.8315
227.5762,348.3344
227.4883,347.909
227.4222,347.4579
227.3279,347.1477
227.2332,346.9726
227.1364,346.7971
227.0248,346.5771
226.976,346.4069
226.9134,346.24
226.8871,346.3474
226.8613,346.4578
226.8488,346.4291
226.848,346.4035
226.8655,346.3646
226.897,346.3477
226.9487,346.3351
227.0234,346.3876
227.0963,346.4655
227.2,346.4563
227.3226,346.2597
227.4603,346.0715
227.5943,345.8979
227.7004,345.6122
227.8064,345.3502
227.8683,345.0226
227.9324,344.7293
227.885,344.6763
227.8463,344.673
227.7302,344.48
227.5225,344.3241
227.3287,344.2534
227.048,344.1745
226.7852,344.1999
227.0472,343.6443
227.5415,343.6222
228.0748,343.725
228.5564,344.2059
229.2091,344.6865
229.9033,345.2904
230.6925,345.6761
231.5213,346.179
232.4892,346.6371
233.6125,347.0943
234.7805,347.6785
236.0573,348.2299
237.3532,348.8778
238.6541,349.5508
239.9317,350.2462
240.6022,351.5631
241.0144,352.4481
241.4239,353.394
241.8597,353.9538
242.1291,354.3508
242.4074,354.7905
243.0547,352.8897
243.7343,351.0098
243.7269,350.9819
243.5504,351.1297
243.3807,351.2844
243.1521,351.2744
242.9254,351.2704
242.7487,351.1224
242.6309,350.9691
242.5171,350.8174
242.8474,349.112
243.2077,347.4079
243.6174,345.4815
244.1051,343.5911
244.6085,341.7021
244.5193,341.9176
244.4487,342.1331
245.0762,340.3291
245.7247,338.3298
246.3806,336.3308
246.729,335.4173
247.0773,334.5043
247.4462,333.2382
247.875,331.8418
248.3062,330.4468
248.2303,330.4057
248.1528,330.3649
248.0476,330.4572
247.9338,330.5583
247.823,330.6607
247.7029,331.0076
247.5804,331.3552
247.4677,331.5667
247.3789,331.7217
247.2915,331.8748
247.5242,331.0095
247.7593,330.1453
247.9858,329.5228
248.1509,328.9659
248.3199,328.4102
248.4764,328.1116
248.6281,327.8135
248.7651,327.472
248.8592,327.1025
248.9553,326.733
249.041,326.2713
249.127,325.8114
249.1339,325.4656
249.0827,325.3182
249.0389,325.1706
248.9377,325.0712
248.8366,324.9707
248.6724,324.8934
248.5022,324.9131
248.3417,324.9323
248.1609,324.7441
247.9797,324.5563
247.7983,324.4851
247.611,324.2473
247.4252,324.0106
247.26,323.9318
247.1321,323.8543
246.9989,323.7466
246.9076,323.4954
246.8198,323.2495
246.7244,323.037
246.6393,322.8337
246.6787,322.4444
246.6612,322.2645
246.6692,322.1013
246.8467,321.885
247.0311,321.689
247.2781,321.5352
247.6272,321.6151
248.0476,321.5055
248.0489,323.0803
248.0963,324.6755
248.2642,326.3487
248.4448,328.0461
248.3568,330.2959
248.3504,332.496
248.4412,334.6313
248.7066,336.6371
249.1846,338.0101
249.6996,339.4283
250.1617,340.9237
250.8667,342.0863
250.6061,343.1163
250.3615,344.2357
248.7273,346.5963
247.1651,347.3746
245.3597,348.4156
243.4704,349.3219
241.5842,350.4229
239.9064,351.0796
238.2116,351.9227
236.4698,352.8807
234.4715,354.4193
232.3169,356.3236
230.2017,358.2158
228.1308,358.9987
225.8671,360.0943
225.4779,359.309
225.1135,358.6047
225.4595,357.2287
225.8623,355.7993
226.4794,353.9408
227.162,352.1343
227.8743,350.3683
228.7166,348.4032
229.5641,346.2452
230.3486,344.1138
230.8776,341.9785
231.4239,339.866
231.8551,338.0066
232.0499,337.226
232.2437,336.4604
231.4558,337.1434
230.6699,337.8337
230.5451,337.8648
230.4149,337.992
230.3203,338.2104
230.2576,338.4283
230.2026,338.6473
230.0744,338.873
229.9125,339.3272
229.7519,339.7809
229.8271,339.9769
229.921,340.1726
229.9992,340.206
230.0628,340.4243
230.1277,340.6452
230.2633,340.6988
230.4043,340.7575
230.4767,340.7838
230.4705,340.8365
230.4756,340.8956
230.6519,340.7388
230.8276,340.5912
230.9402,340.5823
231.8312,341.7636
232.7415,342.9915
234.7888,340.7011
236.8613,338.4421
239.0057,336.2074
241.6547,333.1391
244.3583,330.1433
247.0152,327.2642
249.7332,324.493
252.7946,321.3051
255.8664,318.5281
259.0096,315.9543
260.7584,315.4494
262.5513,315.1806
263.6458,315.3646
264.2152,314.2396
264.8992,313.3068
263.8837,315.7798
262.7538,318.6049
261.5617,321.3336
259.6603,324.7776
257.7801,328.3895
255.6648,332.0475
253.4769,336.002
250.9156,340.1732
248.3458,343.7188
245.7924,347.3412
244.5021,349.1806
243.1787,350.9627
242.5647,352.2686
242.1679,352.7221
241.7998,353.2228
241.21,353.8778
240.744,354.2092
240.2907,354.5568
239.835,354.6183
239.3868,354.6897
239.0742,354.4706
238.8094,353.9855
238.5479,353.5023
238.3677,352.9251
238.1915,352.3477
238.06,351.6339
237.9706,351.0264
237.8859,350.4206
237.7481,349.9095
237.6321,349.3984
237.4818,349.0027
237.3256,348.5389
237.1698,348.0768
237.0001,347.6476
236.8498,347.2179
236.6795,346.7099
236.531,346.1916
236.3675,345.6768
236.2509,344.9782
236.1549,344.2877
236.0678,343.5966
235.9645,342.4813
235.9972,341.388
236.2395,339.9539
236.489,338.5608
236.8547,336.9616
238.0749,334.8193
239.296,332.7455
240.7895,330.3386
242.3072,328.0262
243.6516,326.317
244.5855,326.3018
245.6464,326.4088
246.519,326.4339
247.5017,326.6132
248.3613,326.4741
248.2163,327.5487
248.2136,328.8163
246.7896,331.8094
245.5658,335.008
243.745,339.2907
241.2578,344.1083
239.0349,349.1201
236.6663,354.1698
234.5675,359.3937
232.4168,364.1473
230.0234,367.729
227.7574,371.4804
225.8335,375.0966
224.0238,378.8458
222.4279,382.4136
221.5624,384.7402
220.7632,387.1522
220.8738,387.7715
221.0202,388.4609
221.2625,388.0063
221.5011,387.6497
221.744,387.349
222.0934,387.2948
222.4436,387.279
222.8364,387.1682
223.1675,386.7372
223.5141,386.3503
223.7007,386.0533
223.7622,385.7639
223.8084,385.6893
223.8075,385.64
223.8056,385.7516
223.7895,385.9831
223.7935,386.2265
223.7516,385.0636
223.7105,383.9957
224.6022,380.8841
224.6011,381.0135
224.6022,381.1491
224.6063,381.1577
224.6273,381.1741
224.6692,381.3597
224.7023,381.6022
224.7348,381.8628
224.7742,381.5743
224.8396,381.3057
224.9453,381.1015
225.1103,380.8768
225.2799,380.6864
225.3083,381.3839
225.3475,382.1772
224.2748,384.8589
224.2854,383.6181
224.3791,382.4938
224.3787,381.091
224.4721,379.8264
224.4926,378.0474
224.4815,375.8817
224.6281,373.8699
224.5799,372.349
224.6801,370.99
224.8678,369.3009
225.1176,367.2018
225.5428,365.2421
225.8992,363.6836
226.4156,362.2603
226.8596,360.9243
227.1937,359.8474
227.6491,358.8683
228.0146,358.1423
228.4792,357.495
228.766,357.0732
228.9442,356.8296
229.1734,356.6376
229.3617,356.3629
229.6097,356.1276
229.855,355.6367
229.9998,355.2544
230.1617,354.8899
230.1893,354.5794
230.2393,354.2786
230.3049,353.784
230.3059,353.3745
230.3113,352.9655
230.3098,352.5856
230.3268,352.2047
230.3596,351.7039
230.4015,351.2419
230.4459,350.7803
230.4848,350.4181
230.5827,349.9662
230.6373,349.6322
230.6903,349.3594
230.7475,349.0882
230.8166,348.7349
230.89,348.3766
230.9585,348.1138
231.0877,347.7638
231.2275,347.4143
231.3745,346.9635
231.5438,346.5117
231.7148,346.1044
231.8771,345.4983
232.0401,344.8959
232.1829,344.1795
232.3132,343.5605
232.4668,342.8064
232.4922,342.0884
232.519,341.3913
232.7352,340.53
232.9559,339.6973
233.3868,338.5284
233.6241,337.578
233.8844,336.6972
234.4883,336.6222
235.2892,336.5735
236.2132,336.6248
236.734,337.6597
237.4137,338.7753
238.2652,339.9197
240.3076,339.9261
242.3949,340.0631
244.5327,340.2176
246.8008,340.4509
247.9276,342.2289
250.0159,342.2619
251.8922,342.5464
253.7861,342.7957
255.763,343.0894
257.2308,342.8292
258.4251,342.3989
259.6519,342.0201
260.3768,341.2335
261.1144,340.4991
260.9023,340.0065
259.7288,340.6651
258.5734,341.3708
257.3956,341.8717
256.228,342.4102
255.7492,341.5901
254.4881,342.4825
253.2286,343.402
252.0212,344.0856
250.8765,344.7899
249.8967,345.2757
248.9525,345.8173
248.013,346.369
247.9902,346.4681
248.0673,346.5717
248.988,346.3344
249.8582,346.0868
250.486,345.839
251.132,345.6337
251.7641,345.4284
252.403,345.2806
252.5616,345.2321
252.6267,345.1859
252.6683,344.9376
252.6602,344.6927
252.6185,344.5947
253.3643,344.5384
254.1178,344.4911
254.9506,343.8518
255.7593,343.2238
256.8072,342.377
257.7854,341.5541
258.7649,340.7666
259.6674,340.3743
260.5517,340.0412
260.9304,339.6208
260.634,339.2278
260.3568,338.9294
259.2045,339.4723
258.0891,340.1329
256.4496,340.9551
254.0319,341.8883
251.5217,342.9288
248.7627,344.3748
246.0664,345.979
243.1169,347.6626
240.3113,349.2507
237.6013,350.7416
235.0277,351.5585
232.6007,352.4969
230.5822,353.3643
229.1878,354.0977
227.8635,354.7324
227.3553,354.6909
226.9079,354.5951
226.8845,354.1705
226.9594,353.8158
227.0206,353.4074
227.1064,353.0058
227.2303,352.6516
227.3418,352.1524
227.5074,351.6783
227.5204,351.236
227.4925,350.8436
227.4698,350.4594
227.3957,350.0346
227.3381,349.6555
227.2523,349.4106
227.9203,348.4846
228.5477,347.6503
229.4221,346.5721
230.3062,345.4919
231.3097,344.3055
232.5052,342.9936
233.6995,341.6716
235.1012,340.3231
236.5459,338.9774
238.1398,337.5193
239.7602,336.1718
241.4171,334.8302
243.164,333.381
244.9031,331.8983
246.6932,330.4372
247.8016,329.6093
248.9301,328.7902
250.0179,327.9345
251.1087,327.0908
251.9795,326.2621
252.6709,325.3636
253.1447,324.6829
253.4393,324.1176
253.7362,323.5978
252.0948,324.7592
250.3698,325.8118
248.652,326.9452
247.0108,327.8623
245.3879,328.8801
243.8366,329.8861
242.5382,331.0237
241.2779,332.3224
239.9687,333.8932
238.7054,335.6382
237.6239,337.6784
236.5952,339.6971
235.8213,341.4906
235.0532,343.725
234.3422,346.1599
235.2664,347.2092
236.371,347.9109
237.5187,348.8187
238.4557,350.0469
239.4242,351.4628
240.4658,352.6
241.0831,353.4636
241.7265,354.4534
242.1624,355.1964
242.6163,356.0419
243.0007,356.422
243.2972,356.7653
243.611,357.1593
243.9205,357.0443
244.229,356.9642
244.575,356.8113
244.75,356.6177
244.9325,356.4376
245.062,355.0909
245.22,353.9727
245.3338,352.8774
245.4971,351.9042
245.6687,350.9302
245.8096,350.163
245.9128,349.4479
245.9811,348.7434
246.0507,348.0366
246.1229,347.3297
246.18,346.636
246.2512,345.897
246.3387,345.1893
246.4215,344.528
246.5045,343.8713
246.4518,344.2643
246.4008,344.4155
246.1074,344.5703
245.8098,344.5284
245.5143,344.491
245.304,344.1071
245.0872,343.8137
244.9368,343.532
244.9109,342.7872
244.8889,342.0641
245.0794,341.0288
245.3868,339.7619
245.7338,338.5467
246.1844,337.1251
246.6288,335.7727
247.4263,334.0615
248.3812,331.8587
249.3918,329.7747
250.0686,328.0991
250.7457,326.5791
250.524,326.0359
249.4867,326.2982
248.5077,326.8067
247.1578,328.7027
245.8921,330.8337
244.4817,332.9633
245.4175,332.1312
246.3998,331.4783
245.7922,332.0123
245.2446,332.7485
244.1821,333.7356
241.9825,335.841
239.8694,338.1446
237.8862,339.8972
235.9951,341.8268
234.3974,344.4533
233.5221,345.2969
232.7029,346.2431
232.083,345.3922
231.5213,344.6505
231.0392,343.9014
228.4957,346.3561
226.0084,348.8808
224.895,350.0928
223.8223,351.3486
223.0188,352.5346
223.0635,352.712
223.1122,352.9017
223.1697,354.1926
223.1925,355.4858
223.333,354.8855
223.4233,354.7319
223.5134,354.5791
223.5966,354.9462
223.6726,355.3152
223.7629,355.7608
223.8171,356.2627
223.8784,356.7677
223.922,357.3904
223.9238,358.019
223.9297,358.6846
223.9298,359.4904
223.9196,360.3035
223.9832,359.916
224.0486,359.538
224.072,359.5018
224.229,359.0709
224.4001,358.6469
225.5787,357.0656
226.7952,355.4975
228.2683,353.6079
229.7487,351.7189
232.8247,347.7845
235.9752,343.853
239.2504,340.2143
242.7295,336.2858
246.3073,332.0488
249.9994,327.9215
253.7666,323.8708
257.6113,319.9464
261.4132,315.9641
264.9487,312.6603
267.7351,310.709
268.9207,310.7701
270.1436,311.0844
270.6876,312.2962
271.2643,313.7679
269.8965,317.2628
268.4674,320.4045
266.9789,323.1606
265.1354,326.2297
263.0963,329.4814
261.0168,333.0298
258.828,336.8066
256.616,340.2669
254.3522,343.7031
252.1029,347.2086
250.6468,349.4768
249.6164,350.6371
248.6102,351.8327
247.9674,352.305
247.3438,352.8018
246.832,352.876
246.3065,353.4575
245.8105,354.0459
245.3658,354.1711
244.9247,354.3003
244.5241,354.1146
244.2303,353.7182
243.9387,353.3231
243.6848,352.8786
243.448,352.4369
243.2455,351.8054
243.0132,351.4212
242.7822,351.038
242.5842,350.6114
242.4088,350.1836
242.1546,349.7772
241.8885,349.4149
241.6233,349.0301
241.4196,348.7619
241.2353,348.4955
241.0596,348.1682
240.9177,347.912
240.7766,347.659
240.6009,347.3428
240.4331,347.0281
240.3143,346.6632
240.1818,346.0511
240.0493,345.4452
240.0996,344.7352
240.1466,344.0332
240.3657,343.1293
240.9868,341.4349
241.6122,339.7805
242.1908,337.8006
242.4734,336.1082
242.8069,334.6015
243.3115,332.8215
243.83,331.1154
244.0035,329.7548
243.8708,328.4374
243.7972,327.3416
243.3874,327.1447
243.032,327.0987
242.6835,329.5942
240.7409,332.0779
238.8461,334.9436
236.9673,338.2208
235.2736,341.6558
233.5956,345.4576
232.1527,348.6579
230.9027,351.9748
229.4174,355.9964
228.1407,360.1143
227.028,363.9287
226.1818,367.4664
225.5087,371.0612
224.9302,374.1187
224.4928,377.2252
222.6635,377.821
222.7265,377.8936
222.8055,378.0057
222.8678,378.016
222.9449,378.0539
225.8964,374.9836
225.8862,376.4216
225.9024,377.8687
227.8334,375.6056
229.7867,373.3459
231.7588,370.8847
231.8915,371.2659
232.0243,371.6501
232.2116,371.405
232.2338,371.1619
234.8733,368.3546
234.815,369.5535
234.7635,370.7532
237.0946,368.438
239.4287,366.128
236.4524,370.5382
236.5003,370.5802
236.5244,370.6236
234.5298,374.0324
232.5529,377.4417
230.6414,380.7933
230.56,381.3849
230.4745,381.9821
230.3275,383.078
230.1849,384.1831
227.5314,388.2637
227.4263,388.1387
227.3252,388.0276
225.0632,390.8629
222.8009,393.7141
222.8263,392.7142
222.7747,390.9087
222.783,389.1561
222.7914,386.9413
222.8831,384.7989
222.9465,382.2585
223.0292,379.3088
223.2601,376.4726
223.5246,373.4377
223.9601,370.5318
224.4172,367.6586
224.8966,365.0622
225.5101,362.4059
225.908,360.3385
226.4453,358.4052
227.0618,356.3907
227.4764,355.1388
228.0866,353.7898
228.5645,352.6685
229.1776,351.5151
229.6693,350.6303
230.021,350.0499
230.4326,349.6072
230.7728,349.1567
231.1078,348.7038
231.4387,348.2285
231.8836,347.7801
232.331,347.2386
232.6855,346.857
233.0717,346.49
233.3322,346.0294
233.6348,345.5768
233.769,345.2121
233.9378,344.8875
234.0413,344.6314
234.1156,344.5037
234.2024,344.3768
234.2432,344.1105
234.3064,343.7753
234.3942,343.4684
234.4403,343.2543
234.5046,343.0407
234.4957,343.0034
234.4968,342.8263
234.4934,342.6502
234.4903,342.538
234.4865,342.4286
234.5046,342.2964
234.5502,342.0744
234.611,341.7923
234.6605,341.4831
234.7097,341.1772
234.8033,340.7645
234.9554,340.2249
235.0907,339.6958
235.1811,339.1069
235.2796,338.5351
235.176,338.0537
235.1239,337.564
235.0606,337.1145
234.9425,336.6736
234.8709,336.301
234.827,336.0491
234.9267,335.4387
235.221,334.9301
236.0433,334.996
236.9621,335.131
238.0171,334.9743
239.1994,334.6509
240.49,334.4159
241.6585,335.0773
242.9873,335.8084
244.1427,337.0441
245.4743,337.9321
246.9478,338.8873
248.5535,338.8813
250.0797,338.7795
251.7151,338.4161
253.143,338.3338
254.6412,338.3105
254.728,338.1122
254.8621,337.9887
254.6667,338.2764
254.2625,338.6696
253.8954,339.1089
251.9954,339.2278
249.7264,339.5245
247.6238,339.1913
245.3118,339.1263
243.0076,339.1394
240.6189,340.1284
238.2506,341.1751
235.8636,342.4591
233.5429,343.6166
231.2257,344.8083
229.4604,345.7314
227.8164,346.6545
226.4538,347.4128
225.3425,348.2628
224.2331,349.1259
224.5123,349.3079
225.1819,349.3389
225.8395,349.3686
226.3887,349.5693
226.9389,349.7708
227.7083,349.2788
228.5744,348.8706
229.4163,348.4672
230.1327,348.274
230.8485,348.0902
231.6572,347.8637
232.6782,347.5599
233.6937,347.274
234.6726,347.0834
235.6543,346.9204
238.1306,345.5486
240.1104,346.0706
242.0907,346.6855
243.9836,346.5842
245.882,346.5891
246.7796,347.0218
246.144,348.2504
245.5104,349.6144
244.7329,350.8305
243.9673,352.1958
243.0495,353.69
241.9324,354.9439
240.8283,356.3542
239.7399,357.534
238.6741,358.8638
236.098,361.0234
234.0165,360.8566
231.9898,360.7996
230.0665,360.9794
228.1965,361.2414
226.6278,361.3757
226.5305,360.4312
226.4911,359.5471
226.5767,358.593
226.6623,357.6886
226.7581,356.5782
226.7982,355.8562
226.8813,355.1688
226.9412,354.3695
227.0155,353.5955
227.035,352.942
227.0676,352.4839
227.1198,352.038
227.1159,351.833
227.1365,351.6359
227.1273,351.4569
227.0957,351.3244
227.0731,351.1764
227.0385,351.0643
227.0263,350.947
226.9908,350.8541
226.9486,350.6382
226.9132,350.5195
226.8705,350.4283
226.8403,350.3384
226.7841,350.3201
226.7305,350.2587
226.6811,350.1699
226.6405,350.0423
226.6124,349.9143
226.5899,349.8387
226.5747,349.7623
226.5673,349.6215
226.5624,349.4485
226.5664,349.2852
226.5716,349.1728
226.585,349.0647
226.5985,348.8046
226.6197,348.6741
226.651,348.5479
226.6822,348.3452
226.7172,348.1461
226.7534,347.9893
226.78,347.7303
226.8256,347.475
226.8546,347.1988
226.8853,346.923
226.9012,346.6802
226.9193,346.4338
226.9507,346.1886
226.9863,345.8849
227.0132,345.5159
227.047,345.2113
227.0684,344.8671
227.0935,344.5328
227.0949,344.206
227.0987,343.8989
227.0481,343.6825
226.9859,343.4315
226.9071,343.2361
226.7964,342.9959
226.6866,342.8322
226.5311,342.6954
226.303,342.5932
226.0852,342.61
225.825,342.5125
225.601,342.5452
226.1136,342.6205
226.7885,342.7509
227.5195,343.0378
228.342,343.2649
229.2241,343.6437
230.712,342.8294
232.0873,342.5435
233.5393,342.3829
234.9544,342.3033
236.4271,342.3453
237.7397,342.7909
238.999,343.2366
240.2934,343.7868
241.5532,344.5426
242.8332,345.4023
243.5775,345.6857
244.4358,345.3007
245.3097,344.982
246.0801,344.6717
246.8594,344.4158
246.9475,345.0719
247.1479,345.2202
247.35,345.3973
247.1814,345.1596
247.0042,344.9366
246.8864,344.0738
246.8238,343.108
246.7705,342.1455
246.702,341.0328
246.6719,340.0432
246.3335,339.4837
245.66,339.7516
244.9879,340.02
244.3586,340.2862
243.6142,340.7492
242.9297,341.2044
242.2225,341.5656
241.5162,341.933
241.1864,342.4991
240.8681,343.0344
240.6254,343.7003
240.3684,344.3466
240.1172,344.9963
239.9825,345.2525
239.812,345.6081
239.6727,345.9667
239.6498,346.0087
239.6297,346.0552
239.7552,345.5693
240.2158,344.4819
240.7112,343.4039
241.4733,341.9071
242.2365,340.4245
243.1476,338.8514
244.2089,337.0938
245.3429,335.3747
246.4582,333.5433
247.5773,331.7712
248.3747,330.4737
248.0654,329.9722
247.7903,329.6248
246.4556,331.4485
245.1711,333.4513
243.7936,335.6613
242.1891,338.0463
240.6526,340.652
238.8895,343.5599
237.2123,346.6783
235.3209,349.5393
233.2803,352.2633
231.3228,355.1643
230.1355,356.2776
229.016,357.5226
227.7935,360.0945
226.9297,361.5428
226.1536,363.0694
226.113,361.241
226.1179,359.5056
226.241,357.6421
226.527,355.7526
226.8463,353.918
227.2685,351.8896
227.741,349.9088
228.2722,348.1794
228.7909,346.6184
229.3178,345.084
228.9671,345.288
228.586,345.5101
228.538,344.0651
229.0019,342.4466
229.4655,340.8409
229.6665,340.584
229.8638,340.3297
230.0567,340.2276
230.1779,340.2
230.296,340.1722
230.3156,340.4881
230.3303,340.8069
230.3171,341.2098
230.2944,341.6357
230.2595,342.0928
230.154,342.7218
230.0529,343.356
229.9052,344.0427
229.7592,344.7651
229.6346,345.4536
229.5026,346.0024
229.4849,346.5784
229.3942,347.2022
229.4071,347.7435
229.4255,348.2978
230.0158,348.0431
230.6143,347.8033
230.8962,347.7838
231.1844,347.7824
230.829,349.1981
230.57,350.5665
230.3173,351.9624
230.1354,353.4832
229.9646,355.0376
229.7748,356.7217
229.6143,358.4771
229.3326,360.2358
229.1387,361.286
228.7998,362.4753
228.4722,363.783
227.566,365.115
226.6643,366.5077
226.0591,367.0468
225.4714,367.652
225.5059,366.6356
225.9059,364.8965
226.4454,363.2316
227.0345,361.3739
227.7061,359.6156
228.514,357.9308
229.6765,355.8595
230.9351,353.925
232.2894,352.3493
233.7296,350.9342
235.1641,349.5676
236.4563,348.9553
237.8048,348.5135
239.3964,347.5764
241.1052,346.8011
242.3937,345.9947
242.9845,345.5326
243.5081,344.9025
243.9969,344.4244
244.5683,344.0301
245.0997,343.3735
245.1327,342.7433
245.2238,342.1582
244.9152,341.7818
244.6666,341.4303
244.3462,340.6866
243.9955,339.7755
243.6869,338.8726
242.8056,338.8678
241.9532,338.8661
241.3397,338.9123
240.8898,338.8931
240.4434,338.8752
240.0817,338.6742
239.7319,338.4748
239.4725,338.2349
239.3832,338.0205
239.2942,337.8077
239.2779,337.6857
239.2711,337.5687
239.2937,337.372
239.3492,337.122
239.4053,336.8775
239.5758,336.7032
239.8428,336.4362
240.1363,336.2699
240.5133,336.1421
240.8916,336.018
241.2854,335.9761
241.7253,335.7923
242.0762,335.4419
242.2665,335.2117
242.4577,334.9833
242.5379,334.858
242.5589,334.9637
242.6386,335.2168
242.6938,335.5382
242.7633,335.8677
242.763,335.6522
242.7146,335.1412
242.7003,334.6603
242.6566,333.8117
242.6276,333.0073
242.4135,332.0491
241.9762,331.5357
241.564,331.1161
240.9756,330.62
240.4282,330.2447
239.5463,330.2158
238.5572,330.2102
237.6429,330.3713
236.5933,330.7345
235.6233,331.2696
234.5408,332.5511
233.2858,334.4369
232.1802,336.4757
230.6109,339.4994
229.2281,342.6628
228.1498,346.1173
226.9252,349.3737
225.8936,352.73
225.0994,356.0519
224.4961,359.4526
224.0051,362.5031
223.5061,365.2566
223.1516,368.0693
222.67,370.959
222.3324,373.9003
222.0739,376.0266
221.7002,378.5501
221.4332,381.1053
221.4243,382.8148
221.4753,384.5472
221.4565,386.0323
224.0538,386.5022
226.6872,386.9713
226.8375,387.8882
227.0057,388.8132
227.1289,389.566
227.2883,389.6853
227.4611,389.8098
227.6072,389.6284
227.7525,389.4485
227.897,389.7887
227.9555,389.5715
228.0258,389.3549
228.1053,389.2859
228.142,389.2191
228.1677,389.1843
225.7074,389.9655
223.2434,390.7531
223.2647,390.4474
223.2795,390.1449
223.2952,389.984
223.2444,390.4144
223.1786,391.0976
223.0996,391.7191
223.0837,391.7747
223.0072,391.4893
222.953,391.0593
222.8575,390.1879
222.7062,388.6996
222.6355,387.2673
222.4645,385.1502
222.4064,383.1277
222.4059,380.77
222.476,378.8653
222.5498,376.5532
222.663,373.913
223.0101,371.4242
223.4266,368.1333
224.1208,365.0022
224.5482,362.4399
224.9737,360.0115
225.6212,357.7621
226.2726,355.7209
226.7714,353.9423
227.4408,352.3123
227.8756,350.9715
228.4393,349.7567
228.9146,348.8037
229.5052,347.8998
229.9629,347.3116
230.2566,346.5864
230.6117,345.9149
230.8525,345.7425
231.1083,345.5095
231.2942,345.1535
231.3663,344.8208
231.485,344.5031
231.3587,344.2822
231.1447,344.2123
230.9404,344.1472
230.7318,344.0911
230.529,344.0373
230.2866,343.9427
229.9953,343.8407
229.7041,343.7417
229.4759,343.5673
229.2495,343.3941
229.0458,343.2339
228.8645,343.149
228.6829,343.0633
228.558,342.8085
228.4454,342.5527
228.354,342.3136
228.2576,341.9951
228.1647,341.6798
228.0846,341.3641
228.0145,341.0521
227.9587,340.652
227.9461,340.2647
227.94,339.8811
227.9635,339.4905
227.9925,339.1064
228.0892,338.6626
228.2239,338.0917
228.3578,337.5325
228.4837,336.8766
228.6131,336.2357
228.8503,335.4843
228.9731,334.7915
229.099,334.1266
229.3935,333.2629
229.6988,332.4367
229.9237,331.7426
230.4518,331.9571
231.0469,332.2268
231.2032,333.2808
231.2848,334.4605
231.4678,335.6524
232.9154,335.6229
234.5129,335.671
236.0065,335.929
237.6841,336.0009
239.2758,336.2102
240.9862,336.1304
242.8171,336.167
244.3206,336.2826
245.7381,336.5391
247.1757,336.719
247.4086,336.4779
247.699,336.3632
248.2112,335.4347
248.5219,334.2079
248.8592,333.0917
247.7224,333.4502
246.6089,333.9124
245.4758,334.2508
244.6882,335.7291
243.9488,337.2377
243.3343,338.8642
242.7662,340.5075
242.3817,342.1214
242.1577,343.7481
241.9714,345.3816
243.2667,344.1625
244.6095,342.963
243.425,343.6123
242.5681,344.5307
241.7207,345.4533
241.1359,346.3301
240.5727,347.2096
240.1288,348.0601
239.1219,347.9441
238.1609,347.8374
237.0968,347.6633
235.9493,347.4964
234.778,347.0702
233.5419,346.466
232.3306,345.871
229.9819,347.7557
227.623,349.6591
227.8721,349.5965
228.481,349.1502
229.0135,348.7102
229.77,348.0822
230.527,347.4645
231.3312,346.9013
231.9267,346.4572
232.522,346.0316
233.2417,345.5182
233.962,345.029
234.9852,344.6467
236.2473,344.9742
237.5231,345.34
238.8449,345.9182
240.1824,346.5552
241.3804,347.2164
242.0604,347.4691
242.7513,347.8038
242.932,347.8002
243.1422,347.8847
242.9487,347.9977
242.599,348.0541
242.262,348.2243
241.3867,348.7937
240.5218,349.4793
239.3367,350.2343
237.9243,350.3316
236.5017,350.4844
235.0829,350.265
233.6285,350.0468
232.1876,349.8946
230.8696,350.2904
229.579,350.6169
228.4045,351.3619
227.2358,352.138
226.4094,352.5683
225.8988,352.7982
225.4582,352.8593
225.4167,352.644
225.3976,352.4904
225.4024,352.2249
225.4503,352.0096
225.5225,351.661
225.6889,351.2995
225.8308,351.0037
225.9734,350.5101
226.1301,350.0553
226.2749,349.6229
226.4587,349.1924
226.5711,348.7415
227.7501,347.4926
228.934,346.2685
230.1515,345.1355
231.49,343.7847
232.827,342.4573
234.1717,341.1092
235.5178,339.7808
236.8629,338.52
238.1808,337.2304
239.5004,335.9547
240.8407,334.6556
242.1811,333.369
243.5233,332.0643
244.9553,330.638
246.3945,329.1918
246.7166,328.5947
247.0511,328.0005
247.2922,327.4767
247.3911,327.0516
247.4859,326.6283
247.5795,326.2171
247.6922,325.8075
247.8361,325.3478
248.0195,324.8339
248.2386,324.326
248.4801,323.8844
248.7694,323.4503
249.0718,323.086
249.4672,322.5471
249.875,322.0532
250.3271,321.697
250.7873,321.3787
251.1708,320.9868
251.6728,320.7298
252.1617,320.5432
252.6254,320.4673
253.1019,320.4816
253.7178,320.4335
254.6667,319.6615
255.6368,319.0185
256.6957,318.4741
257.7453,317.9559
258.3449,318.1832
258.294,319.3764
258.2732,320.7534
258.0504,322.6766
257.8583,324.7937
257.6959,326.969
257.762,328.1339
257.859,329.4543
257.9839,330.5594
258.1355,331.8043
258.0058,332.9416
257.2074,335.214
256.4182,337.5717
255.545,339.7064
254.6771,342.0008
254.2344,343.5351
254.1819,344.4576
254.1293,345.4154
254.2061,345.5842
254.2485,345.8029
254.2776,345.9135
253.9932,346.0359
253.7107,346.1682
253.1982,346.4277
252.6718,346.3377
252.1811,346.2677
251.8716,345.5692
251.5717,344.871
251.15,344.4774
250.7598,344.1185
250.3743,343.7613
250.0509,343.3004
249.7382,342.8414
249.4909,342.4761
249.3616,341.1916
249.2585,339.909
249.0434,339.2721
248.8457,338.6369
248.8377,337.7612
248.8426,337.2719
248.8614,336.7871
248.8867,336.5306
248.9251,336.2785
249.1103,335.3998
249.3547,334.3779
249.6149,333.3584
249.9002,332.2866
250.2064,331.2154
250.241,330.6043
250.246,330.6579
250.2539,330.7126
250.2625,330.7664
250.273,330.8214
250.2699,330.9204
250.2097,330.7958
250.1286,330.6713
250.1044,330.6555
250.082,330.6405
249.9647,330.6293
249.8707,330.3742
249.7461,330.1237
249.661,329.4567
249.5818,328.7995
249.9105,327.3664
250.1817,326.0493
250.4737,324.7569
250.8693,323.7711
251.2757,322.8181
251.9008,321.8965
251.7434,322.546
251.6642,323.2422
251.4374,323.8526
251.2913,324.5225
250.7451,325.9259
250.2024,327.0314
249.7357,328.2119
249.2689,329.7896
248.8588,331.0657
248.2892,332.1229
247.269,333.5202
246.3019,335.008
244.5782,336.832
243.0408,338.7551
241.1896,340.8711
239.793,341.6185
238.2586,343.0323
236.6311,344.4644
235.0431,345.9926
233.6408,347.011
232.3189,348.4681
230.9796,350.1065
229.6743,351.8185
228.4152,353.5285
227.2397,355.4511
226.4435,357.0521
225.4629,358.6315
225.0097,359.5151
224.6471,360.4335
224.3492,361.1148
224.2069,361.8316
224.0929,361.7373
224.0418,361.4878
224.0014,361.2689
223.9877,360.8583
223.9754,360.4767
223.9845,359.986
223.9776,359.4934
223.9499,359.2198
223.9269,359.1106
223.8557,358.9626
224.0076,358.8189
224.141,358.757
224.2506,358.6904
224.5212,357.6812
224.7882,356.6781
225.1017,355.6541
225.4801,354.4809
225.8764,353.312
226.3145,352.1246
226.7562,350.9401
227.2405,349.5364
227.7688,348.1579
228.3127,346.7815
228.8349,345.071
229.3746,343.4107
229.9721,341.8525
230.631,340.2817
231.3026,338.7139
231.7322,338.0132
232.1654,337.312
232.6104,336.6439
233.0635,336.0715
233.5343,335.5007
234.0302,334.8188
234.5255,334.1383
234.9294,333.6513
235.2896,333.2624
235.6486,332.877
236.0641,332.5637
236.4772,332.2578
236.8526,331.904
237.3498,331.4463
237.8482,331.0014
238.7835,330.4282
239.7238,329.8712
241.1575,328.7458
243.5614,326.5022
245.9941,324.2977
248.6487,321.9482
251.2993,320.0193
254.022,318.1257
256.5574,316.4451
259.137,314.8795
261.8587,312.854
264.5553,311.199
267.3157,309.6143
268.9777,309.4153
270.6924,309.4032
271.4997,310.372
272.0179,311.8317
271.8831,314.0305
270.2808,317.6085
268.6995,321.3307
266.4889,325.4074
264.2544,328.7707
262.0497,332.2282
259.8638,335.4594
257.7078,338.7651
255.1537,342.3971
252.6395,345.7025
250.1451,349.05
248.6038,351.1553
247.0859,353.3027
246.0118,354.4883
245.2963,355.1521
244.6033,355.8407
244.1166,356.0484
243.6637,356.2722
243.3764,356.2679
243.0568,356.2828
242.7443,356.3015
242.5345,355.8879
242.3413,355.4778
242.1599,355.1172
241.9435,354.5634
241.7282,354.0111
241.4903,353.3759
241.271,352.7413
241.0194,352.1457
240.7618,351.6089
240.5042,351.0746
240.2587,350.6266
240.0338,350.1825
239.7909,349.6898
239.5725,349.3305
239.353,348.9747
239.1679,348.7513
238.9896,348.5303
238.814,348.2943
238.708,348.1023
238.6093,347.9108
238.5223,347.7914
238.447,347.6747
238.4227,347.4842
238.4784,347.2013
238.5419,346.9236
238.6991,346.4004
238.8573,345.8835
239.1048,345.127
239.4768,344.449
239.8674,343.7852
240.331,343.2368
240.8015,342.7066
241.396,342.0098
241.9409,340.7531
242.662,339.5388
243.1815,339.2482
243.7649,339.0101
244.2124,338.3012
244.0191,337.8129
243.8881,337.4373
243.1133,337.492
242.396,337.6903
241.5182,338.3334
240.3843,339.3419
239.351,340.5041
238.0532,342.002
236.877,343.6527
235.0211,345.8073
233.3018,348.455
231.5617,351.245
229.823,353.1685
228.2006,355.3505
226.6814,358.091
225.6945,360.5865
224.8294,363.1386
224.4455,365.3069
224.0565,367.4561
223.6742,369.4642
223.2848,370.9831
222.8947,372.6329
222.4823,373.8907
222.1071,375.1678
222.1771,376.1031
222.2774,377.0514
222.4446,377.9653
222.6293,378.9351
222.6816,379.7549
222.7844,380.3673
222.9276,380.8484
222.9745,381.4361
223.0368,381.8268
223.149,382.2552
223.2242,382.693
223.2936,383.1317
223.4196,383.5904
223.3442,383.9666
223.2371,384.3429
223.1586,384.1414
223.0831,383.939
223.0915,383.7022
223.0787,383.5384
223.0119,383.3751
223.2214,383.1654
223.4319,382.9591
223.5882,382.6872
223.8313,382.7022
224.0615,382.7198
224.1896,382.7464
224.3142,382.778
224.52,382.7843
224.6344,382.6895
224.7438,382.6023
224.7641,382.8249
224.7862,383.0644
224.8878,382.9167
225,382.4957
225.1307,382.1138
224.8996,381.0579
224.721,380.0435
224.5461,378.8079
224.1755,376.9672
223.9289,375.2005
223.7963,373.1036
223.8251,371.1035
223.8042,368.7502
223.7561,366.2774
223.9285,363.9283
224.1974,361.7021
224.6822,359.6052
224.9727,357.8727
225.3657,356.1103
225.948,354.4579
226.3577,353.3775
226.9504,352.3965
227.517,351.3513
227.9503,350.6785
228.4821,350.0729
228.9104,349.512
229.3766,348.9751
229.764,348.5664
230.0449,348.4032
230.3657,348.2672
230.6945,347.9792
231.086,347.6653
231.4277,347.2689
231.6557,346.8441
231.8991,346.4262
232.0898,346.002
232.3082,345.5902
232.3999,345.2952
232.4036,344.9471
232.412,344.5999
232.4383,344.2576
232.4376,343.8535
232.4384,343.4497
232.4186,343.0867
232.3998,342.7233
232.3527,342.4244
232.2825,342.0648
232.2118,341.7073
232.1443,341.3914
232.0774,341.077
232.004,340.6949
231.9317,340.3632
231.862,340.0337
231.7905,339.7636
231.72,339.4961
231.657,339.3104
231.6197,339.1457
231.5879,338.9834
231.5814,338.8221
231.5771,338.6625
231.5912,338.4584
231.6237,338.3347
231.6643,338.213
231.7329,337.8725
231.8045,337.5332
231.8615,337.2155
232.0232,336.6429
232.1761,336.0746
232.3761,335.4258
232.5766,334.7854
232.6667,334.0026
232.6826,333.2622
232.7332,332.5453
232.7876,331.8064
232.8629,331.1009
232.8473,330.4857
232.8356,330.4556
233.0808,330.4818
233.2901,330.8685
233.6772,331.3224
234.2018,331.7518
234.4774,332.7124
234.941,333.7618
235.6429,334.2542
236.5147,334.8533
237.5482,335.7453
238.6587,336.2623
239.9118,336.8953
241.093,337.1712
242.3873,337.5583
243.366,338.0707
244.0099,338.0536
242.9785,339.0797
242.0301,339.6979
241.1237,340.4413
240.3629,340.7256
239.6283,340.6385
240.2016,339.9612
240.5545,339.7591
241.9301,338.3112
241.3717,337.8438
240.7917,337.6174
240.2081,337.4312
239.6632,337.5089
237.8625,338.3875
236.5731,338.8656
235.3358,339.3626
235.9743,338.598
236.4924,338.0215
237.1938,337.4454
237.7146,337.3493
238.3585,337.1947
237.7757,337.7525
237.2087,338.3221
235.7914,340.1928
236.1818,340.637
236.4174,341.0851
236.6153,341.5475
236.2164,341.9861
237.0989,341.6148
237.509,341.3678
237.8912,341.127
238.1472,341.1279
237.7854,341.7028
237.431,342.2796
236.9506,343.0861
236.3627,343.9494
235.826,344.7845
235.2089,345.6155
236.0513,345.3477
236.9329,345.9353
238.197,346.0035
239.3996,346.1144
240.3726,346.0601
241.3546,346.1076
241.9908,346.0193
242.6494,346.0543
243.1399,345.3096
243.0237,345.1326
242.9403,345.1324
242.7894,344.8561
242.6767,344.7841
242.4033,344.8015
242.0837,345.1295
240.3603,346.4413
238.6584,346.6049
236.6184,347.127
234.6231,347.7444
232.8544,348.252
231.1998,348.8747
229.8257,349.4669
228.5444,350.156
227.2419,351.3349
227.0338,351.3641
226.9077,351.3754
226.7884,351.2845
226.747,351.2421
226.685,351.0096
226.6804,350.5109
226.811,350.0404
226.8702,349.6269
226.9961,349.2305
227.0705,348.6098
227.0846,348.158
227.0978,347.7109
227.049,347.3305
227.0103,346.9525
226.9423,346.6788
226.8625,346.5003
226.7364,346.4019
226.6333,346.3479
226.5384,346.2965
226.4404,346.3857
227.6861,345.489
228.973,344.5933
230.4009,343.5663
231.855,342.5429
233.3314,341.6506
234.983,340.4785
236.6618,339.3159
238.6404,337.8184
240.6361,336.3347
242.7937,334.6861
244.96,333.0071
247.1452,331.3592
249.41,329.4277
251.6876,327.5418
254.0932,325.6496
256.1468,323.2335
258.2285,320.8808
260.2782,318.3934
262.3727,315.9917
264.5223,313.7281
266.3297,312.1372
268.178,310.6833
267.9056,310.8098
267.6867,311.0425
267.0411,312.5388
266.3051,314.2656
265.5717,316.444
264.8452,318.8437
264.1555,321.3659
263.2435,323.9307
261.4702,327.3929
259.7279,330.9494
257.8151,334.7232
256.1876,337.0378
254.5074,339.1259
252.7111,341.3856
250.9718,343.6902
250.9677,345.135
250.9349,346.0439
251.2048,345.7174
251.6089,344.8057
252.0872,343.4244
252.5775,342.0705
253.0125,341.1414
253.5432,339.9872
253.4867,339.6974
253.479,339.428
253.567,339.0852
253.0892,340.3553
252.6458,341.6454
252.5756,342.0832
252.533,342.5353
252.5665,342.5184
252.5865,342.9076
252.6776,343.3038
252.7109,343.665
252.7637,344.0311
252.7353,344.3619
252.8567,344.1455
252.9328,343.9318
253.1182,343.25
253.3181,342.5716
253.5281,341.7811
253.7946,340.8669
253.9891,339.9564
254.01,338.9504
254.0335,337.9504
253.9729,337.2036
253.7567,337.1604
253.5555,337.125
253.3081,336.8659
253.0633,336.6163
253.0213,336.0245
253.0066,336.091
253.0551,336.1805
253.3962,335.5804
253.7254,335.0128
254.2435,333.8776
254.9436,333.874
255.8058,333.934
256.1636,333.1966
256.5444,332.5468
256.6113,331.8376
255.2729,331.8638
254.0072,332.073
252.5562,332.6651
251.1535,333.4548
249.5072,334.6156
247.625,335.2241
245.8159,336.0554
243.6395,337.6601
241.5569,339.4613
239.0496,341.701
236.7452,342.0235
234.5757,342.5261
233.211,343.0834
231.9424,343.7704
230.7827,344.032
230.2672,343.3576
229.8112,342.776
229.264,342.2556
228.8069,341.8153
228.3647,341.5492
227.9813,341.1929
227.6406,340.8927
227.3634,340.4932
227.243,340.1487
227.1575,339.6075
226.7323,339.8437
226.3226,340.1172
225.5293,340.8947
224.7424,341.7037
224.2144,342.6837
224.1802,343.2057
224.1564,343.7404
224.3115,344.1276
224.4729,344.5222
224.6218,344.4928
224.7885,344.4643
224.9757,344.4599
225.9733,343.7103
226.9723,342.9608
227.9054,342.5866
228.863,342.2257
229.7318,342.0475
230.5843,341.9742
231.4271,341.9037
232.1734,341.8473
232.8112,341.8774
233.4467,341.9127
233.9555,341.939
234.463,341.9717
234.8512,342.2604
235.2406,342.5568
235.5637,342.8796
235.0457,343.9245
234.5276,344.975
233.9663,345.9337
233.3069,346.9762
232.7356,347.833
232.1435,348.6812
231.5351,349.5357
230.7662,350.5008
229.9976,351.3094
229.2221,352.0409
228.5446,352.6484
227.8692,353.1026
227.3302,353.3683
226.7946,353.6445
226.2981,354.101
225.8125,354.8247
225.374,355.6035
225.0652,356.2681
224.8489,356.8882
224.6738,357.4028
226.7355,354.0565
228.9008,350.8117
228.9511,350.0428
229.0485,349.372
229.1701,349.1969
229.3239,349.056
229.4696,349.2034
229.5858,349.2345
229.7751,349.4365
230.0545,349.0901
230.7113,348.0743
231.3997,346.9614
232.5498,345.3415
233.8601,343.9011
235.2368,342.2732
233.6596,344.2869
232.2317,346.4117
233.4585,346.3552
234.7533,346.4802
236.1817,345.9004
237.5929,345.2826
239.0676,344.7788
240.4252,344.3027
241.8174,343.9276
243.0667,343.8242
243.8382,343.8636
244.6244,343.9596
244.8804,344.5018
245.1608,345.0838
245.1567,345.6155
245.0718,345.8311
244.8275,345.8095
244.434,345.8836
244.0501,345.9626
243.4651,346.1114
242.873,346.2819
242.2832,346.457
241.6456,346.5895
241.0322,346.7254
240.4122,346.8424
239.8645,346.9925
239.3188,347.1451
238.782,347.2494
238.2607,347.3541
237.8385,347.3479
237.4427,347.328
237.049,347.3084
236.7874,347.2167
236.5277,347.1247
236.2655,347.051
235.9749,347.011
235.6567,347.0429
235.373,347.1044
235.0886,347.1667
234.8212,347.2456
234.5895,347.2594
234.3605,347.274
234.1866,347.2672
234.0146,347.261
233.8701,347.4674
233.7465,347.5518
233.6243,347.6354
233.5467,347.5919
233.4758,347.5491
233.519,347.3456
233.6672,346.9004
233.8427,346.3829
234.0376,345.8392
234.2355,345.2996
234.6181,344.8582
234.9201,344.6313
235.2405,344.4173
235.6867,343.7992
236.0008,342.6101
236.3787,341.4296
236.7551,339.7512
237.1556,338.149
237.3701,336.3631
237.8525,334.9802
238.3685,333.8565
238.0142,333.6091
237.8041,333.554
235.7451,335.5244
233.1805,337.8433
230.8583,340.2915
228.76,341.1936
227.0054,342.5606
225.7477,342.5971
224.5193,342.857
223.6117,343.8196
224.1185,342.6498
224.9716,342.1889
226.1161,340.2539
226.9325,336.8008
228.0122,334.4648
229.516,330.0263
231.2346,327.0098
231.2104,323.4109
231.416,318.0872
231.7225,314.9964
232.4437,311.467
233.3506,310.1646
235.368,307.1035
237.5763,302.9795
240.1424,300.7083
241.9466,299.1237
244.1535,299.0471
246.5238,297.9427
248.373,296.6094
250.6195,296.0928
252.5286,294.6356
254.8115,293.7057
257.6914,291.0714
260.4818,288.0323
263.4145,285.2295
265.6163,282.4338
267.9205,279.7494
269.4702,277.8863
270.4444,276.8763
271.4715,275.8798
271.9913,275.9071
272.5452,275.9518
272.7446,276.7765
272.7802,277.9133
272.8215,279.1122
272.6899,280.5908
272.564,282.1632
272.2734,283.9804
271.6986,285.9311
271.1229,288.0162
270.3259,290.0145
269.5511,292.1534
268.6124,293.8817
267.5848,295.4267
266.5847,297.0965
265.4772,298.4558
264.433,299.918
263.3315,301.1388
262.2162,302.1319
261.1361,303.1762
260.0578,304.0576
259.0193,304.9695
258.0291,305.6573
257.2137,305.9626
256.4207,306.2764
255.7671,306.4688
255.1447,306.6657
254.6373,306.7164
254.2754,306.6149
253.918,306.5273
253.7455,306.2629
253.5788,306.0212
253.5981,305.5481
253.702,305.019
253.8831,304.3112
254.1941,303.5512
254.5815,302.5535
255.0053,301.5564
255.428,300.6804
255.913,299.7442
256.4278,298.8462
256.9433,297.9963
257.4936,297.0727
258.0306,296.2757
258.576,295.5171
259.1069,294.8952
259.6461,294.303
260.0983,293.8061
260.5706,293.3334
260.9684,293.1512
261.3165,292.9322
261.5802,292.9412
261.8466,293.058
262.1205,293.183
262.3322,293.3673
262.4783,293.5515
262.6271,293.7425
262.7247,294.0724
262.7697,294.2702
262.8152,294.4799
262.8278,294.6205
262.8383,294.7716
262.8371,294.9047
262.8396,295.0505
262.8307,295.1481
262.8172,295.205
262.8036,295.2669
262.7814,295.2367
262.7592,295.2231
262.7471,295.2744
262.7118,295.3409
262.6724,295.4191
262.6175,295.4175
262.5627,295.4264
262.4834,295.3778
262.3768,295.3934
262.2708,295.4134
262.1407,295.438
262.0115,295.4647
261.8831,295.4174
261.7552,295.4464
261.6218,295.4725
261.4946,295.4657
261.3676,295.4586
261.2246,295.4374
261.106,295.3938
260.9877,295.3517
260.8908,295.4107
260.8118,295.3463
260.7527,295.3123
260.7221,295.2137
260.6915,295.1184
260.6953,295.0839
260.7104,295.0806
260.7328,295.0356
260.7614,294.9895
260.79,294.9464
260.813,294.9045
260.8398,294.832
260.8672,294.7295
260.8996,294.6477
260.933,294.5657
260.9642,294.4201
260.9841,294.4086
261.003,294.3985
261.0362,294.4419
261.0701,294.4844
261.0987,294.5063
261.1286,294.4572
261.1577,294.4088
261.1839,294.4231
261.2112,294.4377
261.2418,294.4753
261.2746,294.5394
261.3039,294.6044
261.3277,294.6185
261.3508,294.6335
261.3666,294.6667
261.3828,294.7105
261.3988,294.7546
261.4076,294.8398
261.4171,294.9245
261.4273,294.9331
261.4301,294.983
261.4338,295.032
261.4322,294.9986
261.4319,294.9639
261.4348,294.9532
261.4346,294.9295
261.4344,294.9052
261.4389,294.9748
261.4425,295.0443
261.4429,295.0337
261.4474,295.0144
261.4507,294.9961
261.4498,294.9586
261.4478,294.9203
261.4447,294.8862
261.4536,294.8117
261.4598,294.7367
261.4653,294.7502
261.4707,294.765
261.473,294.7704
261.476,294.7504
261.48,294.7306
261.4829,294.6897
261.4837,294.6498
261.4891,294.6622
261.4882,294.6598
261.4871,294.6592
261.4882,294.5847
261.4936,294.511
261.507,294.4263
261.5187,294.3922
261.5307,294.3595
261.5485,294.2889
261.5724,294.1918
261.5966,294.0856
261.6244,294.0406
261.6522,293.9962
261.6831,293.9091
261.7203,293.8465
261.7581,293.7839
261.8024,293.7302
261.8468,293.6755
261.8875,293.6363
261.9301,293.5907
261.9645,293.5847
261.9948,293.5888
262.026,293.594
262.0685,293.6332
262.103,293.661
262.1446,293.6893
262.1758,293.7232
262.2056,293.7574
262.2222,293.8265
262.2039,293.7977
262.1898,293.7741
262.125,293.8055
262.0603,293.8472
261.9453,293.9991
261.7037,294.1656
261.4634,294.3603
260.9991,294.8507
260.5351,295.3786
259.8316,295.8877
258.838,296.8029
257.8811,297.7643
256.665,298.8932
255.4645,300.0866
253.9262,301.1706
251.5109,303.1605
249.1657,305.3236
246.1852,306.9193
243.3226,308.8107
240.2681,310.517
237.0996,311.526
234.2405,313.2275
231.2746,314.1503
228.7597,315.9547
226.2073,317.9092
223.5957,319.6327
221.7175,322.6136
220.4357,325.6751
219.8479,330.2084
219.5677,335.0544
219.3099,338.6295
219.7431,343.4504
220.5344,347.2697
221.9616,352.0384
224.5638,353.3932
227.0587,353.5049
230.0828,354.1187
233.0613,353.3375
236.4449,352.9164
239.6059,351.3479
242.6597,349.2574
245.8994,347.3778
248.9684,344.5422
252.1906,341.8255
255.4083,338.2675
258.2409,335.2657
261.1433,332.3373
263.7661,329.3156
266.4381,326.3506
267.0222,325.293
267.1558,324.6491
267.3025,324.0225
267.0433,323.7794
266.7747,323.5433
266.139,323.8245
265.4241,324.1786
264.6966,324.3972
264.144,324.4729
263.5832,324.5554
263.0727,324.6128
262.4153,324.8041
261.7623,325.01
260.9619,325.5579
260.1711,326.1225
259.5196,326.6476
259.1812,326.8571
256.7399,329.6626
254.3043,332.209
251.8916,334.7756
251.4513,335.3325
251.0273,335.8944
250.674,336.352
248.5553,339.0685
246.4743,341.7899
244.9306,343.1829
243.4106,344.5587
242.5545,345.4228
240.5509,348.0432
238.5776,350.6653
236.6791,352.3693
234.7876,354.0795
234.814,353.171
234.8381,352.6833
234.8715,352.2
233.2595,353.3633
231.6461,354.5344
230.0115,355.9312
230.1306,354.9098
230.2514,353.8975
229.8978,354.3342
229.5477,354.7723
228.4382,356.0206
228.557,355.576
228.679,355.1376
228.9275,355.4281
229.1795,355.7188
229.4572,356.0455
229.2829,357.3151
229.1376,358.586
229.0405,359.6599
228.9595,360.7361
228.8716,361.6615
228.7677,362.8785
228.6856,364.0959
228.571,365.1359
228.4742,366.175
228.4489,366.8333
228.308,367.4552
228.1751,368.0788
227.8255,368.9497
227.4835,369.8226
227.134,370.68
227.1194,370.728
227.1073,370.7828
227.079,371.0142
227.0488,371.2502
227.0322,371.6037
227.0244,371.7682
227.0212,371.9414
227.0291,372.163
227.0384,372.3986
227.0514,372.7566
227.0672,373.0335
227.0859,373.3176
227.1018,373.5038
227.1131,373.7012
227.1257,373.9173
227.1357,374.0722
227.1453,374.229
227.1511,374.4054
227.1651,374.3035
227.1788,374.2092
227.1847,374.2198
227.1902,374.2319
227.1877,373.6216
227.1987,373.6663
227.2086,373.7111
227.218,373.6937
227.2267,373.6768
227.2342,373.6201
227.2412,373.614
227.2501,373.6079
227.2687,373.5207
227.2863,373.4352
227.312,373.402
227.324,373.6902
227.3366,373.9807
227.3486,374.2334
227.3598,374.4878
227.374,375.4305
227.3877,375.7885
227.3989,376.1513
227.4082,376.7499
227.4186,377.3581
227.4196,377.937
227.4037,378.3552
227.3735,378.8006
227.3051,379.0873
227.2443,379.4103
227.1466,379.4188
227.027,379.3484
226.9197,379.3409
226.6691,378.7314
226.4697,378.1819
226.2944,377.5793
226.0937,376.7616
225.9634,376.0185
225.8751,375.1359
225.8667,374.3258
225.9935,373.2872
226.1353,372.3741
226.358,371.5224
226.7057,370.6441
227.1319,369.8222
227.6303,369.0595
228.0217,368.3294
228.4714,367.635
228.743,367.5635
229.0415,367.53
229.3168,367.3096
229.537,367.2136
229.7724,367.14
229.9714,366.8853
230.1832,366.6464
230.2123,366.633
230.1896,366.3829
230.1766,366.1427
230.3522,365.7565
230.5439,365.3803
230.3207,365.2876
230.1572,365.0864
230.0164,364.8092
229.9198,364.5157
229.8337,364.225
229.7545,364.0121
229.6954,363.7616
229.6373,363.5103
229.5959,363.3384
229.5809,363.1698
229.532,362.9586
229.498,362.9175
229.4666,362.8803
229.1061,363.1136
228.7602,363.3489
228.683,363.3316
228.6162,363.3169
228.5294,363.4358
228.4503,363.5407
228.3818,363.659
228.2979,363.7319
228.2174,363.8068
228.877,363.0877
229.3387,362.557
229.7114,362.1194
230.0943,361.6801
230.3687,361.249
230.6441,360.8183
231.5828,359.7108
232.5232,358.6033
233.0935,357.8861
233.6687,357.1691
234.0562,356.531
235.2864,355.1118
236.5117,353.6807
237.0868,352.8694
237.6668,352.0581
237.2386,352.3433
236.9936,352.4681
237.4895,351.9005
237.9893,351.3333
238.6003,350.7411
239.5583,349.7483
239.8737,349.3147
240.1996,348.881
240.322,348.6194
240.4448,348.3593
240.4876,348.1058
239.4399,348.8285
238.3939,349.5567
237.823,349.7577
237.2563,349.9684
236.9283,349.951
236.9566,349.4117
236.3484,349.4977
235.6641,349.5868
234.992,349.7111
234.0553,350.0331
233.2704,350.3366
232.4679,350.6863
232.0995,351.0845
231.7775,351.5292
231.8208,351.4385
232.1661,351.5186
232.6358,351.6452
233.3591,351.8036
234.159,352.0127
234.8984,352.1455
235.3995,352.7765
236.1148,353.4503
237.343,353.5493
238.6639,353.6855
240.243,353.7074
241.5657,353.6972
242.9751,353.7213
245.6446,351.3167
248.3578,348.9471
250.6139,347.1546
252.4892,345.0807
254.3988,343.0393
256.0372,340.9439
257.7019,338.8793
259.169,336.8853
260.8253,334.4865
262.5021,332.1135
263.6138,330.3161
264.3333,329.769
264.8017,329.492
265.3727,328.9223
265.9638,328.3602
265.3091,329.5172
264.7183,330.4797
264.4884,331.1906
264.6137,331.692
264.7622,332.1967
264.1154,332.9333
263.9445,333.176
263.9763,333.3045
263.9598,333.5856
263.9557,333.8757
264.1481,334.0127
264.5676,332.8556
264.9836,331.7224
265.3369,330.8941
265.6938,330.0913
265.8571,329.5488
265.8986,329.1268
265.944,328.7291
265.7527,328.3484
265.5684,327.9945
266.2996,327.1474
266.4622,327.655
266.6289,328.1751
266.4287,328.7363
266.2521,329.3064
265.9149,329.5718
265.5707,329.9632
265.2286,330.3606
264.897,330.7361
264.5722,331.1143
264.3364,331.2386
264.1125,331.4897
263.8901,331.7422
263.673,331.8493
263.4564,331.9585
263.2111,332.2703
262.9473,331.7699
262.6299,331.2742
262.2904,330.8764
261.9593,330.483
261.9361,330.3623
262.1646,330.0924
262.3894,329.8234
262.422,329.9498
262.4656,330.0788
262.4763,330.5213
262.5942,331.0367
262.7034,331.5685
263.2356,332.1581
263.781,332.7826
264.29,333.4207
264.2812,334.8469
264.2665,336.3775
263.1501,338.6133
262.0468,340.9658
259.5069,344.3502
256.7351,347.7664
253.9542,351.3497
251.2892,354.208
248.6571,357.235
245.9907,359.6637
243.1679,361.6746
240.4086,363.8344
237.2499,365.7432
234.1824,367.7737
231.1939,369.435
228.908,369.6838
226.7562,370.0109
225.6723,369.5929
224.7076,369.251
225.0193,367.7879
225.3538,366.1314
225.7975,364.5304
226.1326,363.3992
226.559,362.3184
226.8872,361.4862
227.1347,360.7236
227.4281,359.9898
227.666,359.3651
227.926,358.7606
228.1538,358.0278
228.1714,357.6552
228.2232,357.2085
228.1441,356.7985
228.0887,356.3944
227.9772,356.0413
227.8446,355.86
227.7179,355.6831
227.5915,355.4555
227.4917,355.2168
227.3902,355.0626
227.2788,354.9764
227.1866,354.8384
227.1007,354.6588
227.0706,354.492
227.023,354.3507
227.0625,354.1467
227.0781,354.0262
227.0965,353.916
227.1605,353.7866
227.2286,353.7249
227.2979,353.6408
227.405,353.4652
227.5145,353.2869
227.6539,353.1341
227.809,352.9866
227.9707,352.8582
228.1261,352.8107
228.2677,352.7456
228.3067,352.7007
228.3647,352.7023
228.4317,352.7905
228.3808,353.0238
228.2521,353.2601
228.1259,353.5422
227.8549,353.9776
227.6046,354.4915
227.7761,354.4
228.048,354.5603
228.361,354.8302
228.7594,355.0663
229.2073,355.4299
229.8041,355.7787
230.8819,354.884
232.1405,353.9221
233.267,353.4318
234.4934,353.0595
235.7592,352.7549
237.0304,352.4911
238.4193,352.3535
239.7927,352.1595
241.1139,352.1282
241.9032,352.7675
242.8281,352.0294
243.8689,351.3711
244.8852,350.4939
245.9751,349.6767
246.9142,348.698
247.038,349.0328
247.1978,349.4114
247.5729,349.1643
247.9592,348.9449
248.7109,347.8174
249.3111,346.7956
249.9263,345.7821
250.4028,344.5132
250.9654,343.1482
251.502,341.8483
251.6733,341.4208
251.8097,340.9946
251.873,340.471
251.9759,339.9493
251.9937,339.4163
252.2058,338.6748
252.3775,337.9388
252.0607,338.4044
251.7917,338.8746
251.3089,339.7658
251.0287,340.1394
250.7559,340.5233
250.5723,341.0089
250.432,341.5046
250.185,341.7842
249.9562,341.9647
249.743,342.1585
249.5056,342.2456
249.2408,342.3491
249.0793,342.3181
249.1008,342.6625
249.1463,343.0201
249.6216,341.9876
250.2001,340.9774
250.9555,339.6654
251.9272,338.3481
252.9127,337.0562
253.4793,336.3866
253.9523,336.024
254.4215,335.8289
254.4953,335.6492
254.5988,335.5278
254.7061,335.3452
253.6213,336.239
252.5477,337.3488
250.7272,338.5531
248.95,339.8757
247.0816,341.2305
245.2384,342.9399
243.2167,345.1143
240.9042,347.3544
238.6671,349.7165
236.5691,351.3319
234.6568,352.1883
232.7988,353.1713
231.1571,354.1274
229.5682,355.1851
228.0594,356.344
228.8334,354.8504
229.6411,353.4061
230.975,351.1785
232.3308,348.9932
233.7222,346.8135
235.0831,344.2231
236.4563,341.6605
237.7534,339.4666
239.079,337.2945
240.4726,334.931
241.7412,332.8592
243.0141,330.7976
244.2752,328.7506
245.537,326.7115
246.7899,324.6927
246.4746,324.5934
246.1598,324.5012
245.5588,325.0313
244.9672,325.5649
244.3512,326.1732
243.7858,326.8779
243.2194,327.5839
242.8431,328.0138
242.5207,328.4456
242.2633,329.0325
241.9654,329.8272
241.6683,330.6257
241.4097,331.5992
241.1648,332.5799
241.2478,333.2307
240.2193,335.1592
239.1996,337.0908
240.5239,335.7474
241.8483,334.4136
243.0142,333.7277
244.2212,333.3019
245.4443,332.903
247.0776,331.8778
248.7207,330.8896
250.6567,329.5897
253.1477,327.1338
255.7008,324.7378
258.2843,322.4011
260.9198,320.1592
262.6782,319.156
265.9392,316.5868
267.5533,315.7104
266.6299,317.9965
265.7247,320.4041
265.0789,322.4479
264.3908,324.2092
264.0572,325.715
263.179,327.7918
262.2713,330.2098
260.6259,332.9965
258.2528,336.8151
255.8417,340.7678
253.2846,344.4999
250.7355,348.3074
248.696,351.2138
246.697,354.0756
246.4184,355.4981
246.1033,356.4961
245.8059,357.5462
245.6324,357.7946
245.5176,358.0748
245.0273,358.4893
244.5679,358.8363
244.1497,358.8347
243.9528,358.653
243.7723,358.4777
243.6074,358.1286
243.5592,357.5677
243.5182,357.0071
243.5491,356.2089
243.5253,355.4987
243.5315,354.7613
243.6048,353.9414
243.6805,353.1214
243.5889,352.6667
243.4978,352.2127
243.342,351.8982
243.152,351.6388
242.8827,351.4755
242.6482,351.3568
242.4254,351.238
242.2123,351.0804
242.0098,350.9592
241.8176,350.8388
241.5771,350.8324
241.3444,350.825
241.1009,350.6353
240.8911,350.4107
240.6862,350.1859
240.4789,349.8946
240.2739,349.6046
240.1047,349.1424
239.9986,348.5611
239.9913,347.8924
240.1444,347.1653
240.3074,346.4535
240.161,346.349
240.0697,346.1382
240.0165,345.9642
240.377,345.7151
240.7855,345.5143
241.1939,345.7618
241.9392,345.2155
242.7601,344.74
243.1537,344.1569
243.6219,343.6744
243.9333,343.0595
243.7205,342.9808
243.6017,343.0356
243.0913,343.2706
242.2133,344.1999
241.539,344.6974
240.5225,345.468
239.6123,346.3961
237.8388,348.3972
236.2135,350.1103
234.4652,351.7015
232.3349,354.8203
230.3652,358.0764
228.8998,361.0649
227.6295,363.7256
226.5478,366.4742
225.7175,368.9655
224.9827,371.5211
224.3748,373.9
223.9522,375.5495
223.5722,377.2367
223.3477,378.5869
223.1522,379.9633
223.2642,380.3728
223.4087,381.002
223.5617,381.6429
223.7386,381.6536
223.917,381.6768
224.1135,381.7903
224.2805,382.3254
224.4512,382.8655
224.5853,383.2118
224.6972,383.5611
224.7865,383.8336
224.7985,384.1161
224.8088,384.4013
224.8085,384.7257
224.8098,385.0507
224.8214,385.3526
224.8259,385.8843
224.8362,386.4189
225.3023,385.7135
225.7764,385.0095
225.7653,384.8896
225.7655,384.9437
225.765,385.004
225.7572,384.983
225.7567,384.9754
225.7606,385.2112
225.7664,384.951
225.7803,384.7268
225.7646,384.3207
225.7722,383.9677
225.7324,383.3233
225.4578,381.3972
225.294,379.55
224.5586,378.7433
223.9249,378.0439
223.7858,376.5219
223.717,374.8816
223.8241,373.3875
223.9412,371.9141
224.2561,370.5887
224.6237,368.7611
224.8162,367.3764
225.2016,366.1201
225.5379,364.6607
226.0701,363.3126
226.5044,362.0829
226.5445,361.9773
226.6834,361.9649
226.8033,361.8819
227.0143,361.871
227.1129,362.0149
227.163,361.8126
227.2751,361.6547
227.3282,361.3196
227.4855,361.016
227.556,360.7903
227.5962,360.4631
227.664,360.1539
227.69,359.994
227.7444,359.7681
227.7556,359.4354
227.7463,359.1294
227.7477,358.8134
227.7301,358.4289
227.7301,358.0481
227.6976,357.6589
227.6583,357.3815
227.6226,357.1041
227.5846,356.8775
227.5597,356.5959
227.5255,356.3962
227.4902,356.2022
227.4589,355.9143
227.4379,355.7314
227.4236,355.5603
227.4302,355.4523
227.4446,355.3435
227.4584,355.2242
227.4789,355.1577
227.5121,355.093
227.5509,354.9554
227.5946,354.79
227.6438,354.6809
227.6922,354.443
227.7456,354.2639
227.8556,353.9201
227.9654,353.5806
228.2173,353.0437
228.5884,352.0586
228.9449,351.147
229.5032,349.9547
230.0646,348.7812
230.7245,347.4615
231.1649,346.2892
231.7318,345.1627
231.9576,344.2025
232.2349,343.3101
232.5249,342.4287
233.2676,341.9399
234.1505,341.536
235.1306,341.4493
236.2985,341.46
237.9575,341.0855
239.6125,340.9293
241.4657,340.9055
242.8989,341.6026
244.5303,342.4304
246.4276,342.8801
248.251,342.8545
250.2018,342.977
252.2312,342.5714
254.3516,342.3117
256.0553,341.5496
256.83,340.5933
257.6418,339.792
258.004,338.705
258.3623,337.7614
258.149,337.3044
257.7286,336.8131
257.3293,336.4086
256.8317,335.661
256.2397,335.0037
255.4638,334.6322
254.7444,334.4221
254.0389,334.2459
253.3833,334.3345
252.7933,334.5544
252.4306,335.0532
252.1947,335.4258
251.9647,335.8035
251.9464,336.2269
251.9762,336.6543
252.0289,337.1373
252.0159,337.4956
252.0061,337.8556
251.9951,338.0004
252.0943,338.1036
252.2028,338.2076
252.2338,338.187
252.2657,338.1681
251.4839,338.6677
250.6135,339.0584
249.7365,339.4552
249.5354,339.4658
249.3373,339.4821
249.2136,339.3758
249.7204,338.9976
250.2208,338.6363
250.8956,338.2302
251.5809,337.8572
252.6153,337.3745
253.4753,337.1487
254.337,337.0177
254.4138,337.8579
254.5015,338.8318
253.3478,340.9124
252.2986,342.8148
251.2431,344.9207
249.4964,347.4437
247.7794,350.1805
245.9606,352.4315
243.4133,354.7862
240.9134,357.3355
238.2405,359.5669
235.6453,361.9734
232.651,364.1575
229.9051,365.6808
227.2773,367.3252
225.3873,367.7632
223.6346,368.3067
223.9419,367.1466
224.281,365.7803
224.744,364.4981
225.1908,363.1378
225.7339,361.8443
226.1413,360.9489
226.4591,360.1218
226.8325,359.338
227.1138,358.5908
227.3879,357.8715
227.6166,357.1429
227.7139,356.5149
227.811,355.8973
227.8526,355.3694
227.9174,354.848
227.9091,354.3207
227.8439,354.0083
227.7781,353.6985
227.6978,353.4901
227.6406,353.2808
227.5504,353.0542
227.4513,352.8358
227.3541,352.6191
227.2473,352.4538
227.188,352.2899
227.1557,352.1003
227.109,351.9306
227.0714,351.764
227.1007,351.6008
227.1523,351.4409
227.232,351.3834
227.3371,351.2375
227.4696,351.0977
227.6041,351.037
227.7541,350.9834
227.9046,350.9944
228.0459,351.0367
228.1944,351.0948
228.3492,351.2565
228.5196,351.4388
228.6425,351.6999
228.619,352.1111
228.6006,352.558
228.4899,353.0017
228.3461,353.4894
228.0684,353.7411
228.3462,353.261
228.6336,352.8426
228.998,352.42
229.3911,352.0881
229.9648,351.73
230.4214,351.4838
230.9018,351.3695
231.642,350.1142
232.4684,348.9796
232.9305,348.3867
233.5572,347.6554
234.7393,345.8163
236,343.8338
237.381,341.9931
238.8309,340.1827
240.0151,338.4372
241.3221,336.8171
242.7152,334.6388
244.3879,332.5652
245.8978,330.526
247.4562,328.3057
249.179,326.1552
250.2266,325.0402
251.3441,323.9916
252.8365,322.2567
254.4034,320.578
255.07,319.9877
257.5794,316.3419
258.406,315.2769
259.1133,314.2235
259.3969,313.8137
258.7091,314.7673
257.8137,315.8807
256.8646,316.9977
255.7844,317.8653
254.8557,318.6049
253.7667,319.2508
252.829,319.7679
251.8813,320.2989
251.3587,321.2863
250.9696,322.0315
250.6568,322.8078
248.2708,327.4285
247.5918,329.4928
247.207,331.3513
246.9469,333.2371
247.7435,333.2641
248.654,333.1639
249.6172,333.1044
250.6161,332.9052
251.6661,332.7428
252.8086,332.5959
253.7851,332.688
254.7975,332.8106
255.5008,332.5754
256.2256,332.5157
256.3734,332.5819
256.6837,331.7805
256.9978,330.9961
256.8125,330.4311
256.4935,329.8758
255.9599,329.8445
255.3587,329.9489
254.7545,330.0546
254.1618,330.4571
253.5611,330.8605
252.9029,331.3694
252.3202,331.91
251.7244,332.452
251.0725,333.2881
250.4418,334.1272
249.6624,334.815
248.7812,335.6222
247.9063,336.4314
247.4564,336.7297
247.083,337.0302
246.7595,337.2832
246.623,337.3976
246.5202,337.5116
246.7015,337.2694
246.9154,337.0285
247.3046,336.4673
247.9008,335.5475
248.5249,334.6363
249.3499,333.1003
250.2187,331.512
251.15,330.0057
252.1071,328.4754
253.2728,327.6699
253.9682,326.7986
254.6734,325.9977
255.3424,325.4018
256.0497,324.3232
256.7919,323.358
258.8358,320.8814
260.9296,318.5093
262.8213,316.279
263.9648,314.6686
265.1454,313.1926
266.0005,311.6743
266.8596,310.1582
266.4142,309.9703
265.6818,309.8794
264.7915,309.1375
263.9986,308.745
263.2644,308.4952
261.379,309.1454
259.0411,310.4755
256.4463,312.1512
252.4964,315.6811
248.6499,319.2808
244.8775,322.882
241.7515,325.839
238.7435,328.7352
235.84,331.7979
233.0038,334.9119
231.2236,336.7744
229.6999,338.509
228.2021,340.2721
226.7254,341.9873
225.2375,343.7212
224.6143,344.3406
224.3252,344.6665
224.2902,344.7003
224.2647,344.7408
224.2472,344.7811
224.1055,346.0082
224.0837,346.9115
224.0664,347.9277
224.0831,348.8422
224.1229,349.6859
224.1543,350.4238
224.2014,351.2409
224.2544,352.0587
224.3331,352.9515
224.4238,353.8572
224.5038,354.6526
224.5776,355.5279
224.6698,356.4066
224.7551,357.1236
224.8577,358.0311
225.0039,357.7626
225.1019,357.6691
225.2054,357.5849
225.302,357.7514
225.5804,357.4612
225.8775,357.1912
227.5397,354.9022
229.272,352.6413
231.9726,349.3033
234.7402,345.9883
237.5517,342.9009
240.4093,339.7557
243.6807,336.123
246.8113,333.0007
250.0167,329.5134
253.3226,326.1919
256.392,323.6296
259.5372,321.2802
261.0959,320.1441
262.2958,319.6071
263.4562,319.5096
262.9069,321.2755
262.4381,323.0334
260.8168,325.5647
259.2058,328.4269
257.6008,330.9649
256.0491,333.6116
253.9942,336.6465
252.0365,339.2615
249.9576,341.9558
247.817,344.8592
245.8425,347.1077
243.873,349.4363
243.4328,350.606
243.0097,351.8725
243.1206,350.8781
243.2878,349.9455
243.0347,349.776
243.0301,349.0062
243.0649,347.8585
243.2278,346.4438
243.1109,345.5801
243.0399,344.7346
243.1488,343.2975
243.3109,341.872
243.6069,340.094
244.0007,338.1718
244.4252,336.2538
244.918,334.2334
245.4707,332.1696
245.2807,331.9337
245.1193,331.7
245.4242,330.4448
245.5017,329.684
245.6018,328.924
245.6012,328.3951
245.9359,327.2416
246.2755,326.0874
245.9239,326.3151
245.7114,326.2161
245.4314,326.2682
245.2427,326.117
245.0548,325.9664
244.9222,325.7419
244.7911,325.3453
244.6725,324.9508
244.6097,324.2972
244.4685,323.9157
244.3618,323.3589
244.3296,322.5966
244.3477,321.9058
244.5329,321.0103
245.0037,320.1409
245.6915,318.9128
246.2312,317.7433
246.8143,316.6322
246.4316,316.6712
246.1095,316.799
245.444,317.212
245.2552,317.4625
245.1668,317.8286
245.1341,318.4953
244.7476,321.002
244.2043,323.4284
243.7572,326.0643
243.2008,328.3272
241.869,331.1289
240.7453,334.0894
238.4597,338.2943
236.3641,342.7029
234.504,346.8819
233.2587,349.8887
232.1138,353.1642
231.2653,356.2595
229.936,359.7556
228.7072,363.3808
227.6178,367.0169
226.0066,369.1504
224.6571,371.562
223.4043,374.0715
222.504,376.5991
222.1395,378.54
221.8291,380.5227
222.0926,380.4924
222.3666,380.4989
222.6233,380.6677
222.8599,380.9255
223.0352,380.9629
223.2102,380.9847
223.389,381.0159
223.584,381.0666
223.7677,381.1074
223.9531,381.1518
223.9778,380.93
223.9898,380.7976
223.9939,380.8544
223.9732,380.9389
223.961,381.0226
223.9738,381.2672
223.997,381.5128
224.0297,382.0506
224.1015,382.0555
224.186,382.0645
224.2571,382.3306
224.3347,382.6033
224.3956,382.9667
224.4539,383.3003
224.5147,383.6447
224.5446,384.018
224.5834,384.3151
224.6026,384.5848
224.576,384.6818
224.5529,384.8174
224.4809,384.1434
224.4167,383.516
224.3042,382.3908
224.0649,381.5531
223.8642,380.804
223.5102,378.5645
223.2661,376.4211
223.1113,374.0596
222.9128,371.4985
222.8565,369.0859
222.8701,366.4293
222.9225,363.758
223.1491,361.1522
223.317,358.5521
223.6815,356.1317
223.9801,354.4693
224.384,352.8331
224.8217,351.3502
225.2082,349.8448
225.755,348.4859
225.9058,348.4285
226.136,348.4115
226.3571,348.23
226.6449,347.8171
227.0105,347.4876
227.3073,347.0736
227.5692,346.5606
227.8757,346.0915
228.2846,345.4555
228.7334,344.8486
229.1636,344.0683
229.5666,343.3134
230.0023,342.57
230.4467,341.7073
230.905,340.8524
231.4406,339.8831
231.9347,338.9016
232.4247,337.9251
232.7656,337.2239
233.1189,336.5272
233.494,335.7998
233.8131,335.127
234.1204,334.4569
234.442,333.9377
234.7824,333.4216
235.0941,332.9844
235.3942,332.5123
235.6808,332.0403
235.902,331.6978
236.1398,331.3566
236.3943,330.9484
236.6682,330.5848
236.9391,330.2223
237.1482,329.7981
237.369,329.3741
237.5155,328.9559
237.6413,328.3749
237.6912,327.7968
237.834,327.5067
237.9822,327.2205
238.0534,326.631
237.6042,326.4651
237.5096,326.3183
237.3536,325.9996
237.2304,325.7179
237.1719,325.3431
237.1306,326.1687
237.2306,327.0469
237.6889,327.3091
238.2489,327.6547
239.0676,329.1435
240.455,328.4212
241.9967,327.8263
243.191,326.7402
244.5335,325.8306
245.8566,325.1443
247.4985,324.1582
249.5036,323.3036
251.556,322.4479
253.7216,321.7433
255.6228,321.1138
256.9165,319.4918
258.1217,318.0328
258.6739,317.427
259.2266,316.9532
259.5087,315.225
258.8782,316.0081
258.2936,316.8722
257.4616,318.1247
256.7026,319.4307
255.9123,320.619
255.1757,321.8416
253.9315,323.0753
252.6306,324.3383
251.399,325.75
250.1509,327.0974
249.0112,328.4644
247.9877,329.7397
247.5234,330.542
247.2754,331.339
247.1291,332.1914
247.3143,332.6899
247.5111,333.3411
247.4112,333.5802
247.3305,333.8219
247.2997,334.1862
247.1465,334.5132
247.037,334.8307
246.9007,335.1475
246.8558,335.3222
247.0895,335.276
247.4286,335.1058
247.7534,334.9009
248.1858,334.7394
248.6009,334.5943
249.5268,333.9736
250.4617,333.367
252.403,332.1256
254.5803,330.5704
256.7694,329.0434
259.0021,327.4702
261.2752,325.973
263.179,324.8293
264.6184,324.0686
265.8741,323.4012
266.5475,323.3811
267.1294,323.5639
266.3486,324.6971
264.6512,326.557
262.6263,328.4231
260.0644,330.8497
257.534,333.4289
253.8978,336.5564
250.053,339.6303
246.2415,342.8468
242.4264,345.6432
238.6682,348.5615
235.4171,350.9205
232.6223,352.6296
229.9097,354.4243
227.6104,355.6249
225.3984,356.894
224.5027,357.1402
224.4442,356.5847
224.6529,356.0981
224.9012,355.6366
225.1965,355.2284
225.5029,354.7064
225.7376,354.3651
226.0237,354.0651
226.2658,353.8269
226.538,353.6229
226.6777,353.3342
226.7541,353.1884
226.8456,353.0647
226.8484,352.8497
226.8695,352.6471
226.8464,352.5877
226.7793,352.4984
226.7219,352.4157
226.646,352.2614
226.5877,352.1136
226.4809,351.9687
226.3538,351.9199
226.2293,351.8744
226.1278,351.7456
226.042,351.6221
225.9537,351.724
225.9003,351.8125
225.8476,351.9068
226.3907,351.0799
227.2179,350.0405
228.0598,348.8844
229.119,347.4428
230.1852,346.0091
231.337,344.5918
232.6349,343.0542
233.9722,341.5354
235.3878,340.0381
236.8107,338.55
238.3255,337.0744
240.0445,335.2631
241.7903,333.3138
243.6732,330.989
245.5699,328.6834
247.0575,326.9341
248.3832,325.2201
249.7025,323.5416
249.9416,323.3878
250.1978,323.2753
248.9271,324.0085
247.4725,325.0019
246.0295,326.0606
244.4554,327.1797
242.9058,328.3827
241.2494,329.7129
239.8636,331.4173
238.5235,333.2134
237.8855,334.0555
237.3033,334.9912
236.581,336.4472
235.7601,338.1389
234.9871,339.9276
235.3608,339.6988
235.7835,339.5812
237.6655,338.5859
239.5358,337.8348
241.7001,337.2165
243.7126,336.3594
245.7632,335.6189
247.7637,334.6256
249.1715,333.3965
250.6072,332.2465
250.9756,332.2014
251.3622,332.213
251.4879,332.5237
251.5573,332.2606
251.6288,332.0237
251.2487,332.2532
250.8599,332.5021
250.4683,332.6907
250.1454,332.3634
249.8174,332.0414
249.6346,331.9336
249.473,331.8296
249.3119,331.9946
249.194,332.3965
249.0738,332.8004
248.9714,333.3544
248.8974,333.9083
248.9568,333.8756
248.9713,334.3111
248.9775,334.7464
248.9386,335.2386
248.9018,335.7305
248.7933,336.0679
248.7082,336.1555
248.5361,336.2428
248.3379,336.0733
248.0778,335.9057
247.8232,335.5868
247.5292,334.9857
247.2386,334.3895
247.0212,333.5367
246.8067,332.6918
246.6991,331.6528
246.8094,330.2094
246.9495,328.7839
247.0011,327.2964
247.1442,325.8332
247.738,324.3088
248.343,323.0475
249.1642,321.3607
249.9962,319.8109
250.5366,318.7075
250.5093,318.0352
250.4661,317.5785
249.4621,318.2588
248.0237,320.2947
246.7066,322.5242
245.3651,324.4812
243.955,326.7393
242.5388,328.9548
240.6481,331.4615
238.9065,334.2013
236.8388,336.9362
234.9202,339.9083
232.9478,342.2046
231.0667,344.2435
229.4381,345.744
228.1822,346.4933
227.0191,347.4184
226.5542,346.8262
226.9276,344.8251
227.3616,342.9419
228.0195,341.2455
228.7525,339.6355
229.7426,337.6512
230.3051,335.9261
230.8807,334.2559
231.405,332.8661
231.9408,331.5125
232.3983,331.1057
232.9529,330.9306
233.5137,330.7658
234.1795,330.7136
234.8361,330.6637
235.5155,330.6426
235.4845,330.8796
235.456,331.1164
235.2316,331.4773
235.0086,331.8408
234.58,332.7249
234.5928,333.4087
234.6095,334.0971
234.7293,334.5704
234.8448,335.0502
235.0956,335.4282
235.164,335.9996
235.2041,336.5302
235.1732,337.0293
235.1403,337.5387
234.8994,338.313
234.205,339.2382
233.5101,340.1753
233.4248,340.093
233.3472,340.0211
233.3102,339.6812
233.2968,339.2337
233.31,338.8027
234.0188,337.7536
234.7676,336.7289
236.4396,334.422
238.2806,332.1558
240.1871,329.9661
242.2392,327.6785
244.3571,325.4591
246.7055,323.123
249.2434,320.9016
251.8484,318.8029
253.7659,317.5565
255.7365,316.4527
257.5255,315.5352
259.0681,315.2404
260.6595,315.1263
260.7487,315.9937
260.7884,317.4909
259.7018,320.1826
258.5322,322.9961
257.3814,325.9587
255.9296,329.1448
254.3858,332.0237
252.7294,334.7879
251.1186,337.3461
249.5359,340.0111
247.7117,342.8419
245.8851,345.6682
244.1174,348.3044
242.6608,350.1606
241.229,352.0757
240.4099,353.557
239.6762,354.2904
238.9566,355.0708
238.3382,355.3046
237.7439,355.5678
237.2069,355.4296
236.679,355.6466
236.1564,355.8763
235.6517,355.8055
235.1556,355.7417
234.746,355.5038
234.2701,355.2792
233.7916,355.0586
233.2447,354.7086
232.7141,354.3604
232.2063,354.141
231.7557,353.9473
231.3047,353.7536
230.8933,353.5937
230.4968,353.4355
230.1624,353.3474
229.8482,353.3351
229.5363,353.3247
229.3128,353.2827
229.1098,353.2434
228.9479,353.0611
228.8801,352.8868
228.8155,352.7138
228.8451,352.6558
228.8753,352.5988
228.9015,352.3906
228.9065,352.1697
228.9191,351.9496
228.9474,351.6961
228.9849,351.4432
229.0154,351.1028
229.0474,350.7225
229.0853,350.3436
229.1163,349.9731
229.1637,349.6078
229.1956,349.2336
229.2086,348.7782
229.2275,348.3295
229.2253,347.7766
229.2406,347.234
229.2281,346.7728
229.2353,346.1497
229.2543,345.5396
229.3282,344.878
229.4338,344.2309
229.5045,343.7646
229.5983,343.3015
230.0573,341.8517
230.5782,340.0138
231.1159,338.2159
232.053,336.0374
233.0091,333.9817
234.0514,331.8686
234.135,330.765
234.2795,329.7357
234.264,328.6469
234.2491,327.8208
234.1692,327.2464
233.9231,326.6575
233.7331,326.183
233.4485,325.785
233.1086,325.5477
232.565,326.2862
231.5558,328.9337
230.7315,331.6629
229.6157,334.5602
228.6553,337.5425
227.6042,340.4013
227.2935,342.0641
227.0701,343.7924
226.5707,346.2503
226.0368,348.7258
225.6901,350.9181
225.3055,353.2505
225.0136,355.6204
224.7086,357.7852
224.4332,359.8272
224.141,361.8875
223.7325,362.4305
223.3259,362.9585
222.9509,363.7941
222.57,364.7503
222.2419,365.8209
221.9429,366.95
221.655,368.1789
221.629,368.7948
221.7124,369.4077
221.7936,370.1173
221.9254,370.7073
222.0573,371.3039
222.2208,371.8817
222.3806,372.5581
222.603,373.2169
222.8226,373.8707
223.0625,374.548
223.2883,375.1106
223.5074,375.5735
223.731,376.1805
223.831,376.8285
223.8355,377.3882
223.8281,377.8226
223.8,378.2577
223.7628,378.6832
223.72,378.9857
223.6593,379.2896
223.5482,379.6981
223.435,380.0124
223.3206,380.3048
223.205,380.5708
223.0691,380.8452
222.9418,380.7322
222.8178,380.6258
222.8299,379.901
222.897,378.9554
222.9782,378.0265
223.0639,376.9968
223.1772,375.9962
223.247,374.4113
223.2776,372.5343
223.3883,370.7097
223.4454,368.5059
223.6215,366.3742
223.7754,364.1335
223.8961,361.63
224.2106,359.238
224.4811,357.2118
224.9323,355.3127
225.1221,353.9568
225.3869,352.416
225.8387,351.0053
226.9197,348.5285
228.2449,346.1716
229.3735,344.5468
230.4085,343.2335
231.6083,342.0154
232.7104,341.0044
233.9891,340.3342
235.1732,339.755
236.3543,339.4997
237.6004,339.307
238.751,338.9333
239.9816,338.6026
241.1967,337.9849
242.108,337.6415
243.0569,337.3184
243.0912,337.8911
243.1544,338.4757
243.2764,338.664
243.2956,338.7347
243.3224,338.8116
243.3357,338.801
243.3149,338.4123
243.3002,338.0237
243.2009,337.4497
243.1089,336.8747
243.0081,336.3441
242.9045,335.7357
242.8143,335.2605
242.7121,334.6607
242.6091,334.0627
242.4994,333.49
242.379,332.8074
242.2159,332.1969
242.0519,331.6705
241.9003,331.1498
241.7014,330.6369
241.4287,330.1819
241.1606,329.7353
240.865,329.3667
240.5716,329.0033
240.2458,328.77
239.9241,328.5245
239.6074,328.2826
239.2863,328.1324
238.9679,327.9842
238.5839,327.6937
238.2467,327.4257
237.8925,327.1654
237.5394,326.9432
237.1898,326.7357
236.9443,326.4681
236.8157,326.0377
236.6975,325.6502
236.807,324.9868
236.9458,324.3828
237.2694,323.62
238.0655,322.6484
238.9421,321.7811
240.1041,320.566
241.3764,319.4845
242.4649,318.646
243.3637,317.7414
244.4291,317.0371
244.9355,316.6171
245.6192,316.4326
246.1695,316.3889
245.8383,316.8806
245.7107,317.6358
245.8684,318.9721
246.2033,320.5486
245.689,322.0444
244.1641,324.0626
242.7555,326.2804
240.6934,328.864
238.7425,331.606
237.0115,333.8939
235.6363,335.8795
234.3262,337.9218
233.6487,339.3051
233.0218,340.7126
231.9274,342.1084
231.9507,342.5349
231.9885,342.9631
231.9385,343.0739
231.9739,343.1852
232.8771,342.9928
234.3291,342.5682
235.7855,342.1508
237.6391,341.6033
239.4397,341.0692
241.0833,340.6723
242.4431,340.4848
243.8095,340.3112
244.9993,340.2354
246.1837,340.173
247.962,339.7427
249.2672,339.6978
250.8399,339.6034
251.9004,339.0024
252.95,338.4109
254.2011,337.3425
255.2753,336.2619
256.2581,335.1852
257.0573,334.0722
257.8616,332.9645
257.6104,332.7149
257.2831,332.3154
256.7959,332.0233
255.0896,332.4682
253.3636,332.9205
252.5869,332.4705
251.9616,331.9542
251.3222,331.5161
250.631,331.551
250.1276,331.2908
249.0624,331.9161
248.1439,332.5236
247.2077,333.244
246.397,334.0262
245.0032,335.0976
243.6651,335.9746
242.3454,337.0289
240.7862,338.244
240.3314,338.7528
239.8844,339.5343
238.4253,341.2895
236.8756,343.1023
235.319,344.7755
233.7371,346.4799
232.0223,348.3858
230.336,349.8882
228.6952,351.3046
227.1834,352.3339
226.3083,352.8768
226.0371,353.081
227.1243,351.8935
228.3272,350.8073
230.09,349.2239
231.8796,347.2888
233.7502,345.4235
235.6417,343.2401
237.6021,341.1109
239.4001,339.1844
241.046,337.3243
242.7167,335.4887
244.355,333.5639
245.9115,331.7818
247.4779,330.0751
248.4648,328.7714
249.4529,327.4703
249.9434,326.7619
250.4593,326.0535
250.7477,325.4952
250.8378,325.2592
250.9241,325.0811
250.9603,325.0407
251.0127,325.0065
251.2422,324.8567
251.432,324.7427
251.6587,324.6344
251.8402,324.5228
252.0354,324.4165
252.3134,324.2259
252.4907,324.1754
252.6865,324.1304
252.9109,324.0942
253.1502,324.0652
253.3495,324.013
253.596,323.8228
253.8325,323.5836
254.0394,323.3549
254.2553,323.1576
253.1413,323.8802
251.6716,324.7738
250.2116,325.714
248.8043,326.7666
247.4293,327.8848
246.0804,329.7396
244.8729,331.644
243.7402,333.659
242.675,336.0132
241.6851,338.5
240.7149,340.8835
239.6486,343.2138
238.6894,345.662
238.0608,347.6189
237.5585,349.6842
238.2688,350.8321
239.3194,351.7464
240.4612,352.786
241.9367,352.0153
243.5439,351.3409
245.0917,349.8535
246.5254,348.1965
248.0642,346.6118
249.5993,344.6275
251.2356,342.7004
252.7806,340.8732
254.2863,339.0773
255.8494,337.3285
256.9665,335.944
258.0693,334.6165
258.9499,333.4308
259.7335,332.2199
260.5385,331.0282
260.6618,331.4188
260.7926,331.8386
260.8933,332.1377
260.8337,332.1921
260.7795,332.2495
260.7255,332.218
260.6548,332.1673
260.5253,332.071
260.3648,331.803
260.2078,331.5377
260.0638,331.2003
259.8526,330.6934
259.408,330.1955
258.7925,330.4384
258.183,330.6866
257.5655,330.665
257.0159,330.2498
256.4752,329.8472
255.8761,329.3982
255.2887,328.968
254.919,328.1939
254.7663,327.2323
254.7115,326.3011
255.0303,325.1256
255.3756,323.9867
256.0947,322.6595
256.8524,322.2484
257.675,321.8892
258.4681,320.8322
259.2837,319.8586
259.7269,318.7237
259.6371,319.4247
259.6537,320.207
259.1543,320.9138
258.7344,321.7193
261.2647,318.9066
258.9732,321.2442
256.7955,323.7119
254.2206,326.6258
251.7469,329.6729
248.9123,332.6772
245.9014,335.3097
243.0387,338.0769
240.1901,340.3556
237.6407,342.7617
235.3306,345.4185
233.0094,346.5627
230.743,347.8288
229.2091,348.4718
227.7527,349.2084
224.1227,353.4146
224.2272,351.9115
224.3447,350.4676
224.7926,348.7446
225.3305,347.0673
225.8985,345.541
226.452,343.6274
227.0098,341.7441
227.5179,340.0851
228.0183,338.4481
228.4803,336.9963
229.1164,335.4149
229.7561,333.8429
230.222,332.9819
230.3958,332.5116
230.3272,332.58
230.0605,333.0111
229.7944,333.444
229.3891,334.0695
228.9808,334.6941
228.5892,335.348
228.314,335.8893
228.0545,336.4313
227.7717,337.2104
227.5083,337.9918
227.2723,338.8174
226.8131,339.947
226.3616,341.08
225.9604,342.1255
226.1236,342.3073
226.2982,342.5993
226.5962,342.7385
227.5822,341.9074
228.6828,341.0784
229.7901,340.2705
231.5887,338.4171
233.3446,336.6123
235.4402,334.7079
237.7728,332.7316
240.1326,330.8449
242.3716,328.5295
244.6806,326.1801
247.313,323.5569
250.1003,321.1804
252.5408,319.4388
253.6038,318.752
254.667,318.833
254.8759,319.9512
254.6879,321.133
254.5112,322.5111
253.2717,324.8703
252.0796,327.396
250.8896,328.8489
249.5293,330.5821
248.232,332.4455
246.9485,334.9541
245.7051,337.5879
244.0335,340.5247
242.2639,342.9713
240.5238,345.4949
240.2111,347.0951
240.0115,347.8518
239.8546,348.6317
240.0139,349.0777
240.1988,349.5752
240.5254,349.7803
240.8785,350.024
240.6044,351.1525
240.4271,351.5861
240.2241,351.9675
240.0099,351.8452
239.8228,351.7264
239.6508,351.3653
239.3615,351.1436
239.0858,350.9223
238.7493,350.5789
238.4421,350.2379
238.0747,349.9472
237.6824,349.6947
237.2974,349.4462
236.9052,349.1635
236.5524,348.7641
236.2438,348.3479
236.0264,347.7777
235.8502,347.2764
235.7248,346.522
235.6311,345.7749
235.6198,345.1066
235.6854,344.3499
235.7644,343.6098
235.8745,343.3759
236.0259,343.1667
236.357,342.6636
236.9442,341.6727
237.5698,340.74
238.2478,339.3455
238.9502,338.1228
238.9352,337.1928
238.6584,336.2455
238.4407,335.4689
237.884,335.022
236.8026,336.5417
235.7429,338.0815
234.6003,339.4017
233.5932,340.9141
232.3947,341.7126
231.2044,342.5973
230.0102,343.6882
228.371,346.0536
226.8753,348.5717
225.5124,351.3645
224.2702,354.009
223.6785,356.1023
223.2599,358.5999
222.9748,361.1596
222.9207,363.5168
222.7463,363.7767
222.5963,364.101
225.4498,361.3647
228.3091,358.6466
228.0463,361.0511
229.604,360.7101
231.1798,360.3835
232.8239,359.0866
234.4755,357.8014
236.2295,356.2552
236.1438,357.8207
236.0817,359.3969
238.5144,356.5749
240.9456,353.754
240.8632,355.0788
240.855,355.9168
240.8574,356.7574
238.0021,360.97
235.1909,365.1898
235.3654,364.376
233.8251,366.655
232.3041,368.9361
230.8133,370.9772
229.3294,373.0185
227.7734,375.3087
227.9134,374.9753
228.0741,374.6433
225.9007,378.304
223.7665,381.9639
223.9202,381.6079
223.9827,381.9721
224.0446,382.3407
224.0789,382.8366
224.1163,383.3402
224.1279,383.7565
224.1226,383.9207
224.1217,384.1104
223.9475,383.7949
223.8087,383.5092
223.6255,383.2268
223.4073,382.5313
223.2645,381.9131
222.8627,380.3256
222.468,378.6041
222.2386,376.8006
221.8953,374.5759
221.7882,372.478
221.8036,370.1714
222.0845,368.0099
222.4037,365.9926
222.7936,363.8906
223.4277,361.94
223.7175,360.7177
224.2107,359.6451
224.8175,358.0768
225.4597,356.5003
226.2987,355.0209
226.8333,354.4043
227.339,353.808
227.9671,353.2281
228.4758,353.1047
229.1479,352.8625
229.7634,352.4684
230.419,352.1192
231.0442,351.565
231.6228,350.8243
232.2256,349.9855
232.7535,349.2872
233.3181,348.6014
233.662,348.1651
233.9338,347.6426
234.2279,347.0275
234.4111,346.425
234.6093,345.8245
234.7305,345.1801
234.8632,344.5369
234.8895,344.0003
234.9121,343.4001
234.9526,342.7544
234.9315,342.1782
234.9149,341.6057
234.8919,341.1302
234.8835,340.6695
234.8855,340.1839
234.887,339.7119
234.9026,339.2416
234.8618,338.8988
234.7978,338.5261
234.7242,338.156
234.644,337.7393
234.5658,337.326
234.4697,336.7346
234.2377,336.3029
233.9876,335.9243
233.8008,335.4675
233.6231,335.0303
233.268,334.8548
232.8605,334.3914
232.5034,334.0041
232.5341,333.4006
232.6169,332.8662
233.282,331.8465
234.3473,331.3728
235.5428,330.9897
236.7882,330.8741
238.1918,330.8697
239.0599,332.2
240.4009,332.5418
241.9037,333.0209
243.3941,333.1431
245.0212,333.4058
246.6111,333.3271
248.1036,333.4117
249.6937,333.6133
250.7989,333.8159
251.9809,334.1212
252.4345,334.7234
252.007,335.0925
251.6103,335.5558
251.0504,335.6568
250.5122,335.8344
250.1934,334.9355
249.6849,334.6508
249.1868,334.4059
248.6688,334.341
246.5248,335.4141
244.4987,336.4771
242.612,337.3429
240.7347,338.237
239.211,339.2833
237.5689,340.3658
236.0699,341.4986
234.8042,342.5763
233.5437,343.6693
232.3955,344.8793
231.2108,346.0512
230.0507,347.1442
228.8479,348.4653
227.6483,349.7942
226.8239,350.8437
226.9018,350.7541
226.992,350.6642
227.0372,350.7642
227.0826,350.8643
226.9013,351.0734
226.9233,351.1917
226.919,351.3114
226.8943,351.3569
226.8692,351.4083
226.916,351.493
227.2002,351.582
227.4646,351.6887
228.9752,350.7894
230.4989,349.9156
232.8425,349.5961
235.4952,349.0479
238.1481,348.5715
240.2202,347.981
242.3065,347.5084
243.3722,347.4774
243.862,347.714
244.3436,348.127
244.6056,348.5154
244.8946,349.1005
244.607,350.0092
244.0675,350.8676
243.5595,351.9258
241.6924,353.6546
239.8831,355.5691
236.6835,357.1648
233.8547,358.4749
231.1005,359.9383
229.0299,360.9419
227.0636,362.0501
226.1273,362.3566
225.8105,362.2624
225.5858,362.243
225.537,362.0466
225.572,361.912
226.0158,361.3124
226.3803,360.6926
226.788,360.119
227.1035,359.7346
227.4589,359.3668
227.7229,359.0605
227.7376,358.753
227.7564,358.459
227.6732,358.1454
227.6201,357.8367
227.478,357.6455
227.3107,357.4073
227.1426,357.1685
226.9868,357.0823
226.8624,356.9971
226.7092,356.96
226.5453,356.9474
226.3828,356.9377
226.2444,356.8821
226.1598,356.8471
226.1002,356.7641
226.066,356.723
226.0634,356.683
226.0989,356.6993
226.1781,356.7172
226.2747,356.5584
226.3687,356.3997
226.4892,356.2436
226.613,355.9109
226.7903,355.582
226.9896,355.1509
227.1845,354.7706
227.4209,354.2531
227.6222,353.6246
227.8368,353.0123
227.9424,352.3909
228.0459,351.7785
228.0345,351.2998
227.8998,350.8726
227.7712,350.4854
227.547,350.1711
227.343,349.929
227.0195,349.8033
226.5817,349.614
226.316,349.4938
226.9861,349.2379
227.7435,349.0642
228.6196,349.1513
229.828,348.967
231.1481,348.8893
232.5321,348.9861
234.0144,349.2071
235.5299,349.4434
237.3203,347.968
239.2131,346.6342
241.039,345.256
242.951,344.0298
244.7456,342.9642
246.3727,342.1385
248.0659,341.4672
248.6086,340.9649
249.2058,340.5961
249.6206,339.9142
249.5907,339.3402
249.6161,338.8563
249.6506,338.0442
249.7076,337.2998
249.6815,336.3639
249.084,337.0705
248.5086,337.8087
247.9399,338.3692
247.3717,338.9478
246.9769,339.1074
246.7718,339.1612
246.5755,339.2212
246.5324,338.9648
246.5414,338.7097
246.6427,338.3751
246.7774,338.1133
246.9149,337.8532
247.0665,337.5265
247.2142,337.2039
247.4346,336.6314
247.6732,335.8509
247.9138,335.0753
247.9845,334.2864
248.0193,333.5052
248.0241,332.7232
247.9178,331.8203
247.8127,330.9274
247.6141,330.2169
247.7339,329.7558
247.8277,329.3581
247.9745,328.7473
248.1286,328.1447
248.3806,327.3494
248.7642,326.3528
249.22,325.5379
249.8827,324.6461
250.5578,323.7778
251.4464,322.9217
252.5203,321.9806
253.6203,321.1278
254.8685,320.0757
256.142,319.0688
257.32,318.3316
257.8698,318.5749
258.5063,318.8966
258.948,319.0938
259.4305,319.39
258.3189,320.5393
256.6393,322.1915
255.0175,323.9967
252.8246,326.6679
250.7069,329.4987
248.358,332.3216
245.7366,335.4005
243.1872,338.6448
240.4535,342.1659
237.7946,345.8348
235.4024,347.8122
233.1454,348.1851
230.9146,348.7146
228.5971,349.6946
226.3517,350.8006
225.6013,350.9527
225.3886,350.3315
225.2042,349.7801
225.151,348.6488
225.2112,347.5877
225.3463,346.4314
225.5044,345.1628
225.6799,343.9387
225.8637,342.6229
226.0506,341.3434
225.9153,341.5835
225.6259,342.2013
225.3454,342.8312
225.2789,343.1806
225.199,343.5374
225.1125,343.8367
224.9072,344.4676
224.692,345.1008
224.6077,345.5298
224.5193,345.9593
224.4065,346.4943
224.7952,346.7058
225.1853,346.918
225.2951,347.5715
225.4207,348.2278
225.5184,348.6897
225.5912,349.2805
225.6801,349.8787
225.7867,350.4355
225.9008,350.9998
226.0315,351.597
226.5237,351.7167
227.0283,351.8482
227.4682,352.1461
227.9179,352.4597
229.4775,350.8785
230.6475,349.7482
231.8462,348.6443
231.7858,349.1749
231.7541,349.7334
231.7469,350.5027
231.729,351.2627
231.7366,352.0892
231.6896,352.5599
231.6888,353.1174
231.8194,352.9872
232.4867,352.6478
233.2285,352.4592
234.0865,352.6173
235.0164,352.9757
234.7296,354.8865
234.4127,356.6385
234.1342,358.5939
236.2068,356.8983
238.4464,355.4507
240.7418,354.0972
242.9978,352.9396
245.3809,352.0118
247.5222,351.5228
249.7629,351.2397
251.4764,351.5009
252.0958,351.9148
252.7696,352.4378
253.3948,352.2874
254.0958,352.2132
254.4943,352.0972
254.8343,351.6854
255.2209,351.3103
254.4841,352.6883
253.7603,354.0875
253.1693,354.8194
252.7037,355.0411
252.253,355.2706
251.8818,355.225
251.5403,355.1862
251.3285,355.0272
251.1609,354.8095
250.9987,354.5947
250.9056,354.2154
250.8424,353.8375
250.7421,353.3616
250.6718,352.7541
250.6049,352.1484
250.5187,351.5266
250.3422,350.8553
250.1119,350.2477
249.9004,349.6044
249.6991,348.9646
249.5101,348.2253
249.3318,347.327
249.172,346.4708
249.0315,345.6464
248.8288,344.6469
248.6241,343.7396
248.4456,342.8456
248.2886,342.098
248.1565,341.4529
247.9023,341.019
247.748,340.2572
247.7546,339.5677
247.6312,339.433
247.544,339.4292
247.5349,338.8297
247.5568,337.7002
247.6345,336.7879
247.0049,336.1453
246.4405,335.6452
245.7727,335.0793
246.0664,333.4563
246.4334,332.0028
249.3169,329.0418
252.2791,326.1754
255.4599,322.9249
257.3633,322.0619
259.4084,321.2902
262.0188,319.0363
264.7114,316.8734
262.0822,320.0382
259.7062,323.3669
257.5763,326.8476
256.094,329.681
254.8178,332.6274
253.6268,335.9522
251.7268,340.0021
250.05,344.1247
246.0061,349.5094
242.2012,354.7101
238.2757,360.0171
234.5653,363.5879
230.9553,367.2568
227.1151,370.924
223.3613,374.6756
223.3696,374.7047
224.6707,370.4786
226.0275,366.2718
225.9748,366.7806
225.9122,367.2941
225.9341,366.9962
228.2661,361.121
230.7244,355.2502
230.5533,356.4874
231.6891,353.8505
232.8551,351.2144
232.6901,352.2208
232.5299,353.2306
235.1442,354.1022
234.891,356.1277
234.9424,356.2369
233.4525,361.1009
232.0503,365.9703
232.1262,366.2714
232.2115,366.5267
232.1971,367.2849
230.0515,374.0169
228.0714,380.7634
228.1732,381.019
227.355,385.469
226.5971,389.9425
226.6585,390.2589
226.7217,390.5932
223.8828,391.6613
223.6917,390.7702
223.5552,389.9168
223.3997,388.8585
223.3058,387.861
222.9099,385.7095
222.423,383.1853
222.1317,380.7517
221.7802,377.963
221.6794,375.291
221.579,372.1751
221.5534,369.2321
221.8232,366.4486
222.2917,363.6398
223.0649,361.0204
224.1739,357.9007
224.965,355.8293
225.9962,353.9334
227.2842,351.5068
228.8262,349.228
230.0469,347.8713
231.1933,346.7249
232.463,345.69
233.6426,344.8218
234.9115,344.0453
236.0667,343.5355
237.1947,342.787
238.3781,342.0835
239.2437,341.3887
240.1498,340.7234
240.6947,340.441
241.2676,339.8567
241.8591,339.2849
242.1354,338.9363
242.4278,338.5931
242.6148,338.3797
242.7599,338.0424
242.9097,337.7058
243.0126,337.3479
243.1302,336.9912
243.2178,336.5794
243.3094,335.9641
243.4013,335.3494
243.4662,334.7469
243.5411,334.1449
243.5865,333.5295
243.5753,332.9925
243.5613,332.4578
243.5249,331.9811
243.4977,331.5076
243.4093,331.046
243.2939,330.6282
243.1799,330.2135
243.0588,329.8343
242.9378,329.4578
242.769,328.9921
242.5629,328.6978
242.2925,328.4083
242.0437,328.1519
241.8152,327.7039
241.616,327.3331
241.425,326.9659
241.3171,326.4843
240.7931,326.4838
240.2936,326.5126
240.0014,326.2863
239.7493,326.2086
239.9229,325.6096
240.9004,325.2276
241.9824,324.9324
242.6017,325.5751
243.4005,326.2102
244.3692,326.4208
245.2561,326.4091
246.2295,326.7482
246.8533,327.1826
247.6323,327.8745
248.0303,328.5402
247.272,329.4561
246.6256,330.6848
245.6246,332.1107
244.7415,333.8083
245.5175,334.5792
245.1946,335.0771
244.9379,335.7815
244.8233,335.5023
244.7437,335.3935
243.6926,336.0897
242.739,336.7852
241.8593,337.5289
241.27,337.9402
240.7352,338.3841
240.5831,338.7943
241.8697,338.1673
243.1987,337.5406
245.3111,336.325
247.5483,335.1101
247.6323,335.3412
247.8169,335.6954
248.0137,336.0607
248.2249,336.4029
248.3427,336.765
249.3522,336.3513
249.233,336.4495
249.0888,336.5549
249.2189,336.4426
249.3486,336.3257
249.6544,336.0081
250.1737,335.6505
250.6565,335.3019
250.5823,335.2268
250.5126,335.1676
250.5757,335.1808
250.8565,334.9679
251.1164,334.7715
251.7557,334.3059
252.4008,333.8612
252.7806,333.3011
254.0478,332.3397
255.3049,331.4181
256.3491,330.7993
257.4039,330.2333
257.6326,330.9536
257.5583,331.521
257.4909,332.2009
256.3805,333.5807
255.2829,335.0939
253.7115,336.7574
251.4855,338.4681
249.2866,340.3418
246.5338,342.4716
243.8217,344.7635
241.3626,346.9588
241.3667,345.7408
241.5033,344.6322
238.8987,345.8555
236.5029,347.1436
234.8212,347.2151
233.3035,347.2075
231.8924,347.2944
231.3111,346.9781
230.8546,346.7384
230.7585,346.1254
230.9689,345.562
231.2503,345.0728
231.6305,344.4605
232.0524,343.8223
232.3817,343.359
229.6619,346.2087
226.9694,349.1
227.0878,349.3159
227.1076,349.3494
227.1315,349.4061
227.1188,349.3511
227.1149,349.3072
227.0609,349.1517
227.9968,347.7776
228.9369,346.4079
230.019,344.8428
231.1079,343.2789
232.4127,341.5307
233.7581,339.8448
235.1045,338.1637
236.5266,336.3507
237.9929,334.5419
239.6436,332.6482
241.3676,330.7845
243.1168,328.9309
244.9923,327.1708
246.8946,325.4217
248.7747,323.7492
249.5045,323.4791
250.2473,323.2222
249.5093,323.8905
248.7796,324.5726
247.3559,325.8689
245.917,327.176
244.3769,328.5126
242.6626,329.9139
240.9659,331.3599
238.9559,332.9681
236.794,334.6292
234.6526,336.3568
232.3305,338.0032
230.042,339.7265
227.8075,341.2521
226.6141,341.6324
225.5239,342.105
226.1918,341.2899
226.9428,340.6035
228.5245,339.2192
230.2086,337.6535
231.9917,336.2342
233.823,334.8945
235.7379,333.6936
237.7461,332.3647
239.7159,331.0137
241.7727,329.7761
243.8224,328.66
245.9227,327.6493
247.9133,326.5504
248.5226,326.4014
249.1635,326.3094
249.4302,326.8864
249.7163,327.5042
249.5805,328.033
249.3475,328.7005
249.1479,329.3884
248.8796,330.1114
248.6108,330.8532
248.3177,331.1693
248.0507,331.2029
247.801,331.2513
247.5216,331.1051
247.3301,330.9716
247.0905,330.9894
247.2056,330.7246
247.2933,330.4677
247.4736,329.7917
247.7092,329.1194
247.9624,328.5135
248.2368,327.5765
248.5039,326.6406
248.5363,326.3149
248.5614,325.9894
248.4566,326.2332
248.4034,326.3018
248.3166,326.3712
248.1918,326.3457
248.0551,326.326
247.9174,326.2305
247.7585,326.0421
247.6159,325.863
247.5361,325.5504
247.459,325.2494
247.5501,324.8568
247.6547,324.3495
247.8126,323.866
248.5549,322.3073
249.2805,320.7784
250.2827,320.2517
251.3109,318.7056
252.3553,317.2117
253.0691,317.2313
253.6827,317.3107
253.8992,317.4011
252.8996,318.1238
251.9493,318.9617
250.541,320.0469
249.1681,321.2769
247.4516,323.2283
245.5803,325.1468
243.788,327.2177
241.5839,329.5461
239.5209,332.036
239.8345,330.4436
240.0463,329.88
240.3086,329.4122
240.6349,327.5621
241.0213,325.8247
241.8876,323.835
243.2907,321.8645
244.7177,319.9639
246.1057,318.3135
247.54,316.7172
249.0487,314.3951
250.2911,312.7085
251.5493,311.0615
252.5476,309.5962
253.5636,308.1628
251.8653,310.0027
250.2373,311.8635
248.6375,313.7549
247.1008,315.4875
245.5615,317.2414
244.0467,319.1463
243.0396,320.2253
242.0383,321.3147
241.2206,322.1188
240.4016,322.9286
239.5927,323.9546
239.0867,324.405
238.5854,324.8579
238.4302,325.0011
238.2731,325.1471
238.3669,325.1497
238.3122,325.3286
238.259,325.5128
238.201,325.8849
238.145,326.2643
237.7566,326.7853
237.2037,327.5406
236.6623,328.3025
236.3427,328.9148
236.023,329.5351
235.8274,329.8795
235.7605,330.1949
235.7042,330.5153
234.8527,332.2925
234.0154,334.0728
233.6264,334.3339
233.8452,334.042
234.0761,333.755
235.1176,332.6228
236.1613,331.4991
237.505,330.2311
239.2741,328.5889
241.065,326.97
242.847,325.4995
244.6403,324.0557
246.4687,322.705
248.2942,321.2206
250.1383,319.7728
252.8947,316.9577
255.6897,314.2003
257.8779,313.0581
259.8266,311.9376
261.7919,310.9
263.0014,310.5879
264.2397,310.3644
264.4477,311.5562
263.6719,313.4012
262.9082,315.33
261.6946,317.2138
260.5012,319.1779
259.1732,321.6292
257.6353,324.6927
256.0954,327.8508
254.4443,330.9868
252.8016,334.2089
251.0953,337.4803
249.2102,340.8148
247.3262,344.2169
245.2453,347.3536
243.1611,350.537
242.1237,352.2635
241.6996,353.5967
241.2835,354.9821
241.3843,356.1322
241.4993,357.3327
241.5707,357.9753
241.6644,358.1871
241.7677,358.4196
241.7805,358.2473
241.8142,358.09
241.7434,357.6881
241.4602,357.493
241.1765,357.2538
240.9169,357.1452
240.6593,357.0786
240.3966,357.0482
240.1082,357.0264
239.7872,356.9647
239.4094,356.8316
239.0538,356.7032
238.7402,356.4755
238.4054,356.1607
238.0723,355.8501
237.7684,355.6827
237.4964,355.5193
237.276,355.2748
237.0725,355.0358
236.9132,354.6658
236.8047,354.2981
236.7446,353.7967
236.7361,353.2166
236.7478,352.5755
236.7945,351.9675
236.8692,351.324
236.9636,350.6812
237.0439,350.1259
237.1331,349.5468
237.2198,348.9674
237.2594,348.4223
237.2998,347.8792
237.3697,347.3499
237.5252,346.6399
237.623,346.1118
237.7173,345.5047
237.7871,344.9998
237.887,344.4087
238.0983,343.7443
238.2999,343.0908
238.3138,342.8274
238.3495,342.5773
238.1639,342.6185
238.1589,342.7481
238.2161,342.9046
238.3559,342.8835
238.5533,342.8959
238.8096,342.8314
239.1093,342.8522
239.4883,342.9218
239.9091,342.93
240.4073,342.9987
240.9692,342.9674
241.4538,343.2145
242.0199,343.5394
242.6569,343.8265
243.3781,344.1874
244.4042,343.9157
245.039,343.1697
245.7108,342.5075
245.2776,342.4797
244.8149,342.2398
244.2981,342.1573
243.1062,342.5954
241.9462,343.1574
240.5131,344.1105
238.9352,345.9506
237.2743,347.962
235.5569,349.8218
233.8732,351.7257
232.0834,353.2792
230.3376,354.9298
228.4001,356.8265
226.6991,358.9932
225.0164,361.3378
224.2887,363.0117
223.662,364.8927
223.0915,366.8884
222.9893,368.3847
222.912,369.8969
222.9996,370.8859
223.0973,371.0716
223.2077,371.4874
223.3279,371.9109
223.4664,372.216
223.5989,372.8302
223.7036,373.4484
223.8233,374.0919
223.9084,374.7383
223.9943,375.1785
224.0859,375.4353
224.1915,375.6933
224.2958,376.006
224.3904,376.272
224.4572,376.6124
224.5188,377.2854
224.5944,377.8966
224.6629,378.2862
224.7364,378.6771
224.8069,379.3545
224.8705,379.7694
224.9316,380.1954
224.9086,379.7506
224.8992,379.319
224.8289,378.9014
224.7227,378.5654
224.6462,378.2687
224.4699,377.2892
224.3472,376.3557
224.2229,375.2212
224.085,373.7674
224.0169,372.4172
223.916,370.8333
223.9459,369.3297
224.0053,367.0918
224.2201,364.9223
224.6147,362.8362
225.0598,361.3485
225.6567,359.9523
226.4352,358.5262
227.2234,357.0904
228.165,355.7353
229.1443,354.6319
230.3395,353.4687
231.5214,352.4014
232.7125,351.3213
234.0126,350.2988
235.2501,349.3917
236.5707,348.5367
237.6212,348.0631
238.5474,347.4148
239.5228,346.7986
240.1955,346.3857
240.9035,345.9955
241.4421,345.4345
242.0036,344.768
242.5873,344.1124
242.8969,343.6032
243.0524,343.1737
243.2157,342.6984
243.3075,342.3521
243.4071,342.0073
243.4271,341.6779
243.4609,341.3494
243.4594,341.161
243.4527,340.9683
243.4353,340.7705
243.3653,340.5499
243.3006,340.3273
243.2112,340.1823
243.0963,339.9746
242.9891,339.7688
242.8712,339.647
242.7594,339.3613
242.6481,339.1241
242.5402,338.8538
242.4325,338.5846
242.3592,338.2722
242.3177,337.851
242.2659,337.3661
242.3053,336.6201
242.3563,335.884
242.3368,334.9256
242.2599,333.9898
242.191,333.1153
242.0826,332.3672
241.9812,331.6475
241.921,330.7938
241.6558,330.1554
241.4417,329.5786
241.7163,328.6098
242.0482,327.722
243.0581,326.4005
244.2637,326.3542
245.5865,326.4233
246.989,325.257
248.5243,324.2243
250.0826,323.3898
251.6283,322.3203
253.3065,321.4021
254.6204,320.8993
256.0475,320.5461
257.2602,320.4548
258.3391,320.2754
259.5005,320.2099
260.0179,320.4513
260.6035,320.7842
260.2619,321.6855
259.4898,321.4334
258.7754,321.2506
257.8269,322.4175
256.9175,323.6206
255.8812,324.7151
254.8927,325.7937
253.9301,326.8838
251.2953,328.6248
248.6782,330.3975
247.1916,331.4528
246.1785,332.1019
245.1718,332.7584
244.39,333.5402
243.72,334.3269
243.2407,334.8384
243.2764,335.3288
243.3221,335.821
243.49,336.1641
243.6216,336.5088
244.6466,337.3734
245.2991,338.1714
245.9134,338.9711
248.1671,338.5043
250.3484,338.0487
251.5497,337.9502
252.366,338.1944
253.1765,338.4411
253.9308,338.3198
254.6621,338.2036
255.3717,338.2342
256.2263,338.0798
257.078,337.9361
258.0562,337.5923
259.0254,337.2657
259.8817,335.3077
260.6667,333.8353
261.4263,332.4061
262.1921,331.2014
262.8868,330.069
262.8474,329.4037
261.9453,329.3295
261.0466,329.3716
259.0591,330.459
257.077,331.6839
254.8982,333.0395
252.4615,334.3
250.0662,335.7277
247.3687,337.4518
244.725,339.3308
241.3318,342.0022
238.2528,344.1988
235.3156,346.3705
232.5534,348.0577
229.9051,349.8481
227.9695,351.1326
226.9004,351.795
225.9275,352.4868
225.9428,352.1915
226.0327,351.9828
227.085,350.8047
228.1694,349.6669
229.3201,348.5768
230.7465,347.0941
232.2244,345.6461
233.5573,344.1953
234.9505,342.7649
236.2456,341.2128
237.4888,339.6464
238.729,338.086
240.0245,336.4075
241.3295,334.7303
242.5709,333.1941
243.7992,331.7476
245.0373,330.3012
245.4302,329.6824
245.7384,329.1609
246.0682,328.6643
246.2631,328.3047
246.4612,327.9471
246.7373,327.6335
247.0293,327.3228
247.322,327.2347
247.626,327.2353
247.9728,327.2978
248.2207,327.52
248.483,327.7434
248.8998,327.692
249.2964,327.6285
249.7328,327.5722
250.3808,327.0156
251.0416,326.4693
251.6131,325.8832
252.1748,325.4357
252.7352,325.0159
253.2501,324.5483
253.7738,324.1218
252.7036,324.7948
251.5118,325.5634
250.3262,326.3119
249.0201,327.1286
247.7473,328.0234
246.7571,329.3188
246.5387,330.2885
246.3646,331.3928
245.7312,333.4317
245.1796,335.5918
244.7528,337.4583
244.0172,339.5187
243.3694,341.6976
242.7135,343.9295
242.1851,346.0888
243.0759,347.2986
244.1959,348.1436
245.3909,349.1245
246.7083,350.022
248.1609,350.8446
249.2412,351.2985
249.7241,350.4231
250.3177,349.6031
251.0686,348.1191
251.8991,346.6839
252.5993,345.4485
253.3637,343.8686
254.1755,342.3323
254.9502,340.6664
255.527,339.1275
256.1332,337.6153
256.5004,336.1285
256.8876,334.659
257.1429,333.155
257.1247,331.863
257.1195,330.5794
256.9225,330.6667
256.7286,330.7605
256.4292,330.9283
256.1428,331.0452
255.8603,331.1643
255.5794,331.2127
255.3118,331.2625
255.1165,331.5407
255.0238,331.8513
254.894,332.1613
254.7255,332.248
254.4653,332.3353
254.3474,332.4026
254.3568,332.1971
254.2966,331.9918
254.075,331.5993
253.8507,331.2105
253.6505,330.7517
253.4737,330.2585
253.3127,329.7749
253.3077,329.1183
253.2962,328.4772
253.3169,327.4137
253.504,326.0533
253.6994,324.7312
254.3218,323.1721
254.9597,321.6562
255.6928,319.9443
256.5415,320.1477
257.5636,320.416
258.0073,319.3846
258.479,318.4565
257.8015,318.6849
256.614,318.912
255.5247,319.3097
253.8811,320.7005
252.0382,322.5643
250.1705,324.6657
248.0984,326.6653
246.157,328.8679
243.7287,331.6136
241.4365,334.5562
238.7169,337.705
235.7465,339.5858
232.957,341.6954
230.7153,343.9836
228.6544,346.4185
227.472,347.3071
226.7423,347.8855
226.0615,348.5509
225.5245,348.2273
225.069,347.4403
224.5893,346.7238
224.1708,346.2014
223.7668,345.7237
223.4425,345.0184
223.2285,344.3504
223.1872,343.5543
223.2362,342.4662
223.2781,341.4357
223.3226,340.9123
223.3376,340.4418
223.4,340.1938
223.4681,340.0213
223.5196,339.9351
223.6067,339.963
223.6842,339.9934
223.7832,340.1114
223.9157,340.1479
224.054,340.2411
224.1389,340.5988
224.2034,340.9568
224.2816,341.2894
224.3507,341.6241
224.427,341.9365
224.4931,342.5379
224.5374,343.099
224.5779,343.7001
224.6073,344.3043
224.8042,344.4487
224.9866,344.7427
225.151,345.0466
225.2271,345.376
225.2993,345.7187
225.2613,346.482
225.2068,347.3542
225.1179,348.4189
225.0256,349.4863
224.9337,350.5894
224.8998,351.6518
224.8777,352.8727
224.8484,354.1664
224.8435,355.2543
224.8459,356.4337
224.5794,356.8375
224.3642,357.2505
224.1834,357.7892
224.0559,357.5126
223.9995,357.3743
224.2475,357.2018
224.6214,357.0855
225.0542,356.8073
225.6061,356.9099
226.2324,357.2298
227.1065,357.1765
228.112,356.2299
229.2193,355.4811
230.1589,354.9941
231.0934,354.6488
231.6944,355.5629
232.2131,355.9858
232.9194,356.5326
233.4918,357.3683
234.0795,358.3008
234.6274,358.2338
235.1949,357.2278
235.7725,356.2522
236.2439,354.8275
236.7405,353.4104
236.9394,351.7699
236.829,350.3448
236.8182,348.94
237.0868,345.4317
237.5576,342.0414
238.4678,337.6586
240.4015,332.6827
242.4417,328.138
240.397,325.2137
238.6588,323.1737
238.8767,318.6663
238.9094,313.6686
238.9186,308.4636
239.0168,304.8011
239.461,302.9675
239.7296,300.3712
237.3891,298.6649
235.5037,299.4387
234.1251,298.915
233.6808,298.3367
232.8311,299.1358
232.4467,297.913
232.7757,298.9001
235.2024,296.4271
238.1165,295.3268
240.0059,296.0807
242.1364,296.198
244.1934,295.4597
246.67,295.6053
249.7282,296.6513
252.4521,296.9788
255.5925,295.6957
258.8582,294.8814
261.5824,293.4188
263.4334,291.8962
265.3797,290.438
266.7715,289.3271
268.2385,288.2339
269.3658,287.8325
270.1257,288.0241
270.9361,288.2507
271.3108,288.8449
271.699,289.5013
271.7789,290.0809
271.587,290.7878
271.4056,291.6052
271.0325,292.0382
270.6846,292.6011
270.1848,293.1551
269.5226,293.9169
268.8818,294.8111
268.0525,295.7198
267.2571,296.7483
266.3345,297.7816
265.3336,298.5609
264.3698,299.4088
263.4248,299.8627
262.5405,300.3567
261.684,300.848
260.866,301.1587
260.0803,301.4829
259.4012,301.9513
258.7686,302.4242
258.1925,302.7815
257.7227,302.9908
257.2646,303.1994
256.9276,303.3327
256.6092,303.4677
256.4194,303.4152
256.3521,303.2105
256.2892,303.018
256.3381,302.7515
256.3952,302.5041
256.5187,302.1685
256.7395,301.5794
256.9629,301.0291
257.2675,300.5743
257.6398,300.0544
258.0117,299.5706
258.4431,298.9171
258.8773,298.3023
259.3612,297.6489
259.8469,297.0312
260.3517,296.4216
260.8859,295.9053
261.4241,295.4081
261.9241,294.9579
262.4272,294.5186
262.9004,294.0626
263.3192,293.7577
263.7423,293.4531
264.0999,293.1027
264.3899,292.8305
264.6828,292.5445
264.9122,292.4066
265.1435,292.2701
265.3137,292.091
265.4778,291.9151
265.5763,291.9029
265.5979,291.9365
265.6199,291.9755
265.6294,291.98
265.6147,292.0668
265.5929,292.1996
265.551,292.4055
265.5005,292.7083
265.4436,293.0082
265.3708,293.3084
265.2941,293.6223
265.2178,293.9534
265.1259,294.2731
265.0253,294.6432
264.9341,295.0793
264.8473,295.4049
264.7701,295.7218
264.6911,295.9885
264.6025,296.2237
264.5208,296.372
264.4412,296.5468
264.3607,296.7224
264.2938,296.7571
264.2285,296.6609
264.1719,296.5696
264.1184,296.5177
264.0659,296.5145
264.0255,296.5284
264.0076,296.4695
263.9738,296.3492
263.9388,296.2303
263.9039,296.1132
263.8789,296.0303
263.8596,295.9462
263.8594,295.9201
263.8573,295.8673
263.8561,295.815
263.8595,295.7844
263.8523,295.8955
263.8454,296.0064
263.8294,296.0381
263.8177,296.0174
263.8148,295.9259
263.7941,295.9231
263.7809,295.9204
263.7736,295.9317
263.7687,295.9417
263.7562,295.9728
263.7425,296.0135
263.7118,295.9991
263.69,296.0086
263.6682,296.0184
263.6382,296.0775
263.6189,296.0818
263.6014,296.0862
263.5911,296.151
263.5849,296.2153
263.571,296.3508
263.562,296.4179
263.5542,296.4841
263.53,296.5943
263.5082,296.705
263.4864,296.8061
263.4497,296.893
263.4142,296.9807
263.3571,297.0446
263.3015,297.1096
263.2229,297.1815
263.1275,297.2117
263.0321,297.2428
262.9292,297.2459
262.8305,297.2081
262.7347,297.1732
262.6322,297.1434
262.5298,297.1129
262.4448,297.0129
262.3658,296.907
262.2868,296.8062
262.2231,296.7228
262.1592,296.6403
262.1162,296.5232
262.0734,296.3824
262.0519,296.2054
262.0502,296.0905
262.0487,295.9759
262.0578,295.855
262.0751,295.7831
262.0903,295.7116
262.1136,295.6187
262.138,295.5269
262.1615,295.4819
262.1782,295.3769
262.1961,295.2719
262.2178,295.1842
262.2393,295.0967
262.2627,295.0676
262.2838,295.0719
262.3052,295.0751
262.3346,295.0114
262.3633,294.9475
262.3882,294.8779
262.4033,294.8891
262.4191,294.9006
262.4339,294.903
262.4477,294.9069
262.4497,294.8707
262.4487,294.9193
262.4478,294.967
262.4467,294.9833
262.4455,294.9987
262.4444,294.9446
262.447,294.8819
262.4486,294.8192
262.4517,294.8075
262.4535,294.794
262.4641,294.8203
262.4717,294.7561
262.4801,294.6912
262.4823,294.6238
262.4851,294.5577
262.4935,294.5357
262.5011,294.4937
262.5086,294.4523
262.5217,294.4261
262.5354,294.4302
262.5497,294.4787
262.5685,294.5112
262.5859,294.5448
262.6057,294.5095
262.6253,294.4739
262.6437,294.4095
262.6627,294.3981
262.6813,294.3859
262.7014,294.4024
262.7222,294.4191
262.7448,294.4277
262.7668,294.4666
262.7885,294.5044
262.804,294.5103
262.8153,294.4847
262.832,294.499
262.845,294.4861
262.8588,294.4734
262.8741,294.4592
262.8885,294.4454
262.9041,294.4517
262.9216,294.4071
262.9389,294.3624
262.9536,294.3257
262.9683,294.2893
262.9854,294.2377
263.0032,294.1568
263.0236,294.1259
263.0447,294.0722
263.0656,294.0186
263.0793,293.9629
263.0952,293.9326
263.1109,293.9023
263.1241,293.8541
263.1384,293.859
263.153,293.8504
263.1659,293.8463
263.181,293.8414
263.1988,293.9172
263.2171,293.993
263.2362,293.974
263.256,293.9555
263.2773,293.9537
263.2934,293.9633
263.3093,293.9739
263.3281,293.9487
263.3422,293.9388
263.3555,293.9421
263.3611,294.0544
263.3664,294.1142
263.3721,294.1185
263.3782,294.121
263.3784,294.0683
263.3724,294.0407
263.3674,294.0123
263.3512,294.0083
263.3346,294.0038
263.3077,294.0352
263.2842,294.1077
263.2624,294.1797
263.2438,294.2191
263.2239,294.2587
263.2042,294.275
263.1875,294.2679
263.1716,294.2607
263.156,294.2698
263.1388,294.2812
263.1283,294.3817
263.1163,294.3767
263.1042,294.3719
263.0992,294.4748
263.0922,294.5783
263.0967,294.5703
263.0993,294.5219
263.1016,294.473
263.1078,294.5124
263.1136,294.5529
263.12,294.5633
263.1348,294.4915
263.1484,294.4196
263.1645,294.4634
263.1752,294.4841
263.1868,294.4673
263.1998,294.4965
263.2127,294.5262
263.2251,294.4493
263.2361,294.3727
263.2454,294.2951
263.2521,294.2969
263.2586,294.2984
263.2589,294.2592
263.2581,294.2643
263.2618,294.3084
263.253,294.3669
263.244,294.4247
263.2375,294.4313
263.2354,294.4661
263.2351,294.4997
263.2433,294.5135
263.2513,294.5273
263.2612,294.5387
263.2774,294.5528
263.2945,294.5752
263.3203,294.5585
263.3469,294.542
263.3797,294.5186
263.4097,294.425
263.4371,294.3317
263.4661,294.3084
263.4948,294.2844
263.5222,294.1642
263.5508,293.9812
263.5793,293.7999
263.6065,293.7094
263.6336,293.6204
263.6634,293.5279
263.6754,293.5765
263.6883,293.6259
263.6862,293.6139
263.6854,293.6016
263.6754,293.582
263.6665,293.6541
263.6581,293.7253
263.6449,293.7131
263.6315,293.7012
263.6196,293.8636
263.5977,294.028
263.5772,294.1927
263.5543,294.2267
263.5332,294.2615
263.4966,294.3991
263.4629,294.3463
263.4291,294.295
263.3953,294.3957
263.3618,294.4972
263.328,294.562
263.2935,294.5343
263.2588,294.5083
263.2339,294.5199
263.2063,294.5306
263.1761,294.4206
263.1473,294.3764
263.1183,294.3329
263.0836,294.3619
263.0479,294.3756
263.025,294.3458
263.0088,294.3972
262.9903,294.4499
262.9769,294.4561
262.9651,294.462
262.9527,294.5062
262.9456,294.5488
262.9387,294.5919
262.9218,294.7207
262.9034,294.8501
262.8924,294.9792
262.8892,295.1155
262.8839,295.2519
262.8872,295.305
262.8932,295.3731
262.8936,295.3868
262.8975,295.4205
262.9027,295.4531
262.9075,295.4332
262.9114,295.412
262.9119,295.3889
262.9282,295.3972
262.9456,295.4045
262.9743,295.3389
263.0027,295.2719
263.0228,295.1989
263.0369,295.1075
263.0531,295.0159
263.0815,294.9315
263.1139,294.8819
263.1485,294.8851
263.1889,294.7765
263.228,294.6682
263.2761,294.5736
263.327,294.4811
263.3763,294.3894
263.4159,294.3222
263.4573,294.2554
263.4847,294.2201
263.5154,294.1207
263.5434,294.0423
263.5703,293.9614
263.5971,293.9413
263.6118,293.8829
263.6288,293.7904
263.6515,293.6945
263.6648,293.6557
263.6848,293.6225
263.693,293.6804
263.6979,293.7361
263.7042,293.8058
263.7072,293.8457
263.7101,293.8458
263.7236,293.785
263.7318,293.7892
263.7394,293.8355
263.7482,293.8818
263.7469,293.8301
263.7437,293.8907
263.7431,293.9858
263.7341,294.0836
263.7272,294.1812
263.7133,294.1747
263.7029,294.1346
263.6919,294.0943
263.6817,294.0353
263.6728,293.9767
263.6599,293.9607
263.6412,293.9767
263.6223,293.992
263.605,293.984
263.595,293.9814
263.5945,294.0168
263.596,293.9857
263.5973,293.9217
263.6005,293.809
263.6056,293.6974
263.6123,293.7202
263.6153,293.6642
263.6186,293.6082
263.6203,293.5806
263.6221,293.5522
263.6309,293.5458
263.6476,293.5442
263.6654,293.5434
263.6766,293.457
263.6839,293.3659
263.6944,293.3106
263.715,293.2505
263.7355,293.1904
263.7558,293.1503
263.7766,293.1101
263.7904,293.0897
263.8021,293.0786
263.814,293.0671
263.8288,293.052
263.8546,293.0531
263.8791,293.0302
263.8905,292.9731
263.9054,292.9164
263.9193,292.9529
263.9334,292.9335
263.9445,292.8789
263.9552,292.9101
263.9662,292.9412
263.979,292.993
263.9935,293.0554
264.012,293.0647
264.0284,293.1183
264.0435,293.1711
264.0618,293.1711
264.0698,293.1526
264.0789,293.1341
264.0892,293.1393
264.0995,293.1449
264.1114,293.1518
264.1247,293.2271
264.1381,293.3024
264.1402,293.3278
264.1421,293.3519
264.1412,293.4144
264.1403,293.4603
264.1411,293.5055
264.1429,293.5162
264.1446,293.5276
264.1438,293.5461
264.1441,293.5337
264.1428,293.5219
264.1444,293.5408
264.1449,293.561
264.1449,293.5445
264.1451,293.5265
264.1442,293.5077
264.1446,293.4852
264.1437,293.4636
264.1354,293.4286
264.1228,293.3679
264.1101,293.307
264.0989,293.3285
264.0879,293.35
264.0755,293.3593
264.0642,293.4216
264.0546,293.4842
264.0429,293.5044
264.0342,293.5246
264.0228,293.5292
264.0155,293.5436
264.0092,293.5571
264.0054,293.6026
264.0015,293.6481
264.0074,293.6396
264.0136,293.6819
264.0201,293.7246
264.0231,293.6728
264.0266,293.6198
264.0328,293.6529
264.0413,293.6547
264.0493,293.6555
264.0578,293.6945
264.0672,293.733
264.0782,293.7564
264.0851,293.7646
264.0909,293.7715
264.0978,293.7896
264.1043,293.8062
264.1091,293.8795
264.1104,293.8935
264.1122,293.9064
264.1124,293.9221
264.1113,293.9367
264.1052,293.9756
264.0932,294.0213
264.0814,294.0666
264.0691,294.0763
264.0549,294.0857
264.043,294.1426
264.0272,294.1842
264.0114,294.2267
263.9958,294.1979
263.9786,294.1701
263.962,294.1321
263.9434,294.1268
263.9249,294.1212
263.9117,294.1942
263.8987,294.2681
263.8875,294.2727
263.8752,294.2802
263.8626,294.2889
263.851,294.2449
263.8342,294.2299
263.8176,294.207
263.8053,294.2149
263.7921,294.2237
263.7681,294.3009
263.7451,294.3029
263.7229,294.2953
263.7051,294.2956
263.6854,294.3359
263.6643,294.2956
263.6411,294.2216
263.6181,294.1476
263.5962,294.0724
263.5716,293.9969
263.5451,293.9948
263.5253,293.9627
263.5066,293.9086
263.4883,293.8345
263.4674,293.8029
263.4592,293.7477
263.448,293.7664
263.4352,293.7284
263.4236,293.6896
263.4319,293.6667
263.4484,293.6526
263.4649,293.6741
263.4819,293.6515
263.4966,293.6286
263.5186,293.5876
263.5427,293.5694
263.5666,293.5519
263.5954,293.5287
263.6234,293.5051
263.6648,293.4099
263.7009,293.3732
263.7352,293.3369
263.7733,293.2887
263.81,293.2402
263.8298,293.1666
263.842,293.086
263.8533,293.0052
263.8643,292.9592
263.8746,292.9138
263.887,292.9102
263.8973,292.902
263.9085,292.8929
263.9118,292.9195
263.9143,292.9456
263.9044,292.9605
263.8962,292.9468
263.8927,292.8811
263.8839,292.8842
263.8725,292.9124
263.8597,292.9109
263.8527,292.849
263.8447,292.7877
263.8412,292.8083
263.8369,292.8004
263.8253,292.768
263.8108,292.7196
263.7974,292.6709
263.7952,292.647
263.7888,292.5429
263.7838,292.4782
263.7847,292.4278
263.7807,292.4289
263.7746,292.4305
263.7694,292.3789
263.7639,292.3276
263.7669,292.3871
263.7695,292.4463
263.7622,292.3827
263.7564,292.3415
263.7496,292.2994
263.7495,292.242
263.7485,292.1856
263.7415,292.1228
263.7454,292.0896
263.7516,292.0565
263.7556,291.9471
263.7593,291.8366
263.7693,291.6131
263.7749,291.4287
263.8081,291.2442
263.8503,290.9189
263.8935,290.5938
263.9611,290.1122
263.9788,289.472
264.0139,288.8314
263.7636,288.2525
263.5141,287.6765
262.8878,287.2382
261.2077,287.2258
259.5368,287.2237
257.4255,287.0171
255.3289,286.8287
252.4284,286.9155
249.3337,287.0303
246.2945,287.1837
243.1683,287.4989
240.1136,287.8814
237.0731,288.6747
234.1649,290.0175
231.343,291.4114
228.8763,293.1602
226.488,294.9315
224.6406,296.9678
224.2693,298.3
223.8952,299.6424
224.485,300.6992
225.0766,301.7966
226.657,302.492
228.5174,303.1292
230.4252,303.8694
232.6198,304.645
234.9918,305.4095
237.4884,306.1241
240.3021,306.1701
243.1962,306.2741
246.2924,305.6048
249.4613,304.9529
252.4553,302.9944
254.717,300.7406
257.0179,298.5097
258.4221,296.7231
259.8264,294.9841
260.771,293.6659
261.4972,292.367
262.2309,291.1392
262.8769,290.0874
263.3787,289.1983
263.9584,288.3851
264.2787,287.9184
264.6017,287.4681
264.7861,287.3838
264.9769,287.3084
265.1344,287.6317
265.3391,288.2249
265.5439,288.8376
265.7395,289.2737
265.9047,289.7652
266.0623,290.0919
266.1918,290.5589
266.3229,291.0512
266.3294,291.5299
266.3184,292.0876
266.2351,292.6008
266.138,293.1218
266.0426,293.6598
265.9045,293.9646
265.7957,294.5493
265.6869,295.1385
265.5486,295.6841
265.4112,296.2336
265.2737,296.9264
265.1645,297.8261
265.0541,298.7358
264.9618,299.5984
264.8697,300.4695
264.7949,301.1686
264.7479,301.4844
264.701,301.8045
264.6833,302.3533
264.6649,302.9074
264.64,303.3645
264.5937,303.3752
264.5459,303.389
264.4545,303.3495
264.3631,303.3136
264.2763,302.8498
264.1823,301.9754
264.0898,301.1014
263.9941,300.452
263.8976,299.8035
263.8124,299.3481
263.7293,299.1986
263.6446,299.054
263.5601,298.6163
263.4746,298.1857
263.4094,297.5904
263.3497,297.2122
263.2901,296.8431
263.279,296.4301
263.2675,296.0272
263.2907,295.8461
263.3254,295.9261
263.3687,296.0139
263.4222,295.8315
263.4765,295.6541
263.5421,295.4303
263.615,295.1736
263.691,294.9199
263.7501,294.6634
263.8093,294.3875
263.8684,294.2179
263.9138,294.0064
264.0134,293.7946
263.8672,293.9925
263.7256,294.1938
263.0316,294.7757
261.3961,295.6181
259.7897,296.5865
256.8344,297.8891
253.9555,299.454
250.6132,299.9875
246.8126,299.8466
243.2803,300.5216
238.9247,299.9944
235.4099,300.2396
230.9128,301.4439
224.6992,303.8986
219.8875,307.6042
213.1854,313.4456
208.5885,320.4408
206.1675,325.9465
207.4722,326.9711
210.0628,329.8155
213.102,332.2343
216.8616,336.0099
220.7978,338.464
224.0543,340.2624
227.8912,342.4169
227.7747,346.8128
228.1147,352.057
230.0067,354.4926
230.9022,356.8276
232.6281,358.8063
234.5938,359.425
236.6121,360.6953
239.1101,359.9206
241.4496,358.1261
243.9289,356.4185
246.4227,354.9692
248.9723,352.6172
250.8835,350.606
252.8676,348.6165
254.4763,347.0618
256.0019,345.4813
257.5517,343.9094
258.9673,342.2775
260.3801,340.6507
260.9005,339.8964
261.1144,339.3948
261.344,338.8979
261.0942,338.933
260.802,338.9212
260.5365,338.9946
260.3997,338.9673
260.2497,338.9489
260.1756,338.8537
260.1166,338.768
260.0417,338.7679
259.9206,338.9551
259.7952,339.1513
259.6862,339.4407
259.5902,339.7382
259.193,340.2497
258.7184,340.9821
258.18,341.7194
257.699,342.3711
257.2259,343.0295
256.6395,343.721
256.0312,344.352
255.4104,344.9866
254.7539,345.7579
254.1052,346.5333
253.4195,347.2517
252.8077,347.9001
252.1919,348.5495
251.5908,349.0619
250.9908,349.5748
250.7053,349.8571
250.3265,350.0986
249.9473,350.3422
249.5593,350.493
249.1726,350.6444
248.9232,350.6976
248.7114,350.7125
248.4988,350.7293
248.3821,350.5563
248.2691,350.3843
248.2526,350.0165
248.2816,349.4721
248.3117,348.9351
248.3212,348.5043
248.1599,348.2735
247.9794,348.0895
247.9248,347.5658
247.892,347.0646
247.5543,346.8726
245.7957,348.4265
244.1322,349.9886
242.5623,351.277
241.0985,352.6113
239.526,354.2185
238.0781,355.4894
236.7049,356.9896
235.2911,358.4645
234.0225,360.0072
232.6904,361.7326
231.355,363.4333
230.1623,365.2006
228.9733,366.9523
227.917,368.7701
227.0701,370.1887
226.9815,370.0153
226.9367,369.9093
226.9226,369.7547
226.951,369.6526
226.8198,369.9745
228.2247,368.5915
229.659,367.2249
231.3051,365.7303
232.9751,364.2456
234.5222,362.5984
235.4509,361.6425
236.3932,360.6918
236.1821,361.6709
235.9849,362.6498
235.7895,363.6794
235.7264,364.2027
235.6772,364.7254
235.6521,365.3726
235.6409,366.0193
235.9151,365.6917
234.5479,367.7879
233.1927,369.8851
231.6423,371.6954
230.0964,373.5093
229.3726,376.4516
229.25,378.6193
229.1591,380.7979
229.2662,380.9673
229.3521,381.1359
229.4978,381.2756
229.6496,381.5389
229.7981,381.804
229.895,382.1088
229.9821,382.415
229.874,383.0791
232.7567,379.6609
235.6574,376.2467
235.7577,376.7285
235.8688,377.2142
235.1855,376.5889
234.347,375.9701
233.5278,375.3538
235.7673,371.7015
238.0923,368.0564
240.1915,364.7899
243.2735,360.0233
246.471,355.279
249.4289,350.9223
252.5071,346.6079
255.9909,341.5474
254.8759,341.5683
253.8409,341.6406
253.8319,340.3877
253.9515,339.1981
254.1755,337.9133
254.5975,336.6413
255.1451,335.4588
252.7491,337.6055
250.4262,339.834
248.4023,341.7495
244.893,345.4602
241.4355,349.2314
238.2879,352.4901
235.1942,355.7902
231.5974,359.7419
229.5452,362.1002
227.5319,364.4833
227.606,364.9336
227.6738,365.4043
227.7577,365.6156
227.8231,365.5517
227.9126,365.4965
227.974,365.382
228.0448,365.2732
228.0924,364.9798
228.1104,364.7068
228.1365,364.4339
228.1335,364.131
228.1335,363.8282
228.1193,363.4989
228.0935,363.2014
228.0698,362.9043
228.0362,362.5564
228.0016,362.2223
227.9631,361.8921
227.923,361.6873
227.8841,361.4826
227.851,361.241
227.8218,360.9993
227.7971,360.8274
227.7727,360.5988
227.7504,360.3687
227.7325,360.1187
227.7152,359.8688
227.7062,359.7962
227.7043,359.65
227.7099,359.5037
227.7224,359.4041
227.7337,359.3037
227.749,359.1426
227.7681,358.9225
227.7886,358.7042
227.8005,358.4734
227.8021,358.2495
227.7946,357.8966
227.8206,357.3707
227.8367,356.8621
228.0248,356.148
228.2131,355.4576
228.553,354.3324
228.988,353.1984
229.4359,352.1069
230.0822,350.8079
230.752,349.5639
231.5636,348.1652
232.4233,346.826
233.1991,346.1136
234.0964,345.5166
235.086,344.9933
236.1778,344.6459
237.5084,343.9451
238.9283,343.3195
240.2646,342.6138
241.6776,341.9787
242.973,341.4367
244.1157,340.929
245.3078,340.4391
246.1185,340.2183
246.9943,340.0419
247.8061,339.8044
248.6653,339.6015
249.4828,338.7098
249.9719,338.8125
250.4954,338.9438
251.2235,338.2702
251.6241,338.1019
252.1713,337.8279
252.6304,337.5837
253.1428,337.3461
253.7336,336.9521
254.3502,336.5621
255.1894,335.9229
256.2349,335.2122
257.3012,334.5046
258.2719,333.9883
259.297,333.4749
259.8662,334.0247
261.3331,332.6956
262.8366,331.3701
264.194,330.5435
265.5703,329.7217
266.8042,329.0416
268.0962,328.4634
269.3894,327.8898
270.2855,327.7805
271.1257,327.6733
271.6893,327.7467
271.7478,327.8984
271.812,328.0518
271.9829,328.4083
272.1124,328.7648
272.7177,328.2526
272.667,328.5431
272.6265,328.8358
272.5307,329.1081
272.4077,329.383
272.3119,329.8658
272.1197,330.4822
271.9411,331.1013
271.6811,332.0298
271.4199,332.9627
271.3273,333.675
271.8331,334.3461
272.3464,335.0261
272.7678,334.8148
273.1422,334.6101
273.7924,333.8516
274.4182,333.0316
275.0448,332.218
275.7653,331.2841
276.6085,330.1645
277.5236,328.7958
278.3842,327.52
279.2476,326.2474
280.0267,324.7693
281.5638,322.3238
282.8338,320.1611
283.6943,319.1786
284.5643,318.1974
285.2955,316.7713
285.1391,316.5151
284.6399,316.6849
284.1609,316.9502
283.683,317.2445
282.3329,318.2279
280.489,319.8421
278.6492,321.514
276.8329,323.1695
275.0171,324.9078
273.9503,325.8083
271.7894,328.0164
269.631,330.3625
267.2847,331.8959
264.9384,333.6459
261.9525,336.7316
259.5518,338.7723
257.1744,340.9572
254.0301,343.1763
250.9271,345.5402
248.5107,347.5027
246.3876,348.7779
244.3251,350.1979
242.2484,351.4649
240.25,352.8599
237.7636,354.5248
235.547,355.7761
233.4246,357.119
231.633,357.9339
229.9298,358.8232
228.8949,359.2364
228.1258,359.0843
227.4288,358.9857
227.3701,358.5591
227.3525,358.1765
227.3139,357.7303
227.2647,357.3795
227.2441,357.0506
227.2592,356.5208
227.3147,356.0063
227.356,355.6183
227.3655,355.2495
227.381,354.8854
227.3816,354.5468
227.3912,354.21
227.381,353.8754
227.3681,353.6743
227.3595,353.4718
227.3543,353.349
227.3542,353.2291
227.344,353.1329
227.3154,353.0181
227.2921,352.9049
227.2654,352.8669
227.2455,352.8308
227.2351,352.7801
227.2059,352.7377
227.1826,352.6971
227.2049,352.7229
227.2339,352.7507
227.2645,352.6791
227.2752,352.6092
227.2953,352.5424
227.3169,352.4689
227.3429,352.3983
227.3671,352.383
227.3883,352.3519
227.5191,352.3253
227.6246,352.4911
227.7301,352.6644
227.801,352.7775
227.8133,352.9691
227.8129,353.1774
227.7866,353.383
227.7433,353.6158
227.6554,354.0822
227.5438,354.5443
227.4214,355.0579
227.2175,355.2295
227.0116,355.4564
227.0741,355.1609
227.2781,355.0701
227.5053,355.0755
228.1941,354.3865
228.8963,353.8129
229.5576,353.5617
230.4087,353.2187
231.2924,353.1357
232.2599,352.8031
233.322,352.6157
234.6673,351.1172
236.0416,349.6139
237.508,348.3473
238.9051,347.3336
240.3689,346.4526
241.0825,346.5224
241.6841,346.2654
242.2283,346.1774
242.1765,346.7766
242.0875,347.5345
242.0778,347.8549
242.0832,348.2342
241.9916,348.3582
241.8233,347.9222
241.6603,347.5082
241.1195,347.8328
240.5816,348.1725
240.0406,348.2163
239.1485,348.9789
238.2667,349.7442
237.8529,349.4736
237.548,349.0748
237.3041,348.5278
237.233,347.4997
237.1918,346.3652
237.1888,345.6421
237.2397,344.9231
237.3465,344.1869
237.5103,343.8485
237.6707,343.5154
237.7869,343.3747
237.9299,343.2423
238.0898,343.5106
238.5432,342.8427
238.996,342.1828
239.3429,341.922
239.629,341.7796
239.6459,342.2328
239.6774,342.9203
239.7192,343.6101
239.6215,343.918
239.5224,344.2323
239.3208,344.7712
239.0967,345.2397
239.1109,345.2722
239.0988,345.491
239.1651,345.7119
239.2761,345.2497
239.5465,344.6974
239.7701,344.1508
240.2657,343.3497
240.7568,342.5537
241.6045,340.9713
242.64,339.23
243.6792,337.5073
244.8706,335.7683
246.0916,334.0557
247.2104,333.7543
248.2938,333.8024
249.2354,334.2934
250.3704,334.59
251.544,334.824
252.6653,335.3896
253.0646,336.2364
253.513,337.1697
253.1075,338.511
252.3279,339.9496
251.3199,341.722
249.3687,344.8098
247.489,348.0761
245.4362,351.0546
243.4442,354.129
241.2006,355.8574
238.9838,357.3231
236.7852,359.0085
234.4541,360.8114
232.1142,362.4793
229.8168,364.3039
228.5753,364.8386
227.3641,365.4783
227.1198,365.1001
227.4434,364.1868
227.7944,363.3177
228.7079,361.1759
229.6346,359.0773
230.3681,357.3739
230.8475,355.8294
231.3383,354.3078
231.5174,353.1074
231.6748,351.9252
231.7,350.8731
231.7078,349.8635
231.7178,348.8647
231.3435,348.7015
230.9554,348.5424
230.1691,349.0834
229.3396,349.8622
228.5133,350.6419
227.7673,351.4605
227.058,352.282
226.5507,352.9031
226.2557,353.4134
225.9626,353.9264
225.9523,354.5304
225.9552,355.1392
226.0677,355.5949
226.1965,356.0007
226.3255,356.4127
226.89,356.3641
227.4563,356.3234
228.1043,356.2079
231.1996,353.055
234.3354,349.9175
236.6905,347.641
239.21,345.3944
241.763,343.1257
245.2083,339.8127
248.7098,336.5435
252.3787,333.1726
256.7424,328.2542
261.205,323.3919
265.5446,319.2158
269.9724,315.14
274.0397,311.4606
278.183,307.8983
281.3136,305.5953
279.1435,308.4863
276.9934,311.4414
276.0264,313.3365
274.8974,315.1603
273.9448,317.1579
272.0778,320.0569
270.2365,323.0445
268.7996,324.4227
266.3555,327.3923
263.915,330.6719
261.6999,333.2029
259.5079,335.9132
257.0438,338.9589
254.5978,342.0516
253.132,344.1296
254.1831,344.1087
255.1449,344.2848
255.798,344.5099
256.4519,344.7942
256.7832,345.002
256.905,345.0804
257.0398,345.1818
256.3804,346.7339
255.725,348.3065
255.0839,349.4958
254.4465,350.6969
253.7775,351.6066
253.1905,352.171
252.6012,352.7396
252.0976,352.9407
251.6019,353.142
251.1796,353.071
250.7369,352.979
250.3038,352.8868
250.0212,352.5926
249.8225,352.2913
249.6108,351.8694
249.3373,351.5535
249.0696,351.2374
248.7663,350.8495
248.4653,350.4637
248.1901,350.1306
247.9635,349.7025
247.716,349.1515
247.5086,348.6291
247.3044,348.1112
247.4074,347.1607
247.7198,345.8578
248.159,344.5663
249.1905,342.5534
250.2256,340.5553
251.2184,338.6283
252.4058,336.6791
253.6024,334.756
254.7711,332.7814
255.9512,330.8459
256.9771,329.1063
257.3948,327.7993
257.8484,326.6453
257.9821,325.7524
258.1757,324.9571
256.852,326.2182
254.5822,328.4786
252.5134,330.8797
250.4678,333.5818
252.8251,332.7276
255.3996,331.8338
252.032,335.9002
248.9674,340.1391
250.657,340.1953
252.5294,340.3172
249.392,345.6722
247.3415,349.4105
245.4632,353.2622
243.8161,356.627
242.3154,360.0843
241.5394,361.7437
241.2312,362.452
240.9474,363.2324
240.2377,364.4312
235.7119,369.7216
231.2631,375.0613
231.5315,374.7496
231.8107,374.477
228.0542,378.8375
224.3604,383.2481
224.8266,381.9056
224.8923,381.5156
224.963,381.1377
224.9336,380.9358
224.844,380.7437
224.7555,380.7941
224.6744,380.8862
224.6044,380.9809
224.5401,381.224
224.492,381.3642
224.4485,381.5277
224.439,381.8439
224.4286,382.1628
224.4435,382.5652
224.4817,382.953
224.5232,383.2813
224.556,383.6703
224.5896,384.0675
224.4827,385.0407
224.4969,385.4916
224.5066,385.8954
224.5182,386.5769
224.5357,387.3024
226.2081,384.4737
226.1505,384.4009
226.1386,384.39
226.1169,384.0946
226.1313,383.8917
226.0846,383.5313
225.8627,382.5508
225.7335,381.6962
225.5394,380.4178
225.4647,379.2872
225.762,377.1366
225.8451,375.4599
226.1412,373.9126
226.4096,372.0648
226.9207,370.3382
224.8264,371.9334
224.8703,370.9142
225.0679,370.0164
225.3582,368.9331
225.8106,367.9466
226.1797,367.0344
226.3252,366.7755
226.5632,366.5842
226.7195,366.6278
226.9695,366.719
227.1811,366.7185
227.3569,366.7115
227.5752,366.7243
227.7313,366.6652
227.9253,366.6187
228.0162,366.5235
228.074,366.3383
228.1414,366.1578
228.1144,366.1482
228.1021,366.0493
228.0676,365.8109
228.0303,365.6438
227.9967,365.4769
227.9598,365.3741
227.9282,365.2099
227.8063,365.1193
227.6907,365.0177
227.5757,364.9172
227.4984,364.8849
227.4278,364.8544
227.3595,364.8819
227.3298,364.909
227.3002,364.9365
227.2741,364.856
227.2493,364.8653
227.2267,364.8346
227.2415,364.7101
227.2565,364.5859
227.3818,364.3635
227.5114,364.2032
227.6598,364.029
227.8711,363.7283
228.0819,363.4281
228.3171,363.0216
228.5534,362.615
228.8105,362.3473
229.1161,362.005
229.42,361.6631
229.7401,361.3143
230.0679,360.9683
230.4244,360.6074
230.7566,360.2404
231.0947,359.8727
231.3519,359.4538
231.6105,359.0359
231.931,358.4429
232.1897,357.9594
232.4806,357.3295
232.831,356.5507
233.224,355.4933
233.6119,354.3043
233.954,353.2368
234.403,352.0296
234.9827,350.695
235.6384,349.4089
236.694,347.817
237.7623,346.3404
238.8984,344.9471
239.7542,343.9353
240.6924,343.027
241.7765,342.1148
242.9473,341.3154
244.4429,340.8653
245.4766,341.2477
246.5095,341.8645
247.7097,342.6469
249.0643,343.5328
250.3645,344.1244
251.3609,344.469
252.4398,344.9036
252.9478,345.5616
253.3231,346.1133
256.6823,343.3122
255.2828,344.1887
253.9025,345.1511
253.4792,345.8513
253.0915,346.5893
250.9502,347.7595
249.6911,347.9293
247.5828,348.7528
245.4115,349.4042
243.2398,350.1105
240.9941,351.0833
238.7695,352.4183
236.5826,353.7859
234.5369,355.0781
232.5583,356.3964
227.718,361.1331
227.8588,361.6536
228.0091,362.1759
226.8899,363.2374
225.75,364.3135
225.9093,364.5181
225.3437,365.2138
225.6597,365.2199
225.8026,365.233
225.8262,365.2481
225.8967,365.314
225.9982,365.3816
226.1,365.4505
226.1921,365.601
226.2678,365.7537
226.3516,365.9623
226.4588,366.0119
226.5664,366.0621
226.6944,366.3339
226.8051,366.6058
226.8389,366.9391
226.8698,367.166
226.9003,367.3926
226.8992,367.6788
226.8759,367.9007
226.8374,368.1043
226.7809,368.1557
226.7237,368.2099
226.6522,368.1967
228.0495,367.3142
229.4364,366.343
231.579,365.3231
233.7225,364.339
235.928,363.2609
238.0511,362.4159
240.1611,361.6123
241.9362,361.0838
243.7152,360.673
243.6415,361.8708
243.6259,362.9669
243.6085,364.236
243.5277,365.5213
243.4538,366.9889
243.3605,368.4843
241.8041,370.723
240.2196,373.1187
237.7758,374.9025
235.3565,376.8128
232.8559,378.4019
230.4678,379.4206
228.1059,380.5319
226.0696,381.1033
224.09,381.7459
223.9639,380.5791
224.0685,379.3375
224.2315,378.1461
224.447,376.8833
224.7245,375.6619
225.0395,374.3808
225.3647,372.9056
225.7348,371.4594
226.0264,370.5599
226.3516,369.6903
226.6698,368.7928
227.0039,367.919
227.353,367.0624
227.692,366.3652
228.0577,365.678
229.4486,363.6795
231.3404,360.9545
233.252,358.2329
235.2197,355.5345
237.2242,352.8385
239.0689,350.2878
240.8962,347.8708
242.7364,345.4564
244.6794,342.9846
246.6443,340.5154
248.5753,338.1346
250.4868,335.8545
252.4076,333.5763
254.3678,331.2106
256.4279,328.8479
257.5971,327.5857
258.0076,327.1953
258.4196,326.805
258.6515,326.4844
258.9068,326.1659
259.177,325.827
259.2822,325.7419
259.3923,325.6589
259.3454,325.7219
259.3759,325.7855
259.6495,325.6781
259.6979,325.9072
259.7466,326.137
259.7297,326.345
259.7491,326.5564
259.6319,326.7899
259.5811,326.863
259.5445,326.9424
259.7474,326.7922
259.9635,326.656
260.087,326.509
260.3756,326.1406
260.5648,325.8357
262.1159,323.7568
263.6154,321.7512
264.9235,319.9764
266.5203,317.9268
268.0567,316.0955
269.3443,314.8708
270.6661,313.7591
270.9406,313.8451
271.1779,314.1097
271.2449,314.8537
271.0645,316.0431
270.6787,317.7677
270.4185,319.4709
270.2007,321.2975
269.8582,323.3136
267.8915,327.1415
266.0191,330.7704
264.267,333.6335
262.5369,336.5519
260.8729,339.042
259.4987,340.9204
258.1428,342.8331
257.7527,343.7249
257.3676,344.4248
257.1798,344.6211
257.0634,344.4732
257.1915,343.8129
257.2641,343.3777
257.3165,342.9566
257.4417,342.3044
257.6947,341.4655
257.9615,340.6305
257.9547,340.6803
257.935,340.7348
257.8048,340.8943
257.6465,340.8735
257.4871,340.8549
257.2703,340.8064
257.0632,340.9818
256.837,341.0426
256.5995,340.945
256.3155,340.8493
256.0411,340.4533
255.7778,340.0613
255.5891,339.5119
255.4035,338.918
255.219,338.33
255.0583,337.5878
254.9004,336.8554
254.7408,336.8452
254.701,336.563
254.6682,336.2934
254.6977,336.5251
254.7475,336.7693
254.6485,337.4185
255.0182,337.6645
255.4164,337.9374
255.8209,337.8785
255.4213,338.2346
255.0594,338.6723
253.6428,339.9348
252.276,341.3161
250.5247,343.1495
248.6289,345.4464
246.7465,347.22
244.8133,349.0513
242.9507,351.0622
240.9164,352.7152
238.8289,354.5548
236.8433,356.156
234.4917,358.3041
232.2106,360.6327
230.0223,362.9914
228.5855,364.5278
227.2343,366.1788
227.2523,365.7348
227.3172,365.375
227.6835,364.0442
227.4809,364.0621
227.3297,364.1299
227.3625,363.4316
227.4258,362.779
227.4447,362.0662
227.4897,361.2446
227.5446,360.454
227.5251,359.4801
227.5123,358.5299
227.4535,357.7135
227.3815,356.9779
227.3116,356.251
226.7877,356.4192
226.2683,356.5919
225.8253,357.2805
225.998,356.1265
226.1832,354.9757
226.4349,354.5722
226.6936,354.1702
226.92,354.047
227.488,353.6108
228.0592,353.1765
228.6369,352.9136
229.2176,352.6541
229.8441,352.44
230.5468,352.2286
231.2613,352.0216
232.0877,351.7112
232.9129,351.4063
233.6303,351.2162
234.2255,351.1507
234.8259,351.0909
235.7162,350.6456
236.7685,350.1834
237.8459,349.5163
238.5569,349.2443
239.286,348.9868
240.9164,347.2464
242.567,345.5265
244.2415,343.943
246.4905,341.1837
248.7834,338.4824
251.2316,335.5565
253.7311,332.713
256.058,330.3865
255.4301,330.9918
254.8233,331.6993
253.8033,332.9874
252.6093,334.3244
251.4081,335.676
250.5939,336.365
249.8383,337.1825
248.2583,339.1216
246.7154,341.1866
245.5411,342.4183
243.5744,344.709
241.7568,347.2891
239.4685,349.9721
237.2231,352.7241
235.2582,354.5442
236.467,353.6449
237.7532,352.8347
238.9985,351.9348
240.3072,351.1074
241.5974,350.1724
242.4239,349.6938
243.2917,349.274
243.8452,349.0005
244.4506,348.7582
244.5641,349.0382
244.693,349.2918
244.7014,349.2125
244.796,349.291
244.9007,349.3817
244.9908,349.4778
244.978,349.6206
244.9039,349.7571
244.8184,349.7308
244.7405,349.7079
244.6245,349.6925
244.5146,349.6795
244.3844,349.6563
244.2601,349.5642
244.1369,349.4722
244.0051,349.2163
243.8844,349.0027
243.7545,348.786
243.6114,348.4206
243.4735,348.0581
243.3519,347.6606
243.2357,347.265
243.1868,346.7496
243.0773,346.3854
242.971,346.0218
242.899,345.6187
242.8273,345.2168
242.7855,344.6217
242.7768,343.8876
242.7765,343.1589
242.8644,342.1337
242.9538,341.1153
243.043,340.1521
243.3438,339.4532
243.6765,338.7633
244.1091,338.0401
244.5587,337.3323
244.9783,336.7621
245.079,336.2686
245.2277,335.8183
245.4756,335.1466
245.7754,334.5427
244.6528,335.5123
243.5175,336.4212
242.5025,337.4532
241.3876,338.8919
240.4156,340.4698
239.0225,343.1801
236.8218,346.2277
234.854,349.4345
232.9126,352.6345
231.0801,356.0051
229.3154,359.3871
227.832,362.5414
226.5723,365.8188
225.275,369.2708
225.9942,372.6794
227.7007,374.4508
231.1258,373.8878
234.643,373.3345
234.604,375.073
234.6327,376.6428
234.4752,377.1291
234.518,377.0778
234.5707,377.076
234.5574,376.9687
234.5355,376.6317
234.5183,376.3295
234.525,375.9629
234.539,375.6273
234.5726,375.3036
232.6482,375.2991
230.728,375.3471
227.3504,377.7864
223.9738,380.2669
224.0085,379.9167
223.9532,379.8137
223.8973,379.7128
223.9843,379.8636
224.0724,380.0166
224.1708,380.3486
224.2504,380.8264
224.3278,381.3068
224.3888,381.8727
224.4399,382.4436
224.3163,383.5167
226.7416,380.6796
229.1915,377.8648
229.3033,378.4551
229.4153,379.0734
229.5574,379.3105
229.7265,379.9048
229.9008,380.5632
229.9644,380.7276
230.039,380.9685
230.0232,380.705
229.8806,379.6614
229.8001,378.7165
229.7528,377.5447
229.7906,376.5083
230.1061,374.4946
227.3551,376.4087
224.7101,378.4385
224.6174,376.8887
224.6349,375.474
224.7712,374.3349
224.9928,372.5704
225.4131,370.9237
225.7359,369.3712
226.2251,367.9233
226.5488,366.8256
226.633,366.4485
226.8037,366.1555
226.9245,365.787
227.1223,365.4744
227.2374,365.1563
227.3366,364.7153
227.4743,364.3034
227.5339,364.2506
227.5895,364.0959
227.6623,363.8511
227.7229,363.5186
227.7918,363.1918
227.8288,362.9361
227.8924,362.6834
227.901,362.3123
227.8727,361.9615
227.8457,361.6124
227.8153,361.2258
227.7984,360.839
227.7537,360.5362
227.7003,360.349
227.6519,360.1911
227.5909,359.8702
227.5338,359.5504
227.4738,359.3665
227.4171,359.2713
227.3573,359.1596
227.3084,359.0508
227.2769,358.8781
227.2473,358.765
227.2233,358.68
227.1959,358.5438
227.1815,358.4767
227.1803,358.4089
227.1748,358.3706
227.175,358.3321
227.1706,358.2259
227.1655,358.1062
227.1619,357.9869
227.1558,357.8936
227.151,357.8015
227.146,357.7679
227.1395,357.6555
227.1346,357.6053
227.1285,357.5912
227.1201,357.5758
227.1005,357.57
227.0895,357.5865
227.0779,357.6031
227.067,357.5535
227.0569,357.5039
227.0549,357.5077
227.0587,357.6943
227.0642,357.882
227.0781,357.9336
227.0919,357.986
227.1007,358.0826
227.1146,358.164
227.1325,358.2465
227.1481,358.3145
227.1594,358.3895
227.1911,358.5079
227.2122,358.5868
227.2333,358.666
227.2515,358.8512
227.2678,359.0372
227.2725,359.0764
227.2746,359.0531
227.2768,359.0303
227.2716,359.1396
227.2644,359.2495
227.2585,359.3152
227.2523,359.4945
227.2455,359.6749
227.2243,359.7123
227.2295,359.7747
227.2331,359.8362
227.2336,359.9049
227.2337,359.9732
227.2545,359.9364
227.2863,359.931
227.3237,360.0555
227.3777,360.1193
227.4338,360.1823
227.5071,360.1092
227.6206,360.0532
227.7442,359.9529
227.8856,359.7982
228.0266,359.642
228.1943,359.5926
228.3711,359.449
228.5527,359.3049
228.7679,359.095
228.9843,358.886
229.2112,358.5946
229.5414,357.9818
229.8576,357.3724
230.2139,356.541
230.5701,355.7132
230.9777,354.6707
231.4453,353.4582
231.9324,352.2622
232.7593,350.8556
233.6061,349.4727
234.3666,348.2516
234.982,347.2535
235.6583,346.3066
236.5108,345.4463
237.4501,344.6579
238.0951,344.5178
238.541,344.7172
239.1345,345.0355
239.9746,344.6763
240.966,344.4563
242.3058,343.9729
243.2993,344.4148
244.4715,345.0019
245.3515,345.5712
246.3853,346.2866
247.5754,346.5338
249.2326,345.7745
250.9602,345.152
252.3952,344.3179
253.885,343.6049
255.7752,341.6192
258.2829,338.3736
260.8054,335.2298
263.0171,332.8136
265.2425,330.4671
267.0424,328.5531
268.1657,326.3253
269.2992,324.1233
270.1439,322.2235
270.9807,320.307
271.617,318.563
270.955,318.2426
270.3017,317.9337
269.566,317.8301
268.8221,317.8197
267.7591,318.3757
266.0863,319.8911
264.4371,321.4254
263.0619,322.7945
261.5207,324.1815
260.0998,325.5818
259.4994,326.1238
258.8858,326.6709
258.5823,327.0642
258.2911,327.485
258.2295,327.7111
259.9293,326.4415
261.6385,325.1755
263.6172,323.7456
265.6957,322.2305
267.2138,321.3446
268.6753,320.6353
270.0986,320.5067
270.397,320.8341
270.6896,321.1927
270.4401,322.3359
269.6404,324.0625
268.8165,325.9113
267.2353,328.0121
264.8057,330.4917
262.1299,333.3553
258.2289,337.4059
254.345,341.7336
250.335,345.9676
246.3398,350.4818
242.916,353.8521
239.5394,357.4566
236.1886,360.1401
233.6218,362.4012
231.1172,364.868
229.1552,365.8271
227.6828,366.1592
226.2671,366.3792
226.4131,365.0425
227.4152,363.2278
229.3418,360.4173
231.3951,357.3474
233.6179,354.1844
235.7671,351.1589
237.9873,348.1928
240.1716,345.3282
242.3609,342.5025
244.4855,339.929
246.5843,337.1329
248.7046,334.3587
250.722,331.7452
252.7655,329.1471
254.7404,326.742
255.6136,325.2926
256.5012,323.8494
256.6272,323.352
256.7759,322.8565
256.8263,322.3731
256.9041,321.8871
256.9816,321.4003
257.0601,321.0367
257.1766,320.6842
257.1081,320.6068
257.059,320.6485
257.0118,320.6917
256.8887,320.9463
256.7886,321.2053
256.9574,321.1845
257.076,321.329
257.2518,321.5979
257.3086,321.9247
257.379,322.2565
257.4404,322.6653
257.4304,323.1235
257.4492,323.5927
257.5928,323.7408
257.7359,323.9052
258.2956,323.4837
258.8654,323.0217
259.4404,322.5905
260.0385,322.07
260.6457,321.5908
261.3907,320.9358
262.6798,319.3857
263.9577,317.7456
265.2283,316.3256
266.5302,314.9952
266.9485,314.706
267.2736,314.7947
267.6276,315.0052
267.0618,316.2937
266.3208,318.1504
265.3201,320.3433
264.1945,322.738
263.0897,325.264
261.7476,327.7992
261.2238,327.7682
260.3385,328.0686
259.0033,329.2668
257.7235,330.5347
256.1573,332.2563
254.3523,334.6396
253.4803,335.9962
252.5102,337.0692
251.5731,338.1951
251.3123,338.7299
251.2526,338.7537
251.2149,338.8198
251.3689,338.0852
251.5567,337.3788
251.7828,336.4665
250.4753,338.9128
249.1718,341.3869
247.9033,343.4767
246.6496,345.582
245.7375,346.5587
245.1515,346.6926
244.5605,346.8376
244.1715,346.9009
243.8202,346.9703
243.4617,346.9695
243.1138,346.7571
242.7509,346.5483
242.3338,347.0359
241.9557,347.5269
241.6091,348.1249
241.5189,348.0653
241.423,348.0084
241.4129,347.7305
241.418,347.4593
241.4332,347.3034
241.4601,347.0428
241.4899,346.7933
241.6839,346.1859
241.8814,345.5965
242.2456,344.7427
242.915,343.6361
243.6045,342.5603
244.5328,340.945
245.2791,339.3719
246.3538,337.6738
247.1126,337.1137
247.8952,336.6088
248.5196,336.3397
248.7887,336.0661
249.064,335.9806
248.5751,336.3185
248.1319,336.7792
247.1238,337.4894
246.1734,338.3431
244.9296,339.3853
243.2212,341.2451
241.5934,343.2509
239.7216,345.3998
237.9695,347.6998
235.8795,350.1253
233.9647,351.5927
232.1667,353.0716
230.3951,354.6686
229.056,356.0981
227.7265,357.5337
227.1739,358.5178
226.6495,359.3588
226.5875,359.8691
226.5753,360.4289
226.7065,360.7941
226.8308,360.7207
226.899,360.5852
226.94,360.5893
226.9734,360.6402
227.0295,360.6359
227.0793,360.6964
227.0066,360.8439
226.8945,360.7589
226.7616,360.6534
226.6293,360.6166
226.4596,360.7093
226.3019,360.9633
226.1316,361.1478
225.9898,361.3356
225.8486,361.5946
225.7169,361.8564
225.649,362.3495
225.6049,362.7041
225.5845,363.0288
225.6047,363.4745
225.6471,363.874
225.6855,364.3528
225.7289,364.9402
225.8079,365.5582
225.9029,366.367
226.015,367.061
226.0745,367.9102
226.1213,368.7124
226.1608,369.5666
226.1938,370.3729
226.2144,371.2148
226.2178,371.6679
226.1974,371.8477
226.1939,372.0828
226.1725,372.1507
226.1707,372.2875
226.0576,371.6958
226.2445,370.4816
226.5027,369.3482
226.9102,368.1168
227.391,366.9865
228.0287,365.487
229.0998,363.6676
230.2239,361.7792
231.6357,359.2333
233.1879,356.7921
234.6515,354.8568
235.7133,353.5551
236.8616,352.3493
237.9214,351.3169
239.0445,350.3741
239.8731,350.3022
240.1651,350.7591
240.4825,351.2908
240.6321,351.6018
240.8161,351.967
240.8857,352.4214
240.4706,353.0182
240.0742,353.6424
239.2168,355.0041
238.3138,356.3299
237.4677,357.2904
236.939,357.7849
236.4193,358.2886
236.0092,358.4449
235.6217,358.5905
235.3611,358.5175
235.1823,358.2426
235.0109,357.9667
234.902,357.5883
234.8501,357.0756
234.7591,356.5988
234.6247,356.1648
234.4929,355.7319
234.3807,355.2603
234.3273,354.735
234.2767,354.2094
234.2511,353.6682
234.227,353.1267
234.0817,352.7046
233.9216,352.2604
233.7614,351.8203
233.5911,351.3666
233.4223,350.9183
233.2699,350.4243
233.1255,349.956
232.9973,349.4983
233.038,348.7874
233.0868,348.0938
233.3923,347.1613
234.5112,345.5156
235.6566,343.9
236.8839,342.0553
238.141,340.2525
239.569,338.338
240.5433,336.9803
241.5821,335.6937
241.4492,335.4178
241.3899,335.2521
241.1591,335.2762
240.6216,335.8354
240.1824,336.531
239.4781,337.7939
238.8932,339.1875
237.7982,341.6636
235.9416,344.8703
234.278,348.1945
232.4608,351.9195
230.8656,355.7489
229.0143,359.7099
227.3618,363.204
225.8911,366.784
226.5361,369.9273
227.4458,372.9121
228.5385,375.6758
229.8772,377.0477
231.339,378.4398
236.236,375.5189
238.9424,376.1626
241.5523,375.9052
244.7411,374.4462
247.9567,372.9872
251.2477,371.0019
254.556,369.0169
254.4975,369.1381
254.454,369.4597
254.4152,369.7957
254.8891,365.8214
255.3912,362.035
257.6098,358.7847
256.1852,359.7938
254.7494,360.8099
249.9615,365.6546
247.3213,366.9403
244.9906,367.4186
242.0365,369.2204
239.0912,371.0306
235.7619,373.528
232.5123,375.6278
232.7236,375.4796
232.9503,375.3348
233.1029,375.2106
231.1193,378.756
229.094,382.5735
225.5364,385.9348
225.5989,385.5263
225.675,385.1429
225.6984,384.5932
225.7426,384.1003
225.2961,384.0876
224.9918,384.0326
224.6534,383.9057
224.3798,382.7274
223.9659,381.6494
223.6959,380.6791
223.622,379.2403
223.5919,377.7263
223.6043,376.0539
223.8889,374.1132
224.063,372.2036
224.2656,370.5619
224.5817,368.7536
224.7644,367.35
225.1755,366.0704
225.4853,364.9631
225.9556,363.9746
226.3914,362.9236
226.5928,362.6428
226.7315,362.5168
227.2893,361.7758
227.9455,361.1069
228.604,360.3006
229.2668,359.5291
229.9977,358.7976
230.665,357.9161
231.3782,357.0627
232.0449,356.3453
232.6766,355.4077
233.3282,354.4814
233.9396,353.4864
234.5781,352.498
235.1723,351.4112
235.7419,350.2823
236.3177,349.1544
236.4582,348.6355
236.6101,348.1171
236.6299,347.646
236.5928,347.2653
236.5587,346.8863
236.5444,346.4035
236.5441,345.9212
236.2904,345.7943
235.9051,345.8321
235.5206,345.8736
235.0369,346.042
234.5649,346.215
234.0539,346.5833
233.5523,346.8417
233.0536,347.1063
232.6697,347.2321
232.2914,347.3667
231.9415,347.4551
231.5665,347.4396
231.1967,347.4404
230.8989,347.3802
230.5632,347.1124
230.5112,346.537
230.7046,345.6553
230.9293,344.8218
231.5651,343.6747
232.0582,342.7206
232.7983,341.7086
233.8048,340.823
234.939,340.0232
236.1687,339.1111
237.5442,338.0161
239.0029,337.092
240.7396,335.9146
242.6347,334.8503
244.4095,334.9886
246.2954,334.8125
248.322,334.7549
249.4141,334.8857
250.6298,335.1349
251.6015,335.436
252.7702,335.2462
254.0203,335.1537
255.08,334.4411
256.1977,333.8235
256.9236,333.2751
257.5312,332.8246
258.1756,332.4412
257.9617,332.6424
257.7845,332.892
257.5866,331.8431
257.2939,331.1725
257.0245,330.533
257.4046,330.1429
257.8068,329.7671
258.1153,329.3131
258.2487,329.1194
258.406,328.931
258.4002,329.2604
258.5153,329.5938
258.8429,330.0793
259.1331,330.6011
259.4344,331.1246
260.221,331.2273
260.881,331.332
261.2788,331.5977
261.473,331.8882
261.6676,332.1836
262.1329,331.5544
262.5674,330.9309
262.9642,330.5947
263.2106,330.4686
263.4592,330.3557
262.18,331.4884
260.919,332.632
259.7646,333.7981
260.1519,333.8792
260.5489,333.9913
260.9272,334.1316
261.2359,334.4145
261.6057,334.7148
261.6275,335.1807
261.6635,335.743
260.571,337.0579
258.0999,339.6201
255.6286,342.1155
253.1138,344.4167
250.6076,346.8532
249.4676,348.1578
248.325,349.6304
247.0612,350.8011
244.2621,352.8456
241.4839,355.023
238.7016,357.0206
236.0386,358.715
233.3889,360.3509
231.1734,361.6466
229.0029,363.0163
227.3195,364.0253
226.9494,363.8232
226.6424,363.5043
226.5358,363.0311
226.4976,362.4599
226.5875,361.7658
226.6819,361.116
226.7564,360.5074
226.7815,360.0064
226.8697,359.5604
226.9509,358.9565
227.0698,358.3841
228.2336,356.947
229.271,355.546
230.6445,353.8015
232.366,351.7709
234.1344,349.753
235.9073,347.7353
237.7216,345.7287
239.5499,343.7659
241.3665,341.8681
243.2395,339.9556
245.0732,338.0995
246.9505,336.2505
248.8026,334.363
250.6569,332.5481
252.5655,330.7378
253.3597,329.8558
254.1909,328.9734
254.7062,328.4254
254.9239,328.1324
255.1772,327.8294
255.3785,327.6553
255.5415,327.4897
255.6291,327.3987
255.7276,327.1608
255.8186,326.9529
256.0238,326.5837
256.2164,326.2245
256.3678,325.7502
256.6263,324.9792
257.0399,324.1519
257.4654,323.3559
257.9123,322.5957
258.3737,321.6531
259.2367,320.0067
260.0956,318.4009
260.4138,317.5136
260.8268,316.6515
261.2707,315.8611
261.0549,316.3283
260.902,316.8851
260.3781,317.8023
259.8536,318.5929
259.4271,319.5176
259.049,320.5848
258.5153,321.7151
258.148,322.7062
257.848,323.8141
257.3712,325.0666
255.8668,327.8286
254.4394,330.7011
253.4522,332.8533
252.5102,335.1064
251.4137,337.4901
250.7912,338.859
250.1898,340.3171
249.8094,341.6569
249.4081,343.136
249.096,344.5927
248.5174,345.9882
247.9464,347.4341
247.2014,349.011
246.4444,350.6219
245.6189,351.6139
245.2349,351.6808
244.8548,351.7593
244.446,352.0664
244.0377,352.3802
243.6535,352.3589
243.2635,352.1579
242.9251,351.9577
242.5506,351.4212
242.1488,350.9941
241.6188,350.6309
241.048,350.3234
240.4782,350.0195
239.9823,349.6248
239.4148,349.4083
238.9221,349.7213
238.5249,350.2089
238.1344,350.7066
238.0381,350.3875
238.1837,349.685
238.6107,349.0134
239.3473,347.8218
240.0842,346.6553
241.4147,344.9211
242.8837,342.8403
244.3266,340.7952
245.9505,338.7123
247.5768,336.6724
248.587,336.1648
249.3487,335.3072
250.133,334.5204
249.5778,334.6548
249.0444,334.9032
247.5773,336.6129
245.7957,338.4571
244.0794,340.4429
242.0398,343.1717
240.0724,346.0454
237.6393,349.7714
235.2041,353.5202
232.873,357.3982
230.4825,361.4285
228.1997,365.5745
226.0825,368.3392
224.2913,370.703
222.5381,373.1685
221.9769,374.1971
221.4759,375.3029
221.5719,375.1827
221.8304,374.9991
222.0969,374.8657
222.45,374.2979
222.9177,373.7746
223.3232,373.0364
223.7054,372.3516
224.0919,371.7002
224.4494,370.9123
224.7162,370.1516
224.983,369.2799
225.1529,368.8129
225.3116,368.3588
225.2785,368.0435
225.2263,367.7365
225.166,367.5005
225.0955,367.5226
225.0088,367.5458
224.9388,367.7748
224.8951,367.866
224.8293,367.9649
224.7782,368.2517
224.7206,368.54
224.6769,368.8312
224.6416,369.125
224.615,369.4331
224.6335,369.3102
224.6488,369.1871
224.6901,369.114
224.7399,369.0456
224.8829,368.8824
225.2898,368.271
225.7,367.6649
227.0557,365.7435
228.404,363.9642
229.9193,362.1205
231.5459,359.9374
233.1846,357.7655
234.876,355.4885
236.5893,353.2185
238.3256,350.9352
240.0226,349.0384
241.7255,347.1509
243.3299,345.1938
244.9444,343.2445
246.4397,341.5508
247.6599,340.1918
248.886,338.8402
249.0482,338.9778
249.2299,339.1245
249.3728,339.1944
250.3878,338.184
251.4053,337.1981
252.5704,336.0362
253.7624,334.9126
255.6751,332.4524
257.5253,330.3775
259.4109,328.3875
262.2063,325.1838
265.0855,322.1024
263.6854,323.1771
262.3101,324.2587
261.0626,325.4684
260.7357,325.399
260.4773,325.4672
260.3257,325.7375
259.0919,327.1739
257.9431,329.0258
256.6618,331.0099
255.4266,333.1475
253.2172,336.2863
251.1007,338.8913
248.9487,341.8598
245.8931,345.5558
242.8669,349.3228
244.3002,349.6619
245.7752,350.1591
247.1503,350.376
247.6313,351.2532
248.1419,352.2086
248.4093,352.8701
248.7004,353.5811
248.9217,353.7378
249.0045,353.8056
249.1062,353.8917
249.0193,354.1451
248.9424,354.4099
248.9152,354.1931
248.7213,354.1719
248.528,354.1532
248.3637,353.826
248.1988,353.5002
247.9305,353.176
247.5022,353.0203
247.0828,352.8675
246.6915,352.6689
246.3169,352.4732
245.9436,352.2365
245.5686,351.8836
245.2038,351.5341
244.8864,351.1041
244.5979,350.5659
244.3375,350.1212
244.0423,349.7087
243.7506,349.3047
243.5374,348.6881
243.3305,348.0809
243.4355,347.1377
243.754,345.8385
244.0741,344.5512
244.524,343.532
244.9871,342.5243
245.2266,341.9304
245.3811,341.4773
245.5605,341.0461
245.768,340.7822
245.9938,340.6465
246.2298,340.0273
246.2994,339.2029
246.4082,338.4389
245.8241,338.6129
245.0939,338.7481
244.214,339.2756
242.9615,340.2642
241.7966,341.3582
240.3235,342.4351
238.698,343.6696
237.3163,344.6066
235.6352,346.8057
234.0645,349.1055
232.4492,351.3024
230.8239,353.7596
229.345,356.5865
228.105,359.5417
226.9976,362.5465
226.3347,364.934
225.8238,367.1834
225.4177,369.4597
225.1721,371.6223
225.0106,373.8054
224.832,375.7611
224.7831,377.556
224.7904,379.3632
224.6808,379.9996
224.5916,380.6487
224.5022,381.2177
224.4046,381.7284
224.3104,382.2453
224.2354,382.813
224.1816,383.3864
224.1166,383.7058
224.0516,384.3174
223.9971,384.93
223.924,385.5519
223.846,386.1757
223.8183,386.7645
223.8524,387.553
223.8917,388.3417
223.9261,389.0056
223.9614,389.6697
224.018,390.5029
224.0582,391.2031
224.1003,391.9052
224.1821,392.2221
224.2632,392.5406
224.3423,392.7542
224.4197,392.9378
224.4924,393.1263
224.5461,392.995
224.556,392.8468
224.5688,392.7191
224.5305,392.1162
224.5057,391.5244
224.3883,390.0525
224.2838,388.6196
224.2413,387.0855
224.2193,385.5054
224.2641,383.9568
224.1856,382.428
224.1905,380.9405
224.1774,379.4128
224.082,377.4701
224.127,375.582
224.2154,373.8053
224.4235,372.061
224.6475,370.149
224.838,368.4714
225.2013,366.8666
225.3792,366.0996
225.5954,365.2314
225.9557,364.462
226.403,363.5663
226.968,362.7336
227.4291,362.1255
227.9856,361.5184
228.5031,361.0188
228.9384,360.7014
229.4181,360.4279
229.8167,360.1226
230.2585,359.8482
230.5843,359.7128
230.8113,359.567
231.0703,359.4812
231.2152,359.3573
231.3827,359.2977
231.4559,359.1411
231.4038,359.035
231.3635,358.8017
231.3239,358.5809
231.2597,358.3764
231.1373,358.1397
230.981,357.938
230.8224,357.7582
230.6995,357.527
230.5853,357.2958
230.4854,357.1507
230.4003,357.0063
230.3043,356.6907
230.2257,356.5856
230.1843,356.4251
230.1268,356.2153
230.0686,356.0059
230.0058,355.8889
229.9719,355.7062
229.942,355.5229
229.9248,355.4286
229.8958,355.3629
229.8795,355.2771
229.8756,355.2621
229.8857,355.2495
229.9144,355.0564
229.9409,354.8641
229.9926,354.7912
230.0604,354.5859
230.1352,354.3812
230.2482,354.1294
230.3569,353.8803
230.5745,353.3852
230.8934,352.6742
231.2043,351.9713
231.6339,350.9699
232.0936,349.9507
232.6067,348.7576
233.366,347.0667
234.1795,345.412
235.319,343.5023
236.5049,341.6476
237.4155,340.8914
238.5337,339.8791
239.7676,338.9666
240.4258,339.164
241.2554,339.4717
242.0574,339.9316
242.921,340.7378
243.9713,341.7061
244.9973,342.779
246.2237,344.0004
247.5691,345.0766
248.8089,345.3929
250.2035,345.8298
251.5125,346.0211
252.9462,346.3211
253.7097,345.5502
254.1407,344.691
254.6274,343.9369
255.187,342.0874
255.5125,340.6271
255.8375,339.1028
254.6013,338.2827
253.3948,337.5392
252.4838,336.6201
250.9151,336.313
249.1501,336.249
247.8915,336.732
246.6466,337.2454
244.4061,338.7024
243.0498,339.5885
242.088,340.3919
241.127,341.6942
240.1781,343.003
239.3909,344.3209
238.7834,345.3991
238.1852,346.4812
239.1911,346.2003
240.1989,345.9225
240.8815,345.6841
242.0962,344.6858
243.312,343.6942
243.7339,343.1923
244.1566,342.693
244.4402,342.4534
243.7303,342.9294
243.0332,343.4055
242.8828,343.1213
242.737,342.8379
242.2859,342.9377
241.783,343.0605
241.2977,343.1847
240.3924,343.6284
239.494,344.076
238.3688,344.7044
237.0356,345.6555
235.6765,346.6127
235.4437,346.8505
235.2182,347.0937
235.7706,346.6217
236.4233,346.1526
237.0777,345.6993
237.5942,345.5761
238.1134,345.4797
240.7389,343.9185
243.2679,342.3886
245.7764,340.9327
247.5589,340.5141
249.3452,340.1999
249.5889,341.4689
249.7864,342.5746
249.9809,343.8363
248.8813,345.5911
247.5906,347.4405
246.3798,349.3162
245.0596,351.0484
243.7303,352.9218
242.2113,354.9055
240.7152,357.0189
237.4026,359.8173
234.28,362.2425
231.2029,364.7575
228.9735,365.961
226.7973,367.2392
226.208,366.6902
225.7465,365.9645
225.3683,365.2849
225.2424,364.6653
225.2189,363.9946
225.3149,363.3751
225.5403,362.7643
225.8082,362.1839
226.0439,361.3848
226.299,360.6079
226.4563,360.1833
226.5469,359.811
226.6616,359.4678
226.7796,359.1048
226.9144,358.8217
227.0058,358.628
227.0876,358.5681
227.1934,358.3979
227.1521,358.5844
227.1269,358.7741
227.022,358.8882
226.8964,358.914
226.7751,358.9437
226.663,359.0228
226.5688,359.11
226.4548,359.0871
226.3593,359.0735
226.2686,358.9985
226.1865,359.0261
226.1003,358.9838
226.0419,358.9195
226.0399,358.8642
226.0416,358.9288
226.0713,358.6685
226.1229,358.4128
226.1644,358.2646
226.1911,358.189
226.2345,358.055
226.273,357.9214
226.3105,357.7908
226.3707,357.6756
226.4447,357.5621
226.5202,357.4596
226.5842,357.2462
226.6693,357.0015
226.7433,356.7906
226.8209,356.5873
226.8916,356.3289
226.9608,356.0773
227.0634,355.8356
227.1777,355.455
227.2993,355.087
227.4242,354.7778
227.4723,354.5332
227.5341,354.311
227.5664,354.1232
227.6123,353.9661
227.6195,353.7785
227.6016,353.6928
227.5844,353.6687
227.5459,353.7217
227.5173,353.8326
227.406,354.0234
227.219,354.0242
227.0505,354.0832
227.1528,353.8751
227.2749,353.7305
227.4671,353.5478
228.0614,352.9926
228.6798,352.511
229.3313,352.2555
230.0088,352.0788
230.7876,351.9892
231.7047,351.9329
232.6413,351.967
233.6525,351.9812
234.678,352.0909
235.7772,352.2879
236.867,352.9647
237.961,353.7542
239.321,352.2917
240.7043,350.907
242.075,349.5868
243.1102,348.4427
244.1815,347.3598
245.3216,345.9024
246.4994,344.4939
247.6582,342.91
248.7373,340.9471
249.863,339.0125
250.9422,336.9544
252.0511,334.9139
253.1495,332.6967
254.2366,330.216
255.3644,327.7435
255.4462,327.7747
255.4245,327.9164
255.3208,327.867
255.1447,327.7939
254.9685,327.7217
254.7652,327.4577
254.4736,327.244
254.149,327.0299
253.7764,326.8885
253.4043,326.75
253.0136,326.5807
252.6368,326.4192
252.2856,326.0978
251.9714,325.8831
251.6576,325.6794
251.3784,325.473
251.2163,325.1676
251.1275,324.6945
251.2372,324.1764
251.3507,323.6717
251.5894,323.2544
251.9524,322.859
252.3405,322.4836
252.9371,321.9244
253.541,321.3934
253.7367,321.1355
254.0471,321.1206
254.3809,321.3132
254.4006,321.6141
254.4474,321.9923
253.2533,323.2689
251.4916,325.0275
249.7344,327.0813
247.6479,329.6755
245.6374,332.4343
243.5456,334.9933
241.3587,337.4787
239.2616,340.1511
236.9389,343.1465
234.705,346.3193
232.9067,348.951
230.8743,351.2808
228.9225,353.7626
227.2746,356.0829
225.7061,358.5215
225.2219,359.706
225.309,359.7559
225.4294,359.8726
225.625,359.0571
225.8397,358.305
226.2662,357.3657
226.7471,356.5161
227.2337,355.7026
227.7305,354.6403
228.2369,353.6045
228.6619,352.6187
230.3826,350.5518
232.093,348.4918
233.5886,346.4622
235.0674,344.4399
236.4306,342.5849
237.5993,341.3624
238.7658,340.142
239.9128,339.1463
241.0587,338.1508
242.0159,337.5826
242.6443,337.2496
243.2727,336.9179
243.9001,336.7218
244.5401,336.528
244.9312,336.7156
243.8914,338.0826
242.8519,339.4518
242.0892,340.5779
241.3179,341.7092
241.1476,342.3117
241.0453,342.867
240.9465,343.4323
240.9221,344.1243
241.4198,344.3538
241.9351,344.4584
243.4091,343.1032
244.9088,341.7872
246.8653,339.7815
249.0163,337.7739
251.4843,335.4781
253.9287,333.5468
256.414,331.7286
255.8383,332.2764
255.2829,333.1766
254.1723,334.5689
253.3672,335.6042
252.591,336.7456
253.0353,336.0215
252.9571,335.688
253.0895,335.6913
252.3168,337.0506
251.5844,338.5452
250.236,340.8128
248.7016,342.9891
247.1143,345.4706
245.7061,347.2749
244.3293,349.1732
245.8841,349.3701
247.4419,349.1452
248.9259,349.1652
250.088,349.2744
251.2896,349.3429
250.9876,350.7616
250.7888,352.0179
250.4494,352.805
250.1982,353.0912
249.9839,353.3498
249.8612,353.178
249.7599,353.0202
249.715,352.4929
249.6366,352.0973
249.5101,351.8291
249.4176,351.3375
249.3373,350.847
249.3362,350.1808
249.3467,349.5146
249.3165,348.93
249.2002,348.4597
249.0214,348.2123
248.8196,347.9502
248.6348,347.6878
248.3893,347.4774
248.1227,347.2898
247.8757,347.1049
247.6356,346.8252
247.3658,346.5507
247.1641,346.1559
246.8961,345.7826
246.6451,345.4173
246.4084,344.9611
246.1806,344.5157
246.0373,344.0091
246.0446,343.4324
246.1313,342.882
246.2859,342.4371
246.4691,342.027
246.9299,341.4606
247.647,340.779
248.4426,340.1609
248.5934,339.5326
248.8181,338.9683
248.2679,338.7814
247.1482,339.0258
246.1238,339.4672
244.4306,341.6369
242.9035,343.9919
241.2775,346.1412
239.5374,348.1103
237.5972,351.1237
235.6407,354.1138
233.8779,357.2795
231.7073,360.921
229.2397,364.6476
226.9937,368.5191
225.4378,371.9796
224.105,375.5385
223.3483,378.996
223.2129,381.6255
223.2205,384.2886
223.1612,385.2383
223.1563,386.2309
223.1984,387.1983
223.2982,388.3674
223.2951,388.6988
223.3498,389.0436
223.4226,389.4092
223.4177,389.455
223.4823,389.4115
223.5531,389.3865
223.5971,389.645
223.6265,389.9189
223.7375,389.5819
223.7536,389.538
223.7769,389.4969
223.7634,389.7881
223.76,390.0785
226.6446,388.8951
231.409,383.3987
236.2478,377.9275
236.0746,378.6975
235.9371,379.6465
235.8571,380.552
238.3658,380.1251
240.8759,379.746
243.4086,379.4483
245.9368,379.2083
245.9533,379.6842
246.0108,380.2769
246.0833,380.9001
246.2314,381.0229
246.4074,380.9967
243.6611,382.2553
238.8317,387.6858
233.8057,392.3494
233.7861,390.9205
233.7012,388.8255
233.7324,386.7588
231.1239,385.8324
228.6092,384.9198
226.1245,383.7585
223.6341,382.3208
223.697,380.3705
223.7843,377.9839
224.0713,375.6652
224.2307,373.5249
224.3208,371.4132
224.609,369.3944
224.8053,367.3771
224.8551,366.2012
224.967,365.0349
225.1044,364.2165
225.3772,363.516
225.6062,362.938
225.96,362.468
226.3144,361.8443
226.5951,361.3773
226.9677,360.9863
227.2535,360.6009
227.61,360.2791
227.9114,359.9457
228.1668,359.6936
228.4702,359.4731
228.6629,359.3799
228.8859,359.311
229.0477,359.1937
229.4288,358.5475
229.8267,357.909
230.2212,357.0961
230.6417,356.2855
230.9062,355.6626
231.0871,355.1192
231.2701,354.5784
231.4534,354.0109
231.6514,353.4445
231.8202,352.9283
231.9469,352.272
232.0771,351.6149
232.2361,350.9438
232.4121,350.2749
232.5684,349.6801
232.3214,349.5604
232.0744,349.4451
231.8688,349.3366
231.6708,349.232
231.5632,348.9816
231.5715,348.5655
231.5852,348.1548
231.5972,347.7672
231.6124,347.3878
231.6196,346.886
231.7939,346.3133
231.9408,345.7553
232.1296,345.0411
232.3135,344.3364
232.5281,343.6087
232.9754,342.6136
233.5595,341.6545
234.4784,340.3396
235.4218,339.071
236.4765,337.6143
237.3991,336.5037
238.4685,335.4654
239.5316,335.0218
240.7054,334.6502
242.1172,333.7858
243.6172,332.7972
245.2323,331.9111
246.7956,331.312
248.3512,330.7266
249.5633,331.7138
250.5879,332.8568
251.7478,334.0944
252.7143,335.4007
253.8017,336.7936
254.7705,337.701
255.5639,339.4249
256.4217,341.2296
256.4271,341.5675
256.4623,341.9717
256.4193,342.7402
256.1892,343.6118
256.099,344.3102
256.0278,344.6127
255.9641,344.9429
255.9633,343.8575
255.9021,342.9022
255.835,341.9259
255.788,340.7891
255.7769,339.6625
255.834,339.177
256.003,337.582
256.2297,335.9161
257.1615,335.1181
258.2568,334.3205
259.1323,333.7083
260.0018,333.1147
260.6458,332.7165
261.8338,332.202
262.9545,331.6633
263.9871,331.1035
264.9887,330.5438
265.9809,330.0202
265.5964,330.6525
265.1322,331.2864
262.4709,332.9587
259.8111,334.6451
260.4871,335.4995
261.014,336.0891
261.5358,336.6937
262.5302,337.0749
263.5141,337.4601
263.6267,338.486
262.6953,339.6047
261.7555,340.82
260.4113,341.9442
259.0667,343.1891
256.7087,344.9615
255.0408,346.1141
253.0062,347.4428
253.0587,347.9526
253.1183,348.6738
249.7786,350.0031
246.651,351.5144
243.5707,353.1907
239.9933,354.9038
236.4702,356.7863
233.8763,357.8477
231.6757,358.7813
229.5651,359.8163
227.9596,360.5721
226.501,361.2809
225.9908,361.4048
225.8119,361.1168
225.9231,360.7174
226.1026,360.2729
226.3617,359.847
226.5962,359.4576
226.8152,359.0103
227.0627,358.5909
227.3258,358.192
227.6603,357.8345
227.9521,357.2823
228.0371,356.801
228.1313,356.3225
228.0995,355.9973
228.0026,355.8011
227.9269,355.6047
227.8261,355.4317
227.7264,355.258
227.6191,355.1376
227.516,355.0752
227.414,355.0121
227.312,355.0213
227.2098,355.0294
227.0857,355.0616
227.0152,355.0125
226.9502,354.9632
226.9678,354.9374
227.0235,354.9124
227.1019,354.8131
227.1712,354.6352
227.2734,354.4605
227.3852,354.3712
227.5094,354.2875
227.6264,354.1993
227.7307,354.0779
227.8578,353.9675
227.998,353.8324
228.1537,353.7126
228.32,353.6752
228.3382,353.7757
228.3823,353.8969
230.7361,350.9938
233.1317,348.1133
233.0255,348.4388
232.8709,348.7325
232.7271,349.059
232.5542,349.4187
232.3954,349.8236
232.179,350.1779
231.8962,350.2344
231.6289,350.3459
231.2993,350.4165
230.9951,350.5484
231.1348,350.1578
231.6251,349.8817
232.1629,349.7036
230.8925,351.6512
229.6349,353.6969
230.9897,352.9631
232.4323,352.3996
233.9025,351.9909
235.4588,351.5335
237.0531,351.4667
238.6986,351.5092
240.6884,350.4488
242.712,349.5236
244.7294,348.8864
246.7216,348.3843
248.2053,348.4254
249.4282,348.1583
250.6651,347.9858
251.0575,348.7813
251.4474,349.6499
251.8691,350.09
252.647,348.0381
253.4816,346.0123
253.959,344.7885
254.4104,343.2071
255.0354,340.9818
255.153,340.1702
254.9829,340.0161
254.7414,339.8204
254.5078,339.631
254.2738,339.2979
254.1057,338.8583
253.8746,338.5234
253.6942,337.9602
253.5288,337.3954
253.3813,336.7444
252.6628,338.215
251.9241,339.6846
251.5388,340.2405
251.2079,340.4204
250.6266,341.2571
250.0119,341.8615
249.6899,341.8211
249.2988,342.1884
248.9221,342.5644
248.6423,342.8326
248.394,343.1149
248.2792,343.1983
248.5084,342.3428
248.7584,341.5207
249.0559,340.3403
249.3296,339.3112
249.8907,337.8625
250.4755,336.2268
251.031,334.9961
251.3379,333.8612
251.6944,333.0086
251.0755,333.1265
250.3435,332.5102
249.1518,332.4249
247.9456,332.4725
246.7615,332.7708
245.401,333.2917
243.5824,335.0407
241.8504,337.0438
239.9299,339.307
238.1036,341.812
235.9693,345.085
233.9154,347.4241
231.9713,349.9563
230.2336,351.9101
228.5706,354.0305
227.9054,354.5089
227.1381,355.3128
226.7358,355.5219
226.1763,356.5783
225.7051,357.7017
225.3113,357.983
224.9653,357.7109
224.6366,357.4893
224.477,357.094
224.4247,356.7351
224.3696,355.9454
224.3387,355.8715
224.3143,355.8131
224.3085,355.9679
224.2976,356.1275
224.0512,356.7094
224.0425,356.8242
224.035,356.9397
224.0852,356.4413
224.076,356.7697
224.0717,357.6689
224.0628,358.5491
224.057,359.4317
224.0707,360.2029
224.08,360.8573
224.1128,361.5081
224.1414,362.2008
224.1728,362.9035
224.1873,363.7484
224.1822,364.5421
224.1745,365.3526
224.2341,365.7115
224.2997,366.089
225.4733,366.8221
225.5665,366.5931
225.6859,366.3952
225.8148,366.2541
225.9594,366.1593
226.0923,366.1514
226.2128,366.5153
226.3531,366.9803
226.4732,366.9003
226.6295,366.931
226.6505,365.8496
227.2009,364.7154
227.8201,363.7501
229.1106,362.0498
230.5096,360.5706
230.9755,357.373
232.0901,355.5215
233.3429,353.9059
234.5715,352.5078
235.9409,351.3532
237.2391,350.5378
238.4703,349.3748
239.8278,348.4338
240.8444,348.2404
241.9541,348.2504
242.8381,348.9317
243.2648,349.4021
243.7609,349.9943
243.1695,351.2624
242.6514,352.5995
241.8666,354.7422
241.6112,355.7217
241.3853,356.7372
241.2268,357.2012
241.1051,357.6858
241.047,357.651
241.0463,357.422
241.0667,357.1983
241.2235,356.5523
241.4365,355.8542
241.494,355.4322
241.545,354.7548
241.606,354.077
241.6175,353.3971
241.6491,352.718
241.6518,351.9863
241.5776,351.2057
241.5092,350.4274
241.3564,349.7925
241.1934,349.0306
241.0258,348.3402
240.8747,347.6637
240.7244,346.9909
240.5449,346.3348
240.3599,345.7368
240.0003,345.2564
239.7236,344.7395
239.4501,344.2303
239.0557,343.8372
238.6904,343.4577
238.3476,342.9461
238.1088,342.5068
238.1093,342.0484
237.748,342.2325
237.4967,342.5618
237.3249,342.6616
237.1845,342.8273
237.1146,342.9978
237.1602,343.0539
236.9833,343.4447
237.0906,343.7737
237.2423,344.326
237.9743,344.3054
238.634,344.9816
239.5335,345.7592
240.7548,346.4723
242.2132,347.2971
243.5195,348.4259
245.3733,348.1376
247.0574,347.61
248.7599,347.3014
250.6504,347.1283
252.5377,346.6061
252.0015,346.8386
251.3545,346.9073
250.7336,346.8512
250.1541,347.1126
249.0403,347.786
247.1793,347.8309
245.3223,348.1656
243.1375,348.6063
240.9578,349.3033
238.6338,349.7842
235.9717,350.7563
233.5301,351.9988
231.0943,353.3888
228.6861,354.9368
226.0941,356.695
225.8139,356.2846
225.5581,355.8989
225.337,355.6891
225.0803,355.4938
224.8507,355.4293
224.7988,355.3094
224.7381,355.1909
224.6083,355.2714
224.4825,355.353
224.4062,355.5769
224.3157,355.8918
224.2225,356.2138
224.2786,356.5706
224.3316,356.9384
224.3829,357.464
224.4675,357.7798
224.5437,358.1218
224.6278,358.6121
224.7191,359.1421
224.4709,359.7655
224.3267,360.9315
224.217,362.3402
224.3036,363.449
224.4284,364.8315
224.6839,365.5827
224.7931,365.5633
224.9285,365.799
224.884,365.8833
224.8824,366.2476
224.7469,366.4653
224.4519,366.6068
224.22,367.0568
223.8369,367.3595
223.5292,367.9614
223.5607,366.7621
223.6959,364.6439
224.1467,362.6585
224.7619,360.5091
225.5919,358.528
226.0576,357.2803
226.1964,357.0957
226.4706,357.0263
226.6319,357.0484
226.9746,357.0126
227.2119,356.9972
227.3813,357.0827
227.6173,357.2227
227.8375,357.192
228.1275,357.1102
228.3426,357.0474
228.5577,356.9876
228.7936,356.9427
228.7484,357.0585
228.7288,357.0259
228.7137,356.9962
228.7471,356.8283
228.7845,356.6614
228.8171,356.3296
228.7734,356.0968
228.7346,355.8636
228.745,355.5635
228.7573,355.2637
228.7201,354.9144
228.6806,354.6185
228.6443,354.3246
228.6277,354.0172
228.6181,353.7111
228.6215,353.481
228.6609,353.2564
228.7042,353.033
228.7552,352.7372
228.8303,352.4448
228.9123,352.1964
229.0105,352.0168
229.1188,351.8374
229.2599,351.5924
229.4114,351.349
229.6004,351.0675
229.8813,350.5863
230.1459,350.1083
230.5376,349.381
230.932,348.6578
231.4198,347.7065
231.8876,346.5662
232.3624,345.4506
233.3381,343.766
234.3372,342.1165
235.9727,339.8153
237.3979,337.6221
238.897,335.512
240.5119,333.5358
242.2304,331.673
243.3714,331.1356
244.729,330.2771
246.2615,329.5948
247.9177,329.187
249.5453,328.6287
251.2088,328.315
252.4728,328.0466
253.8902,327.9654
254.1797,328.3828
254.6187,328.9827
252.5922,331.1804
250.5755,332.9883
248.6601,334.9615
246.7718,336.8243
244.9961,338.8001
243.3253,339.3196
240.9246,340.5558
238.5758,341.8849
235.9941,342.9761
233.6021,344.2292
231.2747,345.482
229.3495,346.5453
227.4552,347.65
226.1585,348.7104
224.9591,349.7943
225.4073,349.5342
226.038,349.4205
226.7032,349.3086
226.9295,349.2754
227.1062,349.2476
227.3159,349.3301
227.9304,348.9545
228.5795,348.5548
229.2174,348.3466
229.3797,348.4891
229.4732,348.6912
229.4926,348.9855
229.4751,349.2908
229.3145,349.5532
229.1479,349.8294
228.9373,350.1304
228.715,350.363
228.4174,350.577
227.8839,351.3516
227.3766,352.141
226.7186,353.0089
226.108,353.8998
228.3699,354.0599
229.8197,353.8709
231.5432,353.4806
232.9674,352.8232
234.4262,352.3211
234.9087,352.415
234.8359,352.7853
234.7828,353.3568
234.6331,353.9846
234.5271,354.8274
234.4298,355.588
234.3543,355.9684
234.2935,356.6071
234.2929,357.0535
234.3202,357.7388
231.6092,358.4859
229.8405,359.0013
228.1553,359.6256
226.7443,360.1097
225.4169,360.6752
225.0346,360.4821
225.2015,359.7164
225.429,359.008
225.701,358.2255
225.9988,357.4865
226.2525,356.8181
226.438,356.0257
226.6501,355.2535
226.7816,354.6549
226.9395,354.0684
227.0694,353.3293
227.1044,352.7799
227.146,352.2332
227.1674,351.866
227.2029,351.5002
227.2102,351.1958
227.1986,351.1248
227.1881,351.0551
227.1889,350.9985
227.2076,350.9415
227.1979,350.9035
227.8322,350.478
228.4681,350.0545
229.271,349.3126
230.3516,348.3994
231.4275,347.585
232.8748,346.3072
234.3241,345.0347
236.1707,343.285
238.0718,341.492
239.9758,339.749
241.9359,337.7854
243.9023,335.8401
245.9362,333.797
248.0034,331.9146
250.0919,330.0567
251.2978,328.9973
252.5091,327.9915
251.9021,328.2666
250.8866,328.8984
249.8722,329.5977
248.4852,330.8207
247.1048,332.1316
245.791,333.1036
244.7198,333.822
243.6696,334.6549
242.4977,336.2056
241.3456,337.8876
240.1164,339.6823
238.877,341.4371
237.6744,343.336
236.7456,344.9703
235.8448,346.7517
236.6031,347.3883
237.5536,347.8398
238.5397,348.4705
239.618,348.8636
240.7245,349.4158
241.2311,350.7957
241.5446,350.4013
241.9182,350.09
242.3132,349.8218
242.7256,349.6279
243.1607,349.4354
243.8366,347.7584
244.5832,346.1137
245.3127,344.0198
246.0877,341.9506
246.877,339.9005
247.6505,337.5439
248.4721,335.1938
249.1701,332.7537
249.9091,330.3169
250.6392,327.6747
250.8275,326.8996
251.0175,326.1259
251.4414,324.479
251.8909,322.8324
252.3735,320.7966
252.4043,319.9013
252.4353,319.0078
252.403,318.1666
252.3705,317.3314
252.1907,316.7031
251.8504,316.2488
251.5133,315.8061
250.9953,315.7032
250.4844,315.6278
250.0038,315.6635
249.5587,315.699
249.1607,315.7668
248.8588,315.7565
248.7276,315.7415
248.6978,315.8784
248.6986,316.2035
248.7481,316.5773
249.018,316.9651
249.3785,316.8742
249.8343,316.7502
250.4409,316.6035
250.8436,316.692
250.2428,317.6505
249.7289,318.6581
248.6432,320.0859
247.5428,321.6089
246.2635,323.3924
244.6089,326.0879
242.7895,328.4924
241.0678,331.0625
239.28,333.5332
237.4773,336.2056
235.4623,338.8888
233.4787,341.9587
231.522,345.0977
229.6699,348.35
227.9357,351.1826
227.039,352.6733
226.1901,354.2336
225.7675,355.4442
225.396,356.7047
225.2038,357.5956
225.2233,357.0379
225.2949,356.6971
226.2403,355.3351
227.1941,354.0075
228.2083,352.4273
229.1906,350.8767
229.5357,350.3042
229.907,349.7296
230.2798,349.1857
230.3649,348.9739
230.3836,348.7777
230.4012,348.6084
230.4587,348.3077
230.492,348.0302
230.5096,347.9177
230.3699,348.4996
230.2283,349.0881
229.2153,350.7002
228.2018,352.3206
227.1268,353.9904
226.0673,355.413
225.623,355.8593
225.0797,356.3234
224.5423,356.795
224.1942,357.3843
223.85,357.6894
223.5366,358.0105
222.6037,359.8605
221.7561,360.8419
220.9739,360.7039
220.2887,360.5901
219.7351,360.6285
219.0871,359.6212
218.3826,357.7252
217.854,356.2666
217.4435,353.8344
217.3372,352.1057
217.109,348.8152
217.2538,343.6986
217.446,339.5605
218.6925,333.6405
220.4633,329.4165
222.6014,323.0857
225.4703,315.7822
228.6599,309.5191
232.3463,303.7955
236.4763,300.2829
240.4606,296.765
244.3598,292.874
248.6257,290.6356
252.7992,287.5277
257.3021,285.7236
261.4633,283.4823
265.2007,280.8263
269.1695,278.7638
271.9076,276.9375
274.8389,275.4268
276.6503,274.1234
277.8481,273.5455
279.1803,272.9931
280.0889,273.0327
281.1161,273.0741
281.6915,274.0363
281.7381,275.3917
281.7873,276.799
281.2778,278.5927
280.7859,280.4741
279.8655,282.2361
278.5037,283.7474
277.1488,285.4434
275.5631,287.0876
274.0065,288.9549
272.201,291.0173
270.3261,292.6937
268.5028,294.6207
266.6184,296.5872
264.7667,298.7773
262.9123,300.4453
261.2336,301.687
259.6418,303.0634
258.3049,304.1129
256.9946,305.2685
255.8928,306.0462
254.9945,306.8333
254.1541,307.6714
253.424,308.2081
252.757,308.7744
252.2137,308.9676
251.7147,309.16
251.2355,309.3622
250.8752,309.24
250.5952,308.9246
250.3362,308.6265
250.2633,308.1383
250.1922,307.6775
250.3076,306.9241
250.4847,306.0538
250.7568,305.1325
251.1414,304.0545
251.5332,303.0631
252.0904,301.885
252.7478,300.6811
253.424,299.6409
254.2362,298.5623
255.0658,297.6093
255.984,296.5782
256.9001,295.6878
257.8328,294.9065
258.7589,294.1976
259.7063,293.572
260.5796,293.0974
261.3964,292.6667
262.2268,292.3702
262.9818,292.0728
263.7488,291.7937
264.3522,291.7752
264.7955,291.7198
265.2407,291.6172
265.5689,291.594
265.8759,291.5753
266.0724,291.658
266.1814,291.6612
266.2823,291.6967
266.2703,291.8402
266.2593,292.0258
266.1588,292.2654
266.0169,292.5471
265.8609,292.7899
265.6143,293.0922
265.3702,293.457
265.0739,293.8444
264.7107,294.3363
264.3546,294.8755
263.9568,295.3592
263.5683,295.89
263.0922,296.3677
262.616,296.7557
262.1455,297.1641
261.6978,297.4987
261.2586,297.7999
260.8386,298.0086
260.4369,298.1908
260.0371,298.3745
259.7146,298.4778
259.3997,298.5238
259.122,298.5584
258.9047,298.5218
258.6971,298.3727
258.5272,298.1808
258.3726,297.8854
258.2974,297.6367
258.2328,297.5215
258.1718,297.3239
258.1192,297.1439
258.0889,297.0966
258.0749,296.9716
258.0811,296.8446
258.1342,296.6913
258.1903,296.5652
258.2749,296.445
258.4013,296.1519
258.541,295.8801
258.701,295.692
258.9116,295.4604
259.1184,295.3234
259.3405,295.118
259.5636,294.919
259.7939,294.8411
260.0347,294.7672
260.2756,294.5753
260.5101,294.4543
260.7453,294.3323
260.9399,294.1883
261.1487,294.0659
261.3242,293.9936
261.4449,294.008
261.5671,294.0262
261.6657,294.0465
261.722,294.2016
261.7786,294.3621
261.8039,294.4727
261.8294,294.5884
261.8394,294.5879
261.8256,294.6683
261.7928,294.7415
261.7515,294.762
261.6851,294.7851
261.6176,294.8575
261.5302,294.9228
261.4417,294.9909
261.3417,295.0836
261.2412,295.1782
261.1249,295.2965
260.9949,295.3013
260.865,295.3056
260.7417,295.3061
260.6183,295.3075
260.5076,295.4283
260.4205,295.4658
260.3326,295.504
260.2525,295.5554
260.1958,295.6103
260.1421,295.662
260.0948,295.6588
260.0495,295.6564
260.0205,295.6043
259.9911,295.5536
259.9711,295.6258
259.9708,295.6264
259.975,295.6286
259.9743,295.6626
259.9719,295.6969
259.9702,295.7295
259.9673,295.6804
259.9695,295.6312
259.969,295.6485
259.9686,295.6651
259.9708,295.6364
259.9744,295.6102
259.9772,295.5835
259.9731,295.628
259.9688,295.6727
259.9853,295.4092
260.0052,295.3506
260.0254,295.2918
260.0437,295.1974
260.0605,295.1021
260.073,294.9899
260.0954,294.9814
260.1187,294.9728
260.1601,294.8544
260.2064,294.7288
260.2523,294.6503
260.2988,294.6107
260.3449,294.5709
260.3994,294.4444
260.4569,294.3051
260.5107,294.3404
260.5631,294.2675
260.6159,294.1951
260.6662,294.1829
260.7256,294.0936
260.7963,293.9703
260.8577,293.8961
260.9254,293.821
261.0316,293.7844
261.128,293.7534
261.228,293.6832
261.3348,293.6157
261.4428,293.5473
261.5505,293.463
261.6556,293.3901
261.7514,293.3436
261.8414,293.2637
261.9313,293.1843
262.0433,293.1285
262.1406,293.1477
262.2419,293.1335
262.3577,293.0434
262.4718,292.9543
262.5394,292.8963
262.5914,292.8403
262.6451,292.8236
262.6973,292.7889
262.7465,292.7548
262.7966,292.7418
262.8347,292.7576
262.889,292.7473
262.9398,292.8278
262.9838,292.909
263.0163,292.9567
263.0415,293.0013
263.066,293.0787
263.0821,293.1078
263.0995,293.1353
263.115,293.1385
263.1336,293.1547
263.15,293.171
263.1708,293.1946
263.1899,293.2475
263.2189,293.2843
263.2586,293.2922
263.304,293.3277
263.3535,293.3092
263.4008,293.2728
263.451,293.2734
263.5035,293.2788
263.5593,293.2222
263.6146,293.229
263.666,293.2077
263.7263,293.1734
263.7958,293.1591
263.8672,293.1446
263.9341,293.1038
264.001,293.0327
264.0587,293.0361
264.1091,293.02
264.1554,292.9777
264.2018,292.9396
264.2458,292.9199
264.2729,292.7711
264.2964,292.6235
264.3243,292.5602
264.3505,292.4983
264.3651,292.5437
264.3755,292.5112
264.3839,292.4437
264.3916,292.4268
264.3946,292.4366
264.4008,292.4046
264.4057,292.3812
264.4121,292.375
264.4124,292.3441
264.4084,292.3094
264.4052,292.2899
264.4193,292.3407
264.4331,292.3926
264.4445,292.4482
264.4568,292.5034
264.4658,292.5249
264.4788,292.6104
264.4977,292.6485
264.5167,292.636
264.5341,292.6225
264.5485,292.6442
264.5782,292.6373
264.6087,292.6297
264.6514,292.5969
264.6877,292.5643
264.7224,292.5719
264.7551,292.5949
264.7869,292.5612
264.8061,292.499
264.8248,292.4638
264.8403,292.3832
264.8521,292.312
264.8544,292.2896
264.8407,292.3126
264.8234,292.3362
264.8047,292.3679
264.7692,292.3679
264.7363,292.375
264.6948,292.4314
264.652,292.4834
264.6063,292.4811
264.5589,292.487
264.5134,292.5505
264.4726,292.616
264.4322,292.658
264.3878,292.6997
264.3405,292.6961
264.2989,292.7951
264.271,292.8492
264.26,292.8727
264.2497,292.8961
264.2355,292.9078
264.2198,292.9141
264.2088,292.9173
264.2007,292.8731
264.1919,292.8304
264.1841,292.7978
264.1778,292.7664
264.1782,292.6957
264.1871,292.6793
264.1922,292.6619
264.2038,292.7477
264.2112,292.7318
264.2277,292.6711
264.2233,292.5876
264.2209,292.5041
264.2181,292.4693
264.2158,292.4345
264.2158,292.4615
264.2159,292.4899
264.2158,292.5183
264.2121,292.4916
264.2101,292.4642
264.1975,292.4922
264.1819,292.4663
264.1674,292.4405
264.1443,292.3752
264.1232,292.3461
264.0915,292.3622
264.062,292.3825
264.0326,292.4038
263.9991,292.4307
263.9652,292.4311
263.9262,292.3708
263.8931,292.3556
263.8599,292.3408
263.8325,292.3707
263.7962,292.4014
263.7593,292.4146
263.7262,292.3965
263.6941,292.3782
263.6674,292.4078
263.6443,292.3461
263.6225,292.2852
263.6025,292.2709
263.5871,292.2896
263.5848,292.2318
263.5885,292.2397
263.5948,292.2486
263.6005,292.2372
263.6111,292.2261
263.6266,292.2261
263.6602,292.2005
263.693,292.1747
263.7262,292.2141
263.7608,292.2536
263.7967,292.2328
263.8305,292.2667
263.8639,292.2945
263.8969,292.3311
263.9293,292.335
263.9583,292.3731
263.9844,292.3734
264.0058,292.374
264.019,292.34
264.0342,292.3059
264.0446,292.2996
264.0486,292.3011
264.0562,292.3026
264.0612,292.2628
264.0658,292.2245
264.0628,292.2174
264.0598,292.2105
264.0604,292.244
264.0595,292.2014
264.0602,292.1583
264.0591,292.2198
264.0541,292.2603
264.0531,292.2989
264.0392,292.3641
264.0261,292.4288
264.0168,292.4684
264.0093,292.5815
264.0041,292.6942
264.0003,292.8096
263.9976,292.9241
264.0023,293.0014
264.0013,293.0446
263.9991,293.0535
263.9908,293.1401
263.9826,293.2255
263.9648,293.2737
263.9375,293.3977
263.913,293.5224
263.9071,293.6106
263.9015,293.6982
263.8946,293.7547
263.8895,293.7846
263.8836,293.8149
263.8766,293.8935
263.8689,293.9719
263.8575,294.0368
263.8497,294.1338
263.8441,294.184
263.8401,294.176
263.8369,294.1693
263.838,294.1877
263.8526,294.1514
263.8637,294.0743
263.8716,294.1034
263.8797,294.0784
263.8876,294.0536
263.8964,294.0284
263.9042,294.004
263.9133,293.9799
263.9211,293.9563
263.9301,293.9325
263.9301,293.9325


==> kinect/analyses.json <==
{
   "analyses" : [
      {
         "id" : 0,
         "module" : "Descriptives",
         "name" : "Descriptives",
         "options" : {
            "addSmooth" : true,
            "addSmoothCI" : true,
            "addSmoothCIValue" : 0.950,
            "chartType" : "_1noCharts",
            "chartValues" : "_1frequencies",
            "colorPalette" : "ggplot2",
            "descriptivesPiechart" : true,
            "descriptivesQQPlot" : true,
            "distPlotDensity" : true,
            "frequencyTables" : false,
            "graphTypeAbove" : "density",
            "graphTypeRight" : "density",
            "iqr" : false,
            "kurtosis" : true,
            "mad" : false,
            "madrobust" : true,
            "maximum" : true,
            "mean" : true,
            "median" : false,
            "minimum" : true,
            "mode" : false,
            "percentileValuesEqualGroups" : false,
            "percentileValuesEqualGroupsNo" : 4,
            "percentileValuesPercentiles" : false,
            "percentileValuesPercentilesPercentiles" : [],
            "percentileValuesQuartiles" : true,
            "plotCorrelationMatrix" : false,
            "plotHeight" : 320,
            "plotVariables" : true,
            "plotWidth" : 480,
            "range" : false,
            "regressionType" : "smooth",
            "scatterPlot" : false,
            "shapiro" : false,
            "showLegend" : true,
            "skewness" : true,
            "splitPlotBoxplot" : true,
            "splitPlotColour" : true,
            "splitPlotJitter" : false,
            "splitPlotOutlierLabel" : false,
            "splitPlotViolin" : true,
            "splitPlots" : true,
            "splitby" : "",
            "standardDeviation" : true,
            "standardErrorMean" : true,
            "statisticsValuesAreGroupMidpoints" : false,
            "sum" : false,
            "variables" : [ "Upper arm length", "Lower arm length" ],
            "variance" : false
         },
         "progress" : null,
         "results" : {
            ".meta" : [
               {
                  "name" : "stats",
                  "type" : "table"
               },
               {
                  "meta" : [
                     {
                        "name" : "distributionPlots_Upper arm length",
                        "type" : "image"
                     },
                     {
                        "name" : "distributionPlots_Lower arm length",
                        "type" : "image"
                     }
                  ],
                  "name" : "distributionPlots",
                  "type" : "collection"
               },
               {
                  "meta" : [
                     {
                        "name" : "splitPlots_Upper arm length",
                        "type" : "image"
                     },
                     {
                        "name" : "splitPlots_Lower arm length",
                        "type" : "image"
                     }
                  ],
                  "name" : "splitPlots",
                  "type" : "collection"
               },
               {
                  "meta" : [
                     {
                        "name" : "QQPlots_Upper arm length",
                        "type" : "image"
                     },
                     {
                        "name" : "QQPlots_Lower arm length",
                        "type" : "image"
                     }
                  ],
                  "name" : "QQPlots",
                  "type" : "collection"
               },
               {
                  "meta" : [],
                  "name" : "pieCharts",
                  "type" : "collection"
               }
            ],
            "QQPlots" : {
               "collection" : {
                  "QQPlots_Lower arm length" : {
                     "aspectRatio" : 1.0,
                     "convertible" : true,
                     "data" : "resources/0/_34_t1593120226718.png",
                     "editOptions" : {
                        "xAxis" : {
                           "settings" : {
                              "breaks" : [ -4, -2, 0, 2, 4 ],
                              "expand" : [ 0.050, 0, 0.050, 0 ],
                              "labels" : [ "-4", "-2", "0", "2", "4" ],
                              "title" : "Theoretical Quantiles"
                           },
                           "type" : "ScaleContinuous"
                        },
                        "yAxis" : {
                           "settings" : {
                              "breaks" : [ -4, -2, 0, 2, 4 ],
                              "expand" : [ 0.050, 0, 0.050, 0 ],
                              "labels" : [ "-4", "-2", "0", "2", "4" ],
                              "title" : "Standardised Residuals"
                           },
                           "type" : "ScaleContinuous"
                        }
                     },
                     "editable" : true,
                     "height" : 400,
                     "name" : "QQPlots_Lower arm length",
                     "revision" : 0,
                     "status" : "complete",
                     "title" : "Lower arm length",
                     "width" : 400
                  },
                  "QQPlots_Upper arm length" : {
                     "aspectRatio" : 1.0,
                     "convertible" : true,
                     "data" : "resources/0/_33_t1593120225699.png",
                     "editOptions" : {
                        "xAxis" : {
                           "settings" : {
                              "breaks" : [ -4, -2, 0, 2, 4 ],
                              "expand" : [ 0.050, 0, 0.050, 0 ],
                              "labels" : [ "-4", "-2", "0", "2", "4" ],
                              "title" : "Theoretical Quantiles"
                           },
                           "type" : "ScaleContinuous"
                        },
                        "yAxis" : {
                           "settings" : {
                              "breaks" : [ -4, -2, 0, 2, 4 ],
                              "expand" : [ 0.050, 0, 0.050, 0 ],
                              "labels" : [ "-4", "-2", "0", "2", "4" ],
                              "title" : "Standardised Residuals"
                           },
                           "type" : "ScaleContinuous"
                        }
                     },
                     "editable" : true,
                     "height" : 400,
                     "name" : "QQPlots_Upper arm length",
                     "revision" : 0,
                     "status" : "complete",
                     "title" : "Upper arm length",
                     "width" : 400
                  }
               },
               "name" : "QQPlots",
               "title" : "Q-Q Plots"
            },
            "citation" : [ "JASP Team (2020). JASP (Version 0.12.1) [Computer software]." ],
            "distributionPlots" : {
               "collection" : {
                  "distributionPlots_Lower arm length" : {
                     "aspectRatio" : 0.0,
                     "convertible" : true,
                     "data" : "resources/0/_30_t1593120219575.png",
                     "editOptions" : {
                        "xAxis" : {
                           "settings" : {
                              "breaks" : [ 260, 280, 300, 320, 340, 360, 380, 400 ],
                              "expand" : [ 0.050, 0, 0.050, 0 ],
                              "labels" : [ 260, 280, 300, 320, 340, 360, 380, 400 ],
                              "title" : "Lower arm length"
                           },
                           "type" : "ScaleContinuous"
                        },
                        "yAxis" : {
                           "settings" : {
                              "breaks" : [ 0, 0.02399778946077720 ],
                              "expand" : [ 0.050, 0, 0.050, 0 ],
                              "labels" : null,
                              "title" : "Density"
                           },
                           "type" : "ScaleContinuous"
                        }
                     },
                     "editable" : true,
                     "height" : 320,
                     "name" : "distributionPlots_Lower arm length",
                     "revision" : 0,
                     "status" : "complete",
                     "title" : "Lower arm length",
                     "width" : 480
                  },
                  "distributionPlots_Upper arm length" : {
                     "aspectRatio" : 0.0,
                     "convertible" : true,
                     "data" : "resources/0/_29_t1593120219289.png",
                     "editOptions" : {
                        "xAxis" : {
                           "settings" : {
                              "breaks" : [ 200, 220, 240, 260, 280, 300 ],
                              "expand" : [ 0.050, 0, 0.050, 0 ],
                              "labels" : [ 200, 220, 240, 260, 280, 300 ],
                              "title" : "Upper arm length"
                           },
                           "type" : "ScaleContinuous"
                        },
                        "yAxis" : {
                           "settings" : {
                              "breaks" : [ 0, 0.03840760275764980 ],
                              "expand" : [ 0.050, 0, 0.050, 0 ],
                              "labels" : null,
                              "title" : "Density"
                           },
                           "type" : "ScaleContinuous"
                        }
                     },
                     "editable" : true,
                     "height" : 320,
                     "name" : "distributionPlots_Upper arm length",
                     "revision" : 0,
                     "status" : "complete",
                     "title" : "Upper arm length",
                     "width" : 480
                  }
               },
               "name" : "distributionPlots",
               "title" : "Distribution Plots"
            },
            "name" : "",
            "pieCharts" : {
               "collection" : {},
               "name" : "pieCharts",
               "title" : "Pie charts"
            },
            "splitPlots" : {
               "collection" : {
                  "splitPlots_Lower arm length" : {
                     "aspectRatio" : 0.0,
                     "convertible" : true,
                     "data" : "resources/0/_32_t1593120224937.png",
                     "editOptions" : {
                        "xAxis" : {
                           "settings" : {
                              "labels" : "",
                              "shown" : "",
                              "title" : "Total"
                           },
                           "type" : "ScaleDiscrete"
                        },
                        "yAxis" : {
                           "settings" : {
                              "breaks" : [ 260, 280, 300, 320, 340, 360, 380, 400 ],
                              "expand" : [ 0.050, 0, 0.050, 0 ],
                              "labels" : [ "260", "280", "300", "320", "340", "360", "380", "400" ],
                              "title" : "Lower arm length"
                           },
                           "type" : "ScaleContinuous"
                        }
                     },
                     "editable" : true,
                     "height" : 320,
                     "name" : "splitPlots_Lower arm length",
                     "revision" : 0,
                     "status" : "complete",
                     "title" : "Lower arm length",
                     "width" : 480
                  },
                  "splitPlots_Upper arm length" : {
                     "aspectRatio" : 0.0,
                     "convertible" : true,
                     "data" : "resources/0/_31_t1593120223763.png",
                     "editOptions" : {
                        "xAxis" : {
                           "settings" : {
                              "labels" : "",
                              "shown" : "",
                              "title" : "Total"
                           },
                           "type" : "ScaleDiscrete"
                        },
                        "yAxis" : {
                           "settings" : {
                              "breaks" : [ 200, 220, 240, 260, 280, 300 ],
                              "expand" : [ 0.050, 0, 0.050, 0 ],
                              "labels" : [ "200", "220", "240", "260", "280", "300" ],
                              "title" : "Upper arm length"
                           },
                           "type" : "ScaleContinuous"
                        }
                     },
                     "editable" : true,
                     "height" : 320,
                     "name" : "splitPlots_Upper arm length",
                     "revision" : 0,
                     "status" : "complete",
                     "title" : "Upper arm length",
                     "width" : 480
                  }
               },
               "name" : "splitPlots",
               "title" : "Boxplots"
            },
            "stats" : {
               "casesAcrossColumns" : true,
               "data" : [
                  {
                     "Kurtosis" : -0.9471816580785388,
                     "MAD Robust" : 17.798094090,
                     "Maximum" : 293.34890,
                     "Mean" : 242.4608000265957,
                     "Minimum" : 206.16750,
                     "Missing" : 0,
                     "Skewness" : 0.3529758456869081,
                     "Std. Deviation" : 14.03797233117006,
                     "Std. Error of Kurtosis" : 0.03994013554623909,
                     "Std. Error of Mean" : 0.1144670430046213,
                     "Std. Error of Skewness" : 0.01997139490809596,
                     "Valid" : 15040,
                     "Variable" : "Upper arm length",
                     "q1" : 229.3789250,
                     "q2" : 240.9160,
                     "q3" : 253.902950
                  },
                  {
                     "Kurtosis" : -0.2047786974295982,
                     "MAD Robust" : 18.06659295000002,
                     "Maximum" : 398.83270,
                     "Mean" : 338.8021104587766,
                     "Minimum" : 272.99310,
                     "Missing" : 0,
                     "Skewness" : -0.3918738070640301,
                     "Std. Deviation" : 24.76389213402823,
                     "Std. Error of Kurtosis" : 0.03994013554623909,
                     "Std. Error of Mean" : 0.2019272754636741,
                     "Std. Error of Skewness" : 0.01997139490809596,
                     "Valid" : 15040,
                     "Variable" : "Lower arm length",
                     "q1" : 328.2429999999999,
                     "q2" : 342.52520,
                     "q3" : 353.4954750
                  }
               ],
               "footnotes" : [],
               "name" : "stats",
               "overTitle" : false,
               "schema" : {
                  "fields" : [
                     {
                        "name" : "Variable",
                        "title" : "",
                        "type" : "string"
                     },
                     {
                        "name" : "Valid",
                        "title" : "Valid",
                        "type" : "integer"
                     },
                     {
                        "name" : "Missing",
                        "title" : "Missing",
                        "type" : "integer"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "Mean",
                        "title" : "Mean",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "Std. Error of Mean",
                        "title" : "Std. Error of Mean",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "Std. Deviation",
                        "title" : "Std. Deviation",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "MAD Robust",
                        "title" : "MAD Robust",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "Skewness",
                        "title" : "Skewness",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "Std. Error of Skewness",
                        "title" : "Std. Error of Skewness",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "Kurtosis",
                        "title" : "Kurtosis",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "Std. Error of Kurtosis",
                        "title" : "Std. Error of Kurtosis",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "Minimum",
                        "title" : "Minimum",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "Maximum",
                        "title" : "Maximum",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "q1",
                        "title" : "25th percentile",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "q2",
                        "title" : "50th percentile",
                        "type" : "number"
                     },
                     {
                        "format" : "sf:4;dp:3",
                        "name" : "q3",
                        "title" : "75th percentile",
                        "type" : "number"
                     }
                  ]
               },
               "status" : "complete",
               "title" : "Descriptive Statistics"
            },
            "title" : "Descriptive Statistics"
         },
         "rfile" : "",
         "status" : "complete",
         "title" : "Descriptive Statistics",
         "titleDef" : "Descriptive Statistics",
         "userdata" : null,
         "version" : "0.12.1"
      }
   ],
   "meta" : null
}


==> kinect/metadata.json <==
{
   "computedColumns" : [],
   "dataFilePath" : "/home/charalambos/Dropbox/Apps/ShareLaTeX/2020ISMAR_Majid/kinect/RightBoneLengths.csv",
   "dataFileReadOnly" : false,
   "dataFileTimestamp" : 1593134345,
   "dataSet" : {
      "columnCount" : 2,
      "emptyValuesMap" : {
         "Lower arm length" : {},
         "Upper arm length" : {}
      },
      "fields" : [
         {
            "measureType" : "Continuous",
            "name" : "Upper arm length",
            "type" : "number"
         },
         {
            "measureType" : "Continuous",
            "name" : "Lower arm length",
            "type" : "number"
         }
      ],
      "filterVector" : [
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true,
         true
      ],
      "rowCount" : 15040
   },
   "emptyValues" : [ "NaN", "nan", ".", "NA" ],
   "filterConstructorJSON" : "{\"formulas\":[]}",
   "filterData" : "# Add filters using R syntax here, see question mark for help.\n\ngeneratedFilter # by default: pass the non-R filter(s)"
}


==> kinect/resources/0/jaspResults.json <==
{
   "citations" : [ "JASP Team (2020). JASP (Version 0.12.1) [Computer software]." ],
   "data" : {
      "QQPlots" : {
         "citations" : [],
         "data" : {
            "Lower arm length" : {
               "aspectRatio" : 1.0,
               "citations" : [],
               "editOptions" : {
                  "xAxis" : {
                     "settings" : {
                        "breaks" : [ -4, -2, 0, 2, 4 ],
                        "expand" : [ 0.050, 0, 0.050, 0 ],
                        "labels" : [ "-4", "-2", "0", "2", "4" ],
                        "title" : "Theoretical Quantiles"
                     },
                     "type" : "ScaleContinuous"
                  },
                  "yAxis" : {
                     "settings" : {
                        "breaks" : [ -4, -2, 0, 2, 4 ],
                        "expand" : [ 0.050, 0, 0.050, 0 ],
                        "labels" : [ "-4", "-2", "0", "2", "4" ],
                        "title" : "Standardised Residuals"
                     },
                     "type" : "ScaleContinuous"
                  }
               },
               "environmentName" : "plot_104",
               "error" : false,
               "errorMessage" : "",
               "filePathPng" : "resources/0/_34_t1593120226718.png",
               "height" : 400,
               "messages" : [],
               "name" : "Lower arm length",
               "optionMustBe" : {},
               "optionMustContain" : {
                  "variables" : "Lower arm length"
               },
               "position" : 9999,
               "revision" : 0,
               "status" : "complete",
               "title" : "Lower arm length",
               "type" : "plot",
               "width" : 400
            },
            "Upper arm length" : {
               "aspectRatio" : 1.0,
               "citations" : [],
               "editOptions" : {
                  "xAxis" : {
                     "settings" : {
                        "breaks" : [ -4, -2, 0, 2, 4 ],
                        "expand" : [ 0.050, 0, 0.050, 0 ],
                        "labels" : [ "-4", "-2", "0", "2", "4" ],
                        "title" : "Theoretical Quantiles"
                     },
                     "type" : "ScaleContinuous"
                  },
                  "yAxis" : {
                     "settings" : {
                        "breaks" : [ -4, -2, 0, 2, 4 ],
                        "expand" : [ 0.050, 0, 0.050, 0 ],
                        "labels" : [ "-4", "-2", "0", "2", "4" ],
                        "title" : "Standardised Residuals"
                     },
                     "type" : "ScaleContinuous"
                  }
               },
               "environmentName" : "plot_103",
               "error" : false,
               "errorMessage" : "",
               "filePathPng" : "resources/0/_33_t1593120225699.png",
               "height" : 400,
               "messages" : [],
               "name" : "Upper arm length",
               "optionMustBe" : {},
               "optionMustContain" : {
                  "variables" : "Upper arm length"
               },
               "position" : 9999,
               "revision" : 0,
               "status" : "complete",
               "title" : "Upper arm length",
               "type" : "plot",
               "width" : 400
            }
         },
         "data_order" : {
            "Lower arm length" : 1,
            "Upper arm length" : 0
         },
         "error" : false,
         "errorMessage" : "",
         "messages" : [],
         "name" : "QQPlots",
         "optionMustBe" : {
            "descriptivesQQPlot" : true,
            "splitby" : ""
         },
         "optionMustContain" : {},
         "order_increment" : 2,
         "position" : 8,
         "title" : "Q-Q Plots",
         "type" : "container"
      },
      "distributionPlots" : {
         "citations" : [],
         "data" : {
            "Lower arm length" : {
               "aspectRatio" : 0.0,
               "citations" : [],
               "editOptions" : {
                  "xAxis" : {
                     "settings" : {
                        "breaks" : [ 260, 280, 300, 320, 340, 360, 380, 400 ],
                        "expand" : [ 0.050, 0, 0.050, 0 ],
                        "labels" : [ 260, 280, 300, 320, 340, 360, 380, 400 ],
                        "title" : "Lower arm length"
                     },
                     "type" : "ScaleContinuous"
                  },
                  "yAxis" : {
                     "settings" : {
                        "breaks" : [ 0, 0.02399778946077720 ],
                        "expand" : [ 0.050, 0, 0.050, 0 ],
                        "labels" : null,
                        "title" : "Density"
                     },
                     "type" : "ScaleContinuous"
                  }
               },
               "environmentName" : "plot_100",
               "error" : false,
               "errorMessage" : "",
               "filePathPng" : "resources/0/_30_t1593120219575.png",
               "height" : 320,
               "messages" : [],
               "name" : "Lower arm length",
               "optionMustBe" : {
                  "splitby" : ""
               },
               "optionMustContain" : {
                  "variables" : "Lower arm length"
               },
               "position" : 9999,
               "revision" : 0,
               "status" : "complete",
               "title" : "Lower arm length",
               "type" : "plot",
               "width" : 480
            },
            "Upper arm length" : {
               "aspectRatio" : 0.0,
               "citations" : [],
               "editOptions" : {
                  "xAxis" : {
                     "settings" : {
                        "breaks" : [ 200, 220, 240, 260, 280, 300 ],
                        "expand" : [ 0.050, 0, 0.050, 0 ],
                        "labels" : [ 200, 220, 240, 260, 280, 300 ],
                        "title" : "Upper arm length"
                     },
                     "type" : "ScaleContinuous"
                  },
                  "yAxis" : {
                     "settings" : {
                        "breaks" : [ 0, 0.03840760275764980 ],
                        "expand" : [ 0.050, 0, 0.050, 0 ],
                        "labels" : null,
                        "title" : "Density"
                     },
                     "type" : "ScaleContinuous"
                  }
               },
               "environmentName" : "plot_99",
               "error" : false,
               "errorMessage" : "",
               "filePathPng" : "resources/0/_29_t1593120219289.png",
               "height" : 320,
               "messages" : [],
               "name" : "Upper arm length",
               "optionMustBe" : {
                  "splitby" : ""
               },
               "optionMustContain" : {
                  "variables" : "Upper arm length"
               },
               "position" : 9999,
               "revision" : 0,
               "status" : "complete",
               "title" : "Upper arm length",
               "type" : "plot",
               "width" : 480
            }
         },
         "data_order" : {
            "Lower arm length" : 1,
            "Upper arm length" : 0
         },
         "error" : false,
         "errorMessage" : "",
         "messages" : [],
         "name" : "distributionPlots",
         "optionMustBe" : {
            "distPlotDensity" : true,
            "plotVariables" : true,
            "splitby" : ""
         },
         "optionMustContain" : {},
         "order_increment" : 2,
         "position" : 5,
         "title" : "Distribution Plots",
         "type" : "container"
      },
      "pieCharts" : {
         "citations" : [],
         "data" : {},
         "data_order" : {},
         "error" : false,
         "errorMessage" : "",
         "messages" : [],
         "name" : "pieCharts",
         "optionMustBe" : {
            "colorPalette" : "ggplot2",
            "descriptivesPiechart" : true,
            "splitby" : ""
         },
         "optionMustContain" : {},
         "order_increment" : 0,
         "position" : 9,
         "title" : "Pie charts",
         "type" : "container"
      },
      "splitPlots" : {
         "citations" : [],
         "data" : {
            "Lower arm length" : {
               "aspectRatio" : 0.0,
               "citations" : [],
               "editOptions" : {
                  "xAxis" : {
                     "settings" : {
                        "labels" : "",
                        "shown" : "",
                        "title" : "Total"
                     },
                     "type" : "ScaleDiscrete"
                  },
                  "yAxis" : {
                     "settings" : {
                        "breaks" : [ 260, 280, 300, 320, 340, 360, 380, 400 ],
                        "expand" : [ 0.050, 0, 0.050, 0 ],
                        "labels" : [ "260", "280", "300", "320", "340", "360", "380", "400" ],
                        "title" : "Lower arm length"
                     },
                     "type" : "ScaleContinuous"
                  }
               },
               "environmentName" : "plot_102",
               "error" : false,
               "errorMessage" : "",
               "filePathPng" : "resources/0/_32_t1593120224937.png",
               "height" : 320,
               "messages" : [],
               "name" : "Lower arm length",
               "optionMustBe" : {
                  "colorPalette" : "ggplot2",
                  "splitPlotBoxplot" : true,
                  "splitPlotColour" : true,
                  "splitPlotJitter" : false,
                  "splitPlotOutlierLabel" : false,
                  "splitPlotViolin" : true
               },
               "optionMustContain" : {
                  "variables" : "Lower arm length"
               },
               "position" : 9999,
               "revision" : 0,
               "status" : "complete",
               "title" : "Lower arm length",
               "type" : "plot",
               "width" : 480
            },
            "Upper arm length" : {
               "aspectRatio" : 0.0,
               "citations" : [],
               "editOptions" : {
                  "xAxis" : {
                     "settings" : {
                        "labels" : "",
                        "shown" : "",
                        "title" : "Total"
                     },
                     "type" : "ScaleDiscrete"
                  },
                  "yAxis" : {
                     "settings" : {
                        "breaks" : [ 200, 220, 240, 260, 280, 300 ],
                        "expand" : [ 0.050, 0, 0.050, 0 ],
                        "labels" : [ "200", "220", "240", "260", "280", "300" ],
                        "title" : "Upper arm length"
                     },
                     "type" : "ScaleContinuous"
                  }
               },
               "environmentName" : "plot_101",
               "error" : false,
               "errorMessage" : "",
               "filePathPng" : "resources/0/_31_t1593120223763.png",
               "height" : 320,
               "messages" : [],
               "name" : "Upper arm length",
               "optionMustBe" : {
                  "colorPalette" : "ggplot2",
                  "splitPlotBoxplot" : true,
                  "splitPlotColour" : true,
                  "splitPlotJitter" : false,
                  "splitPlotOutlierLabel" : false,
                  "splitPlotViolin" : true
               },
               "optionMustContain" : {
                  "variables" : "Upper arm length"
               },
               "position" : 9999,
               "revision" : 0,
               "status" : "complete",
               "title" : "Upper arm length",
               "type" : "plot",
               "width" : 480
            }
         },
         "data_order" : {
            "Lower arm length" : 1,
            "Upper arm length" : 0
         },
         "error" : false,
         "errorMessage" : "",
         "messages" : [],
         "name" : "splitPlots",
         "optionMustBe" : {
            "splitPlots" : true,
            "splitby" : ""
         },
         "optionMustContain" : {},
         "order_increment" : 2,
         "position" : 7,
         "title" : "Boxplots",
         "type" : "container"
      },
      "stats" : {
         "citations" : [],
         "colCombines" : {
            "citations" : [],
            "error" : false,
            "errorMessage" : "",
            "fields" : {},
            "listType" : "bool",
            "messages" : [],
            "name" : "",
            "optionMustBe" : {},
            "optionMustContain" : {},
            "position" : 9999,
            "rows" : [],
            "title" : "",
            "type" : "list"
         },
         "colFormats" : {
            "citations" : [],
            "error" : false,
            "errorMessage" : "",
            "fields" : {
               "Kurtosis" : "sf:4;dp:3",
               "MAD Robust" : "sf:4;dp:3",
               "Maximum" : "sf:4;dp:3",
               "Mean" : "sf:4;dp:3",
               "Minimum" : "sf:4;dp:3",
               "Skewness" : "sf:4;dp:3",
               "Std. Deviation" : "sf:4;dp:3",
               "Std. Error of Kurtosis" : "sf:4;dp:3",
               "Std. Error of Mean" : "sf:4;dp:3",
               "Std. Error of Skewness" : "sf:4;dp:3",
               "q1" : "sf:4;dp:3",
               "q2" : "sf:4;dp:3",
               "q3" : "sf:4;dp:3"
            },
            "listType" : "string",
            "messages" : [],
            "name" : "",
            "optionMustBe" : {},
            "optionMustContain" : {},
            "position" : 9999,
            "rows" : [],
            "title" : "colFormats",
            "type" : "list"
         },
         "colNames" : {
            "citations" : [],
            "error" : false,
            "errorMessage" : "",
            "fields" : {},
            "listType" : "string",
            "messages" : [],
            "name" : "",
            "optionMustBe" : {},
            "optionMustContain" : {},
            "position" : 9999,
            "rows" : [
               "Variable",
               "Valid",
               "Missing",
               "Mean",
               "Std. Error of Mean",
               "Std. Deviation",
               "MAD Robust",
               "Skewness",
               "Std. Error of Skewness",
               "Kurtosis",
               "Std. Error of Kurtosis",
               "Minimum",
               "Maximum",
               "q1",
               "q2",
               "q3"
            ],
            "title" : "colNames",
            "type" : "list"
         },
         "colOvertitles" : {
            "citations" : [],
            "error" : false,
            "errorMessage" : "",
            "fields" : {},
            "listType" : "string",
            "messages" : [],
            "name" : "",
            "optionMustBe" : {},
            "optionMustContain" : {},
            "position" : 9999,
            "rows" : [],
            "title" : "colOvertitles",
            "type" : "list"
         },
         "colRowCombinations" : [],
         "colTitles" : {
            "citations" : [],
            "error" : false,
            "errorMessage" : "",
            "fields" : {
               "Kurtosis" : "Kurtosis",
               "MAD Robust" : "MAD Robust",
               "Maximum" : "Maximum",
               "Mean" : "Mean",
               "Minimum" : "Minimum",
               "Missing" : "Missing",
               "Skewness" : "Skewness",
               "Std. Deviation" : "Std. Deviation",
               "Std. Error of Kurtosis" : "Std. Error of Kurtosis",
               "Std. Error of Mean" : "Std. Error of Mean",
               "Std. Error of Skewness" : "Std. Error of Skewness",
               "Valid" : "Valid",
               "Variable" : "",
               "q1" : "25th percentile",
               "q2" : "50th percentile",
               "q3" : "75th percentile"
            },
            "listType" : "string",
            "messages" : [],
            "name" : "",
            "optionMustBe" : {},
            "optionMustContain" : {},
            "position" : 9999,
            "rows" : [],
            "title" : "colTitles",
            "type" : "list"
         },
         "colTypes" : {
            "citations" : [],
            "error" : false,
            "errorMessage" : "",
            "fields" : {
               "Kurtosis" : "number",
               "MAD Robust" : "number",
               "Maximum" : "number",
               "Mean" : "number",
               "Minimum" : "number",
               "Missing" : "integer",
               "Skewness" : "number",
               "Std. Deviation" : "number",
               "Std. Error of Kurtosis" : "number",
               "Std. Error of Mean" : "number",
               "Std. Error of Skewness" : "number",
               "Valid" : "integer",
               "Variable" : "string",
               "q1" : "number",
               "q2" : "number",
               "q3" : "number"
            },
            "listType" : "string",
            "messages" : [],
            "name" : "",
            "optionMustBe" : {},
            "optionMustContain" : {},
            "position" : 9999,
            "rows" : [],
            "title" : "colTypes",
            "type" : "list"
         },
         "data" : [
            [ "Upper arm length", "Lower arm length" ],
            [ 15040, 15040 ],
            [ 0, 0 ],
            [ 242.4608000265957, 338.8021104587766 ],
            [ 0.1144670430046213, 0.2019272754636741 ],
            [ 14.03797233117006, 24.76389213402823 ],
            [ 17.798094090, 18.06659295000002 ],
            [ 0.3529758456869081, -0.3918738070640301 ],
            [ 0.01997139490809596, 0.01997139490809596 ],
            [ -0.9471816580785388, -0.2047786974295982 ],
            [ 0.03994013554623909, 0.03994013554623909 ],
            [ 206.16750, 272.99310 ],
            [ 293.34890, 398.83270 ],
            [ 229.3789250, 328.2429999999999 ],
            [ 240.9160, 342.52520 ],
            [ 253.902950, 353.4954750 ]
         ],
         "error" : false,
         "errorMessage" : "",
         "expectedColumnCount" : 0,
         "expectedRowCount" : 0,
         "footnotes" : [],
         "messages" : [],
         "name" : "stats",
         "optionMustBe" : {
            "iqr" : false,
            "kurtosis" : true,
            "mad" : false,
            "madrobust" : true,
            "maximum" : true,
            "mean" : true,
            "median" : false,
            "minimum" : true,
            "mode" : false,
            "percentileValuesEqualGroups" : false,
            "percentileValuesEqualGroupsNo" : 4,
            "percentileValuesPercentiles" : false,
            "percentileValuesPercentilesPercentiles" : [],
            "percentileValuesQuartiles" : true,
            "range" : false,
            "shapiro" : false,
            "skewness" : true,
            "splitby" : "",
            "standardDeviation" : true,
            "standardErrorMean" : true,
            "sum" : false,
            "variables" : [ "Upper arm length", "Lower arm length" ],
            "variance" : false
         },
         "optionMustContain" : {},
         "position" : 1,
         "rowNames" : {
            "citations" : [],
            "error" : false,
            "errorMessage" : "",
            "fields" : {},
            "listType" : "string",
            "messages" : [],
            "name" : "",
            "optionMustBe" : {},
            "optionMustContain" : {},
            "position" : 9999,
            "rows" : [ "Upper arm length", "Lower arm length" ],
            "title" : "rowNames",
            "type" : "list"
         },
         "rowTitles" : {
            "citations" : [],
            "error" : false,
            "errorMessage" : "",
            "fields" : {},
            "listType" : "string",
            "messages" : [],
            "name" : "",
            "optionMustBe" : {},
            "optionMustContain" : {},
            "position" : 9999,
            "rows" : [],
            "title" : "rowTitles",
            "type" : "list"
         },
         "showSpecifiedColumnsOnly" : false,
         "specifiedColumns" : [
            "Kurtosis",
            "MAD Robust",
            "Maximum",
            "Mean",
            "Minimum",
            "Missing",
            "Skewness",
            "Std. Deviation",
            "Std. Error of Kurtosis",
            "Std. Error of Mean",
            "Std. Error of Skewness",
            "Valid",
            "Variable",
            "q1",
            "q2",
            "q3"
         ],
         "status" : "complete",
         "title" : "Descriptive Statistics",
         "transposeTable" : true,
         "transposeWithOvertitle" : false,
         "type" : "table"
      }
   },
   "data_order" : {
      "QQPlots" : 3,
      "distributionPlots" : 1,
      "pieCharts" : 4,
      "splitPlots" : 2,
      "stats" : 0
   },
   "error" : false,
   "errorMessage" : "",
   "messages" : [],
   "name" : "",
   "optionMustBe" : {},
   "optionMustContain" : {},
   "options" : {
      ".meta" : {
         "splitby" : {
            "containsColumn" : true
         },
         "variables" : {
            "containsColumn" : true
         }
      },
      "addSmooth" : true,
      "addSmoothCI" : true,
      "addSmoothCIValue" : 0.950,
      "chartType" : "_1noCharts",
      "chartValues" : "_1frequencies",
      "colorPalette" : "ggplot2",
      "descriptivesPiechart" : true,
      "descriptivesQQPlot" : true,
      "distPlotDensity" : true,
      "frequencyTables" : false,
      "graphTypeAbove" : "density",
      "graphTypeRight" : "density",
      "iqr" : false,
      "kurtosis" : true,
      "mad" : false,
      "madrobust" : true,
      "maximum" : true,
      "mean" : true,
      "median" : false,
      "minimum" : true,
      "mode" : false,
      "percentileValuesEqualGroups" : false,
      "percentileValuesEqualGroupsNo" : 4,
      "percentileValuesPercentiles" : false,
      "percentileValuesPercentilesPercentiles" : [],
      "percentileValuesQuartiles" : true,
      "plotCorrelationMatrix" : false,
      "plotHeight" : 320,
      "plotVariables" : true,
      "plotWidth" : 480,
      "range" : false,
      "regressionType" : "smooth",
      "scatterPlot" : false,
      "shapiro" : false,
      "showLegend" : true,
      "skewness" : true,
      "splitPlotBoxplot" : true,
      "splitPlotColour" : true,
      "splitPlotJitter" : false,
      "splitPlotOutlierLabel" : false,
      "splitPlotViolin" : true,
      "splitPlots" : true,
      "splitby" : "",
      "standardDeviation" : true,
      "standardErrorMean" : true,
      "statisticsValuesAreGroupMidpoints" : false,
      "sum" : false,
      "variables" : [ "Upper arm length", "Lower arm length" ],
      "variance" : false
   },
   "order_increment" : 5,
   "position" : 9999,
   "relativePathKeep" : "resources/0/state",
   "title" : "Descriptive Statistics",
   "type" : "results"
}


==> kinect/xdata.json <==
{}

